Physics-augmented neural networks for constitutive modeling of hyperelastic geometrically exact beams

We present neural network-based constitutive models for hyperelastic geometrically exact beams. The proposed models are physics-augmented, i.e., formulated to fulfill important mechanical conditions by construction, which improves accuracy and generalization. Strains and curvatures of the beam are used as input for feed-forward neural networks that represent the effective hyperelastic beam potential. Forces and moments are received as the gradients of the beam potential, ensuring thermodynamic consistency. Normalization conditions are considered via additional projection terms. Symmetry conditions are implemented by an invariant-based approach for transverse isotropy and a more flexible point symmetry constraint, which is included in transverse isotropy but poses fewer restrictions on the constitutive response. Furthermore, a data augmentation approach is proposed to improve the scaling behavior of the models for varying cross-section radii. Additionally, we introduce a parameterization with a scalar parameter to represent ring-shaped cross-sections with different ratios between the inner and outer radii. Formulating the beam potential as a neural network provides a highly flexible model. This enables efficient constitutive surrogate modeling for geometrically exact beams with nonlinear material behavior and cross-sectional deformation, which otherwise would require computationally much more expensive methods. The models are calibrated and tested with data generated for beams with circular and ring-shaped hyperelastic deformable cross-sections at varying inner and outer radii, showing excellent accuracy and generalization. The applicability of the proposed point symmetric model is further demonstrated by applying it in beam simulations. In all studied cases, the proposed model shows excellent performance.

==> fig_deviation_data_bending_m_1.txt <==
m_1_0.0,m_1_0.05,m_1_0.1,m_1_0.15,m_1_0.2,m_1_0.25,m_1_0.3,m_1_0.35,m_1_0.4,m_1_0.45,m_1_0.5,m_1_pred_0.0,m_1_pred_0.05,m_1_pred_0.1,m_1_pred_0.15,m_1_pred_0.2,m_1_pred_0.25,m_1_pred_0.3,m_1_pred_0.35,m_1_pred_0.4,m_1_pred_0.45,m_1_pred_0.5
0.173431651,0.173278427,0.173270532,0.1732107,0.173035221,0.172634903,0.171907244,0.170709385,0.168872489,0.166201749,0.162476389,0.1726284,0.17354584,0.17394829,0.17389488,0.17350769,0.17290688,0.17222023,0.17131424,0.16952324,0.1661377,0.16172981
0.86724093,0.866472671,0.866426814,0.866116347,0.8652224,0.86319795,0.8595297,0.853501835,0.844268019,0.830851194,0.81214336,0.8642559,0.86863136,0.8704796,0.8700485,0.8679447,0.8648472,0.861269,0.8565655,0.8475733,0.83055496,0.8082552
1.561381091,1.559989234,1.55987986,1.559273495,1.557594808,1.5538547,1.547125907,1.536113594,1.519285267,1.494869503,1.460854472,1.5577621,1.5652905,1.5682659,1.5671597,1.5630817,1.5572224,1.5504837,1.541729,1.5253029,1.4943886,1.4535542
2.256117537,2.254086632,2.253867656,2.252883757,2.250300797,2.244679939,2.234674214,2.218398793,2.193619332,2.157748037,2.107839014,2.2533112,2.2636566,2.2674103,2.265316,2.258955,2.2500238,2.2398071,2.226637,2.2024012,2.157114,2.0969
2.951716855,2.949024517,2.948629168,2.947149448,2.943489008,2.935748144,2.922151842,2.900209293,2.866961397,2.818971772,2.752315976,2.9510517,2.963852,2.9680386,2.9645958,2.9556227,2.9432735,2.9291782,2.9111366,2.87856,2.8182182,2.7375546
3.648447352,3.645064172,3.644404774,3.642273888,3.637308483,3.627133327,3.609534356,3.581393643,3.538996962,3.478016443,3.393489541,3.6511288,3.6660194,3.6702461,3.6650972,3.6531286,3.636961,3.6185303,3.5950584,3.5534515,3.477147,3.374753
4.346579566,4.342469007,4.341436686,4.338461694,4.331908761,4.318908853,4.296795108,4.261796015,4.209404051,4.134345707,4.03054466,4.353695,4.3702908,4.3741655,4.3669004,4.351531,4.3310957,4.307786,4.2782164,4.2267284,4.13336,4.0077076
5.046386784,5.041505044,5.03996936,5.035919052,5.027439956,5.011147234,4.983904647,4.941255085,4.877851383,4.787408289,4.662642742,5.0589113,5.0768213,5.0799255,5.0701237,5.050892,5.0256634,4.9968634,4.960409,4.8980236,4.786254,4.6355953
5.748145543,5.742441397,5.740249899,5.734853982,5.724052803,5.703919881,5.670830077,5.619602873,5.543996488,5.436635143,5.288917511,5.766944,5.785757,5.7876444,5.7748394,5.7512474,5.72066,5.685652,5.641404,5.5669346,5.4352083,5.257558
6.452136131,6.44555073,6.442528431,6.435476565,6.421898677,6.397296811,6.35753436,6.296663507,6.207483791,6.081436624,5.908471085,6.477952,6.497245,6.4974585,6.4811506,6.452636,6.4160357,6.3740187,6.32094,6.2330265,6.079566,5.8726892
7.15864306,7.15110971,7.147058476,7.137999153,7.121129566,7.091346307,7.043975551,6.972251926,6.867942623,6.721199681,6.52037034,7.192115,7.21144,7.2094765,7.1891212,7.155079,7.1117373,7.0618095,6.9987326,6.8958387,6.7186365,6.4800596
7.867955535,7.859399437,7.854097278,7.842636535,7.821897998,7.786134502,7.730105956,7.64617249,7.524985176,7.355285102,7.123643655,7.90959,7.928484,7.923812,7.898823,7.858577,7.807687,7.7488422,7.674464,7.5548744,7.351694,7.078699
8.58036789,8.570705845,8.56390612,8.549606071,8.524356913,8.481724901,8.415871198,8.318217497,8.1782044,7.98302482,7.717278132,8.630538,8.648496,8.640559,8.610293,8.5631075,8.50378,8.434904,8.347806,8.209626,7.977997,7.667614
9.29618001,9.285320082,9.276750587,9.259127769,9.22865947,9.178177807,9.101209177,8.988165595,8.827171821,8.603719318,8.300217423,9.355103,9.371599,9.359781,9.323564,9.268634,9.1999035,9.11979,9.018407,8.859563,8.596779,8.245781
10.01569771,10.00353885,9.992900802,9.971424309,9.934958773,9.875549659,9.786048922,9.655780075,9.471435306,9.21663517,8.871360292,10.083418,10.0979,10.081559,10.038646,9.975113,9.895936,9.803278,9.685914,9.504158,9.20728,8.812173
10.73923307,10.7256647,10.7126316,10.686721,10.64340752,10.57389225,10.4703093,10.32080704,10.11051677,9.82100277,9.429560092,10.815597,10.827478,10.805943,10.75555,10.682492,10.59174,10.48513,10.349981,10.1428795,9.808717,9.365746
11.46710477,11.4520063,11.43622263,11.40524567,11.35415752,11.27325182,11.15389761,10.98297343,10.74390981,10.4160143,9.97362533,11.551758,11.560431,11.532976,11.474288,11.390727,11.287215,11.165167,11.010286,10.775222,10.400326,9.905442
12.19963826,12.18287858,12.16395845,12.12722841,12.06735917,11.97366801,11.83670795,11.64198492,11.37107733,11.00082199,10.50232152,12.292008,12.296841,12.262734,12.194891,12.099796,11.982273,11.843197,11.666523,11.400682,10.981338,10.430204
12.93716602,12.9186029,12.8961284,12.85290134,12.78316068,12.67517267,12.5186195,12.29752363,11.99144914,11.57453683,11.01437453,13.036461,13.03681,12.99529,12.917398,12.809715,12.676858,12.51909,12.318427,12.018787,11.550987,10.938962
13.68002757,13.65950703,13.63302657,13.58249807,13.5017073,13.37778844,13.19949455,12.94924572,12.60441951,12.13622769,11.5084757,13.785253,13.780467,13.730756,13.641906,13.520526,13.370963,13.192752,12.965757,12.629086,12.108521,11.430643
14.42856952,14.40592511,14.37495144,14.31625321,14.2231402,14.08152722,13.8791763,13.59677878,13.20934484,12.68492109,11.98328884,14.538537,14.527971,14.46929,14.368553,14.232336,14.064631,13.864128,13.608324,13.231134,12.65317,11.904155
15.18314543,15.15819745,15.1222056,15.05440157,14.94759534,14.7863883,14.55748652,14.2397191,13.80554133,13.21960165,12.43745939,15.2965355,15.279541,15.211113,15.097545,14.945314,14.757978,14.533234,14.2459755,13.824518,13.184164,12.358391
15.94411553,15.91667018,15.87509509,15.79717728,15.675202,15.49235636,15.2342229,14.87762875,14.39228282,13.73921343,12.86962593,16.0595,16.035454,15.956498,15.829138,15.65969,15.451166,15.20012,14.878574,14.408806,13.700706,12.792216
17.09836318,17.06677513,17.01567175,16.92052445,16.77278284,16.55330822,16.24586675,15.8240102,15.25296885,14.48797387,13.47366139,17.213985,17.178255,17.082062,16.932178,16.734547,16.491142,16.1965,15.817751,15.267225,14.446585,13.402129
17.87693459,17.84229644,17.78400458,17.6758774,17.50877422,17.26185907,16.91759848,16.44717468,15.8126006,14.96505145,13.84494868,17.990963,17.946728,17.838089,17.671942,17.453873,17.185009,16.858318,16.43722,15.826786,14.923237,13.779768
18.66320609,18.62526655,18.55905922,18.43665312,18.24829032,17.971312,17.58681438,17.06346098,16.35987593,15.42308863,14.18963558,18.774403,18.721127,18.59927,18.415825,18.175909,17.879698,17.518345,17.051199,16.375544,15.382269,14.132771
19.45756,19.41604866,19.34114526,19.20306488,18.99140552,18.6815528,18.25316404,17.67223762,16.89385786,15.86089293,14.5065364,19.564917,19.502079,19.366226,19.164402,18.901161,18.575548,18.176702,17.659496,16.91285,15.822624,14.459862
20.26038031,20.2150062,20.13056881,19.97531565,19.73817449,19.39243594,18.91625361,18.27282091,17.41356057,16.27725995,14.79456336,20.363205,20.290306,20.139652,19.918304,19.630121,19.2729,18.833492,18.261837,17.437962,16.243137,14.759725
21.07205079,21.02250091,20.9276301,20.75359518,20.48862868,20.10378034,19.57564142,18.86447147,17.91795002,16.67098352,15.05275121,21.170033,21.08657,20.920288,20.678185,20.363337,19.972069,19.48872,18.857832,17.949997,16.642542,15.031027
21.89295279,21.83889043,21.73262087,21.53807675,21.24277231,20.81536471,20.23083322,19.44639105,18.40594542,17.04086762,15.28028214,21.986258,21.891716,21.708914,21.444715,21.101284,20.673315,20.142311,19.446962,18.447922,17.019484,15.272442
22.72346243,22.66452544,22.5458211,22.32891334,22.00057786,21.52692254,20.88127729,20.01771941,18.87642169,17.38573983,15.47650996,22.81277,22.706621,22.506313,22.218557,21.844437,21.376808,20.794062,20.028553,18.930557,17.372482,15.482643
23.56394746,23.49974638,23.36749537,23.12623331,22.76198106,22.23813652,21.5263593,20.5775316,19.32821304,17.70446651,15.64098266,23.650524,23.532179,23.313286,23.000328,22.593163,22.082592,21.443611,20.601723,19.39651,17.69998,15.660379
24.41476345,24.34487949,24.19788857,23.93013553,23.52687534,22.94863268,22.16539694,21.12483553,19.76011773,17.9959692,15.773462,24.500483,24.369293,24.130604,23.790588,23.347725,22.790567,22.090374,21.165379,19.844227,18.000359,15.804462
25.27624936,25.20023231,25.03722103,24.74068389,24.29510571,23.65797394,22.7976346,21.65857016,20.17090419,18.2592421,15.8739392,25.363617,25.218832,24.95897,24.58979,24.108261,23.500433,22.733555,21.718178,20.271954,18.27193,15.913858
26.14872245,26.06608855,25.88568302,25.55790118,25.06646208,24.36565344,23.42223787,22.17760418,20.55931842,18.49337016,15.94264553,26.240887,26.081633,25.798994,25.398273,24.874702,24.211655,23.3721,22.258553,20.677807,18.51302,15.987728
27.03247253,26.94270213,26.74342854,26.38176228,25.84067202,25.0710873,24.03828813,22.68073551,20.92409278,18.69754715,15.98005688,27.133205,26.958445,26.651176,26.216175,25.64677,24.92343,24.004639,22.784664,21.059729,18.721973,16.025505
27.92775536,27.83029065,27.6105684,27.21218678,26.61739291,25.77360728,24.64477733,23.16669152,21.26395593,18.87109305,15.98689173,28.041418,27.849905,27.51586,27.043434,26.423893,25.63464,24.62952,23.294453,21.415615,18.897245,16.027037
28.83478528,28.72902798,28.48716264,28.04903086,27.39620369,26.47245298,25.24060284,23.63413014,21.57764395,19.01347002,15.96410196,28.966274,28.756506,28.393187,27.879732,27.20522,26.343834,25.24479,23.785683,21.743315,19.037453,15.992651
29.75372712,29.63903619,29.37321219,28.89207862,28.17659599,27.16676397,25.82456272,24.08164184,21.86391198,19.12429579,15.91285656,29.908363,29.678547,29.28302,28.724434,27.989513,27.04919,25.848183,24.255962,22.040754,19.14144,15.923371
30.6846873,30.56037671,30.26865,29.74103287,28.95796502,27.85557175,26.39535111,24.50775219,22.12154621,19.20335375,15.83451828,30.868118,30.616098,30.184954,29.576546,28.77515,27.748524,26.4372,24.702877,22.305977,19.2084,15.821054
31.62770419,31.49304097,31.1733315,30.59550539,29.73960004,28.53779167,26.9515541,24.91092515,22.34937522,19.25059822,15.73061375,31.845747,31.568932,31.098232,30.434675,29.560087,28.439312,27.009193,25.124071,22.537258,19.237984,15.688578
32.58273801,32.43694043,32.08702479,31.45500698,30.52067467,29.21221477,27.4916456,25.28956617,22.54627983,19.2661537,15.60279741,32.841175,32.536476,32.021667,31.296963,30.341873,29.118729,27.56145,25.517399,22.733202,19.230412,15.529951
33.5496602,33.39189635,33.00940048,32.31893724,31.30023716,29.8774996,28.01398316,25.64202481,22.71119976,19.25030627,15.45280943,33.85398,33.517784,32.953632,32.16111,31.117638,29.783726,28.091358,25.881046,22.892796,19.186678,15.350444
34.52824269,34.35762946,33.94002159,33.18657448,32.07720052,30.53216386,28.51680317,25.96659531,22.84313494,19.20348443,15.28242711,34.88336,34.51139,33.89199,33.02431,31.884167,30.431232,28.596628,26.213678,23.015467,19.108744,15.156557
35.51814719,35.33374991,34.87833379,34.05706581,32.85033288,31.17457557,28.99821454,26.26151338,22.94113775,19.12622529,15.09340734,35.928066,35.51537,34.834087,33.883312,32.638027,31.05832,29.075502,26.514557,23.101212,18.999754,14.9558525
36.51891514,36.31974781,35.82365627,34.92941774,33.61824773,31.80294325,29.45618929,26.5249457,23.00429017,19.01911765,14.88741364,36.9863,36.52722,35.77675,34.734528,33.375755,31.662485,29.526974,26.78355,23.150606,18.864264,14.756697
37.52995848,37.31498481,36.77517365,35.80248745,34.3793941,32.41530401,29.88854747,26.75496624,23.03165393,18.88270428,14.66590984,38.05571,37.543877,36.716324,35.57415,34.09413,32.24197,29.951,27.02121,23.164959,18.708382,14.567753
38.55055193,38.31868734,37.73192938,36.67497496,35.13204613,33.00950796,30.29293171,26.94950853,23.0221694,18.7172977,14.42996733,39.133377,38.561783,37.64888,36.398453,34.790546,32.79613,30.348654,27.228603,23.146452,18.539835,14.397537
39.57982742,39.32994193,38.69282114,37.54541613,35.87429131,33.58319577,30.66676299,27.10627077,22.97444246,18.52256424,14.17978467,40.215836,39.576992,38.570404,37.20412,35.463432,33.32576,30.722118,27.407251,23.098389,18.367828,14.253821
40.61677099,40.34769322,39.65659843,38.41217636,36.60401581,34.133764,31.00716083,27.22252126,22.8862362,18.29620212,13.91269066,41.29921,40.58536,39.477158,37.988766,36.112724,33.83333,31.074593,27.558952,23.025488,18.202614,14.143225


==> fig_deviation_data_bending_n_3.txt <==
n_3_0.0,n_3_0.05,n_3_0.1,n_3_0.15,n_3_0.2,n_3_0.25,n_3_0.3,n_3_0.35,n_3_0.4,n_3_0.45,n_3_0.5,n_3_pred_0.0,n_3_pred_0.05,n_3_pred_0.1,n_3_pred_0.15,n_3_pred_0.2,n_3_pred_0.25,n_3_pred_0.3,n_3_pred_0.35,n_3_pred_0.4,n_3_pred_0.45,n_3_pred_0.5
-0.006295408,-0.006289877,-0.00628961,-0.006287456,-0.006281108,-0.006266529,-0.006240054,-0.006196493,-0.006129714,-0.006032641,-0.005897251,-0.007575989,-0.007621765,-0.007896423,-0.00769043,-0.007232666,-0.006813049,-0.006492615,-0.006103516,-0.005371094,-0.00453186,-0.005096436
-0.034283717,-0.03425348,-0.034251665,-0.034239302,-0.034203804,-0.034123139,-0.033977296,-0.033737938,-0.033371549,-0.032839417,-0.032097621,-0.037231445,-0.03730011,-0.03793335,-0.037475586,-0.036323547,-0.035224915,-0.034362793,-0.033309937,-0.031448364,-0.029289246,-0.030143738
-0.084698565,-0.084623341,-0.084617255,-0.084583887,-0.084492068,-0.08428712,-0.083919416,-0.083318579,-0.082401273,-0.081071099,-0.079218479,-0.089141846,-0.089286804,-0.090293884,-0.08948517,-0.08759308,-0.08572388,-0.08419037,-0.082351685,-0.07915497,-0.07533264,-0.07609558
-0.157601566,-0.15746019,-0.15744455,-0.157374854,-0.157192908,-0.156796303,-0.156092183,-0.154948603,-0.153209045,-0.150692069,-0.147190886,-0.16337585,-0.16353607,-0.16494751,-0.1638794,-0.16114044,-0.15838623,-0.15601349,-0.15322113,-0.14849854,-0.14268494,-0.14285278
-0.253081914,-0.252851927,-0.252817733,-0.252689802,-0.25237427,-0.251705282,-0.25053264,-0.248642359,-0.245780026,-0.241649889,-0.235913709,-0.2599411,-0.2601776,-0.26200867,-0.26059723,-0.25698853,-0.2532196,-0.24985504,-0.24595642,-0.2394867,-0.23130035,-0.23033142
-0.371256583,-0.370913826,-0.370847166,-0.370630402,-0.370125085,-0.369085351,-0.367288891,-0.36441795,-0.360093696,-0.353874208,-0.345251937,-0.37893677,-0.37922668,-0.38155365,-0.379776,-0.37521362,-0.37029266,-0.36580658,-0.36055756,-0.35204315,-0.34111786,-0.33844757
-0.512270611,-0.511788793,-0.51166962,-0.511322557,-0.51055532,-0.509024419,-0.506419821,-0.502296692,-0.496122947,-0.487275343,-0.475034476,-0.52049255,-0.5208664,-0.523674,-0.52158356,-0.5159607,-0.50975037,-0.5038986,-0.4970703,-0.4862442,-0.47203064,-0.46699524
-0.676297424,-0.675647681,-0.67544854,-0.674916586,-0.673796046,-0.671626896,-0.66799475,-0.662302437,-0.653832954,-0.6417425,-0.62505145,-0.6847534,-0.68523407,-0.68857574,-0.6860962,-0.67936707,-0.67167664,-0.66426086,-0.655571,-0.6419983,-0.6239548,-0.6157837
-0.863539238,-0.86268967,-0.862374367,-0.861587444,-0.859999501,-0.857013545,-0.852092987,-0.844460739,-0.83317981,-0.817141664,-0.795051007,-0.8719559,-0.8725586,-0.8764496,-0.8735962,-0.8656006,-0.85626984,-0.84698486,-0.8360748,-0.81928253,-0.79678345,-0.78456116
-1.074227513,-1.073142695,-1.072664901,-1.071534963,-1.069339156,-1.06532129,-1.058803303,-1.048797872,-1.034108914,-1.013313128,-0.984735658,-1.082344,-1.0830917,-1.0875702,-1.0842667,-1.0748901,-1.0636597,-1.0522003,-1.0386734,-1.0180817,-0.9902954,-0.973053
-1.308623463,-1.30726393,-1.306565709,-1.304984116,-1.302009768,-1.296702981,-1.288223297,-1.275339661,-1.256553106,-1.230068675,-1.193758171,-1.316246,-1.3171387,-1.3222046,-1.3183899,-1.3074722,-1.2940674,-1.2800522,-1.2633743,-1.238327,-1.2043152,-1.1808243
-1.567018626,-1.565340323,-1.564350567,-1.562185302,-1.558227423,-1.551327092,-1.540458645,-1.524110147,-1.500430536,-1.467188407,-1.421717081,-1.573967,-1.5750351,-1.5807037,-1.576294,-1.5636139,-1.5476761,-1.5306854,-1.5102539,-1.4799805,-1.4385986,-1.4075012
-1.849735482,-1.847689177,-1.84632194,-1.843414629,-1.838229547,-1.82937735,-1.81562222,-1.795130033,-1.765642254,-1.72441723,-1.66815184,-1.8559189,-1.8571854,-1.8633881,-1.8582916,-1.8435822,-1.8247757,-1.8042068,-1.7793427,-1.7428513,-1.6928711,-1.6525421
-2.157128113,-2.154658773,-2.152811482,-2.148974212,-2.142274889,-2.131052283,-2.113833067,-2.088414925,-2.052069503,-2.001460994,-1.932537709,-2.1625214,-2.1639786,-2.170723,-2.1646957,-2.1476974,-2.1255188,-2.1007843,-2.0706787,-2.026886,-1.9667892,-1.9154129
-2.489582918,-2.486629024,-2.484180563,-2.479192453,-2.470643452,-2.45656466,-2.435215207,-2.403973325,-2.359570716,-2.297982315,-2.214280479,-2.494278,-2.4958801,-2.503067,-2.495987,-2.4762573,-2.4502106,-2.4205627,-2.384224,-2.3318558,-2.2599182,-2.195404
-2.847519343,-2.844012163,-2.840820807,-2.834424304,-2.823636361,-2.806140816,-2.779896265,-2.74180438,-2.687978192,-2.613596094,-2.512711136,-2.8516693,-2.8533707,-2.8608856,-2.8524704,-2.8296509,-2.7990494,-2.763649,-2.720024,-2.6575851,-2.5718231,-2.4918213
-3.231390655,-3.227253447,-3.223154622,-3.215051507,-3.201575656,-3.180019843,-3.148005874,-3.101895331,-3.037094447,-2.947864763,-2.827080629,-3.2352295,-3.2369766,-3.244629,-3.2345734,-3.20813,-3.1722717,-3.130165,-3.0779953,-3.0037766,-2.9019852,-2.8038177
-3.641684719,-3.636831871,-3.63163573,-3.621482768,-3.604803987,-3.578452602,-3.539673858,-3.484218676,-3.406688235,-3.300293308,-3.156554919,-3.645546,-3.6471786,-3.654831,-3.6427078,-3.6120682,-3.5701294,-3.5202484,-3.4580536,-3.370201,-3.2498398,-3.1305008
-4.078924785,-4.073260872,-4.066749662,-4.054153882,-4.033684181,-4.001700565,-3.955028136,-3.888728994,-3.796490226,-3.670324129,-3.500210523,-4.083153,-4.0845566,-4.0919113,-4.077347,-4.0417786,-3.9928436,-3.9339447,-3.860176,-3.7564774,-3.614746,-3.4708786
-4.543670259,-4.537089019,-4.529014208,-4.513527761,-4.488598669,-4.450034421,-4.394192339,-4.315359414,-4.20618836,-4.057331802,-3.857030807,-4.548683,-4.5496597,-4.5564117,-4.538887,-4.4976807,-4.4406357,-4.371338,-4.284195,-4.1622696,-3.9960022,-3.8239136
-5.036517446,-5.028900656,-5.018979805,-5.000094349,-4.969948739,-4.923732436,-4.857283095,-4.764017711,-4.635422859,-4.460617849,-4.225903313,-5.0427704,-5.043083,-5.048874,-5.0277405,-4.9800262,-4.913742,-4.8325043,-4.729973,-4.58712,-4.3927994,-4.188423
-5.558100235,-5.549316485,-5.537229828,-5.514370399,-5.478153569,-5.423078521,-5.344406939,-5.234581996,-5.083780941,-4.879405632,-4.605618412,-5.566025,-5.565407,-5.569809,-5.5444336,-5.489189,-5.4123535,-5.317505,-5.197342,-5.0305557,-4.8043594,-4.5631714
-6.109090713,-6.098994058,-6.084380764,-6.056899069,-6.013649019,-5.948359965,-5.855656824,-5.726895973,-5.550791241,-5.312835498,-4.994869636,-6.1191177,-6.117256,-6.119751,-6.0893555,-6.025551,-5.9366913,-5.8263397,-5.6860886,-5.4920807,-5.229698,-4.946846
-6.690199661,-6.678628145,-6.661082223,-6.628249309,-6.576886135,-6.499864791,-6.391108181,-6.240763765,-6.035917991,-5.759960357,-5.392256009,-6.702736,-6.699211,-6.699272,-6.6630325,-6.5894394,-6.4869537,-6.359001,-6.1959686,-5.9711075,-5.667961,-5.3381195
-7.302176906,-7.28895094,-7.268016763,-7.229014978,-7.168329296,-7.07787868,-6.950814487,-6.775944266,-6.53855501,-6.219741871,-5.796286702,-7.317566,-7.3119736,-7.308937,-7.265869,-7.1811905,-7.063339,-6.9155426,-6.726738,-6.4669876,-6.1180115,-5.7354965
-7.94581148,-7.930732068,-7.905899459,-7.859813664,-7.788453988,-7.68268142,-7.534802303,-7.332145033,-7.05801957,-6.691047474,-6.205388307,-7.9643173,-7.956169,-7.9493484,-7.8984375,-7.8011856,-7.666046,-7.4958954,-7.2780533,-6.9790726,-6.5787964,-6.1374817
-8.621931541,-8.604778325,-8.575477187,-8.521285127,-8.437744105,-8.3145428,-8.14306573,-7.90901571,-7.593546246,-7.172648454,-6.617914952,-8.64373,-8.63253,-8.621132,-8.56118,-8.449776,-8.295219,-8.099976,-7.849518,-7.506584,-7.049095,-6.5424957
-9.331403986,-9.311933113,-9.277527537,-9.214089309,-9.116688739,-8.973717919,-8.775560254,-8.506140988,-8.144280842,-7.66321935,-7.032161402,-9.356636,-9.341743,-9.324875,-9.254646,-9.127304,-8.951027,-8.72773,-8.440765,-8.048676,-7.5277023,-6.948929
-10.07513371,-10.05307549,-10.01285731,-9.938903847,-9.825778369,-9.660441811,-9.432195933,-9.123033142,-8.709274547,-8.161338922,-7.446379158,-10.1037445,-10.084541,-10.061279,-9.979332,-9.834129,-9.633568,-9.37896,-9.051277,-8.604416,-8.013222,-7.3550873
-10.8540624,-10.82911874,-10.78230051,-10.69642099,-10.56550039,-10.37492335,-10.1128299,-9.759124168,-9.287478484,-8.665492937,-7.858795415,-10.885941,-10.861717,-10.830963,-10.735718,-10.57058,-10.342972,-10.053497,-9.68045,-9.172791,-8.504288,-7.759262
-11.66916682,-11.64100844,-11.58671572,-11.48734387,-11.33633387,-11.11733837,-10.81725815,-10.41375759,-9.877738814,-9.174079031,-8.267634571,-11.704117,-11.674065,-11.634613,-11.524437,-11.336967,-11.079315,-10.751022,-10.327591,-9.752693,-8.999374,-8.159744
-12.52145646,-12.48971983,-12.42698281,-12.31238194,-12.13874348,-11.88782187,-11.54520661,-11.08618,-10.47879263,-9.685413805,-8.671141785,-12.559128,-12.5224,-12.472954,-12.345894,-12.13356,-11.842453,-11.471199,-10.991951,-10.34285,-9.496887,-8.554764
-13.4119704,-13.37625447,-13.30399888,-13.17224568,-12.97317253,-12.68645937,-12.2963215,-11.77553247,-11.08926485,-10.19774232,-9.067607899,-13.451935,-13.407509,-13.346634,-13.200592,-12.9605255,-12.6323395,-12.21347,-11.672531,-10.941887,-9.995232,-8.94265
-14.34177343,-14.30163603,-14.21867321,-14.06764016,-13.8400349,-13.51327727,-13.07015893,-12.4808419,-11.7076663,-10.70925006,-9.45539486,-14.383446,-14.3302765,-14.2563095,-14.088966,-13.818031,-13.44873,-12.977196,-12.368286,-11.548302,-10.492668,-9.321739
-15.31195107,-15.26690507,-15.17192131,-14.99925766,-14.73970595,-14.36823214,-13.8661739,-13.20101252,-12.3323933,-11.21807722,-9.832960661,-15.354637,-15.291534,-15.202644,-15.01136,-14.706085,-14.2912445,-13.761589,-13.077957,-12.1605,-10.987419,-9.690468
-16.32360355,-16.27311275,-16.16465773,-15.96776909,-15.67251226,-15.25119907,-14.6837086,-13.93481762,-12.96172882,-11.72233529,-10.19888271,-16.366508,-16.29206,-16.186157,-15.968063,-15.624565,-15.159355,-14.565666,-13.800156,-12.776741,-11.477776,-10.047501
-17.37783853,-17.32131327,-17.19778772,-16.97381408,-16.63872004,-16.16195883,-15.52198021,-14.68089178,-13.59384553,-12.22012541,-10.55187857,-17.419975,-17.332619,-17.20739,-16.95919,-16.57322,-16.0523,-15.388229,-14.533287,-13.395248,-11.961914,-10.3917465
-18.47576245,-18.41255495,-18.27219739,-18.01798976,-17.63852232,-17.10018411,-16.38006823,-15.43772368,-14.22681068,-12.70955818,-10.89082298,-18.515915,-18.413933,-18.266739,-17.984749,-17.551567,-16.969154,-16.22789,-15.275688,-14.014114,-12.438202,-10.722504
-19.61847034,-19.54786991,-19.38874262,-19.10083807,-18.67202482,-18.06542466,-17.25690139,-16.2036497,-14.85859286,-13.18877405,-11.21476027,-19.655258,-19.536568,-19.364449,-19.044563,-18.558937,-17.908699,-17.083084,-16.025513,-14.631508,-12.905022,-11.03965
-20.80703415,-20.72826212,-20.54823627,-20.22283166,-19.7392304,-19.05709141,-18.15124441,-16.97684839,-15.48707055,-13.65596354,-11.5229114,-20.838707,-20.70102,-20.500526,-20.138199,-19.59433,-18.869476,-17.952003,-16.780914,-15.245583,-13.360954,-11.34375
-22.04248928,-21.95469389,-21.75143397,-21.38435825,-20.84002231,-20.07443977,-19.06168445,-17.75533583,-16.11004189,-14.10938605,-11.81467492,-22.06691,-21.907578,-21.674881,-21.264969,-20.656502,-19.849838,-18.832825,-17.540062,-15.854576,-13.80497,-11.636284
-23.32581954,-23.22807077,-22.99901833,-22.5857036,-21.97414611,-21.11655198,-19.98661748,-18.53696168,-16.72523528,-14.54738593,-12.08962138,-23.340363,-23.156303,-22.88707,-22.423813,-21.74392,-20.847878,-19.72361,-18.301193,-16.456924,-14.236366,-11.9197235
-24.6579404,-24.54922492,-24.29158173,-23.8270331,-23.14119044,-22.18231864,-20.9242344,-19.31940567,-17.33031941,-14.96840391,-12.34748065,-24.659271,-24.447044,-24.136322,-23.613457,-22.854752,-21.861519,-20.622467,-19.062737,-17.051262,-14.65506,-12.197693
-26.03968076,-25.918897,-25.6296078,-25.10837213,-24.34056675,-23.27041942,-21.87250663,-20.10017359,-17.92291122,-15.37098146,-12.58812097,-26.023666,-25.779228,-25.42154,-24.832222,-23.986893,-22.88868,-21.527771,-19.823456,-17.636452,-15.06179,-12.475037
-27.47176336,-27.33771703,-27.01345189,-26.42958551,-25.571488,-24.3793028,-22.82917062,-20.8765914,-18.50057865,-15.75375402,-12.81151791,-27.433182,-27.152054,-26.741302,-26.078064,-25.138123,-23.927391,-22.438156,-20.58242,-18.211777,-15.458252,-12.757507
-28.95478426,-28.80618427,-28.44332077,-27.79035609,-26.83294652,-25.50716446,-23.79171023,-21.64579493,-19.06083323,-16.1154265,-13.01770804,-28.887138,-28.564209,-28.093735,-27.348732,-26.306137,-24.97593,-23.352829,-21.339104,-18.776909,-15.847427,-13.0518265
-30.48919174,-30.32464694,-29.91925216,-29.19016297,-28.12369091,-26.65192361,-24.75733465,-22.40471024,-19.60110318,-16.45471671,-13.20671478,-30.384392,-30.014046,-29.476639,-28.641861,-27.488907,-26.033203,-24.27172,-22.09343,-19.3321,-16.233582,-13.364975
-32.07526534,-31.89328201,-31.44109437,-30.62825944,-29.44220176,-27.81119594,-25.7229484,-23.15001573,-20.11866737,-16.77023267,-13.37840884,-31.923447,-31.499535,-30.887634,-29.955055,-28.68473,-27.0988,-25.19545,-22.845665,-19.878342,-16.622498,-13.703987
-33.71309555,-33.51207604,-33.00848702,-32.10365113,-30.78666569,-28.98226055,-26.68510591,-23.87806744,-20.6105033,-17.0601775,-13.53216332,-33.502365,-33.018333,-32.324287,-31.286339,-29.892822,-28.173538,-26.125504,-23.596397,-20.417534,-17.02134,-14.07534
-35.40256523,-35.18080781,-34.62084309,-33.61507424,-32.1549465,-30.16201619,-27.63993662,-24.58474441,-21.07290907,-17.32139918,-13.6654577,-35.118874,-34.568054,-33.784393,-32.63436,-31.113441,-29.259369,-27.064102,-24.34639,-20.952866,-17.438202,-14.484634


==> fig_lor_data.txt <==
P,mean,min,max
0.0,3.262E-04,8.82E-05,5.50E-04
0.05,2.618E-04,8.64E-05,4.67E-04
0.1,2.768E-04,7.94E-05,5.61E-04
0.15,4.668E-04,2.15E-04,8.20E-04
0.2,3.422E-04,7.59E-05,8.01E-04
0.25,6.092E-04,3.32E-04,1.34E-03
0.3,7.766E-04,3.11E-04,1.85E-03
0.35,8.287E-04,3.25E-04,1.38E-03
0.4,1.502E-03,8.46E-04,3.06E-03
0.45,4.325E-03,2.37E-03,1.03E-02
0.5,1.520E-02,8.61E-03,2.76E-02


==> fig_min_max_data_19.txt <==
t	e_1	e_2	e_3	k_1	k_2	k_3	pot	n_1	n_2	n_3	m_1	m_2	m_3	pot_pred_avg	n_1_pred_avg	n_2_pred_avg	n_3_pred_avg	m_1_pred_avg	m_2_pred_avg	m_3_pred_avg	pot_pred_min	n_1_pred_min	n_2_pred_min	n_3_pred_min	m_1_pred_min	m_2_pred_min	m_3_pred_min	pot_pred_max	n_1_pred_max	n_2_pred_max	n_3_pred_max	m_1_pred_max	m_2_pred_max	m_3_pred_max
0	0	0	0	0	0	0	4.64E-15	0	0	8.68E-15	4.98E-17	-4.00E-17	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.012822827	-0.002612713	0.000203839	-0.002527928	0.001884555	0.012085076	-0.001251422	0.005100028	-0.175622041	0.013739019	-0.567046729	0.104232828	0.668171568	-0.049125064	0.005150221	-0.173257849	0.019954378	-0.564525258	0.106970961	0.675309617	-0.049863143	0.005124867	-0.18014526	0.016494751	-0.5697632	0.10475159	0.670105	-0.0521127	0.005191922	-0.16871953	0.025196075	-0.5602722	0.11084747	0.6814461	-0.047595978
0.025645654	-0.005225426	0.000407678	-0.005055856	0.00376911	0.024170151	-0.002502843	0.020512552	-0.350682595	0.027502041	-1.158082528	0.209932138	1.345285134	-0.098437388	0.020688904	-0.346711941	0.039597772	-1.154295482	0.215891577	1.359810927	-0.099985871	0.020564675	-0.36005402	0.032722473	-1.1651001	0.2121582	1.3498383	-0.104451776	0.020866632	-0.3379326	0.050338745	-1.1450806	0.22343445	1.371357	-0.09541702
0.038468481	-0.007838138	0.000611517	-0.007583784	0.005653665	0.036255227	-0.003754265	0.046411086	-0.525035867	0.041277161	-1.77384507	0.317247142	2.031735747	-0.147936274	0.046807522	-0.520102629	0.058865547	-1.769847518	0.326848636	2.053740773	-0.150355143	0.046524048	-0.5394325	0.04862213	-1.786438	0.32190704	2.0394135	-0.15700078	0.04714632	-0.5073638	0.075330734	-1.7549438	0.33779907	2.069889	-0.14342117
0.051291309	-0.010450851	0.000815356	-0.010111713	0.00753822	0.048340303	-0.005005687	0.082975735	-0.698525852	0.05505173	-2.41511664	0.42633592	2.727933916	-0.197620331	0.083677945	-0.693138806	0.077667367	-2.411773691	0.439905169	2.757338445	-0.200959313	0.08316088	-0.7179413	0.0640831	-2.4342346	0.43363953	2.7390137	-0.20974398	0.08429003	-0.67671657	0.100063324	-2.390747	0.45399475	2.7774467	-0.19160843
0.064114136	-0.013063564	0.001019195	-0.012639641	0.009422774	0.060425378	-0.006257108	0.130393795	-0.870986888	0.068812181	-3.082727746	0.537364421	3.434322238	-0.247487398	0.131522211	-0.865496218	0.095907862	-3.080614955	0.555132091	3.470834555	-0.251781986	0.13071132	-0.89520264	0.078998566	-3.1089783	0.5457535	3.4479675	-0.2626468	0.13240528	-0.8456805	0.124399185	-3.0531921	0.572052	3.4960823	-0.23994064
0.076936963	-0.015676277	0.001223034	-0.015167569	0.011307329	0.072510454	-0.00750853	0.188859968	-1.042241154	0.082543975	-3.777559815	0.65050841	4.151365115	-0.297534463	0.190506966	-1.036834827	0.113481219	-3.776985864	0.672574823	4.194470482	-0.302808523	0.18927336	-1.0708237	0.09324646	-3.8110657	0.65969086	4.1658173	-0.3156948	0.19168949	-1.0139272	0.14818573	-3.7430725	0.69200134	4.2248573	-0.28841782
0.08975979	-0.01828899	0.001426873	-0.017695497	0.013191884	0.08459553	-0.008759951	0.258576875	-1.212097842	0.096231458	-4.500548854	0.765953795	4.879555222	-0.347757558	0.260817818	-1.206787564	0.130259341	-4.501486982	0.792292328	4.928502555	-0.35402307	0.2590642	-1.244381	0.106658936	-4.5409546	0.77565765	4.8941345	-0.36886024	0.26231098	-1.1811225	0.1712513	-4.4611816	0.81388855	4.9640465	-0.33701324
0.102582617	-0.020901702	0.001630712	-0.020223425	0.015076439	0.096680605	-0.010011373	0.339755573	-1.380351798	0.10985772	-5.25268933	0.883897516	5.619416226	-0.398151645	0.342680761	-1.3749667	0.146111057	-5.254791964	0.914343582	5.673178236	-0.405399837	0.34031534	-1.4154282	0.11908722	-5.299286	0.89391327	5.633301	-0.42211747	0.34446812	-1.3469198	0.1933899	-5.208435	0.9377289	5.7138405	-0.3856964
0.115405444	-0.023514415	0.001834551	-0.022751353	0.016960994	0.108765681	-0.011262795	0.432616329	-1.546782613	0.123404385	-6.035038999	1.004548633	6.371509699	-0.448710495	0.436284975	-1.540973936	0.160893698	-6.037577545	1.038787055	6.428806691	-0.456921103	0.43322277	-1.583519	0.13035583	-6.0865173	1.0146484	6.3838654	-0.47543073	0.43846035	-1.5109551	0.2143898	-5.985718	1.0635834	6.474552	-0.43446732
0.128228272	-0.026127128	0.002038391	-0.025279282	0.018845549	0.120850757	-0.012514216	0.537388596	-1.711151051	0.136851547	-6.848721561	1.128129742	7.136423729	-0.499426504	0.541840536	-1.704399982	0.174459457	-6.850611591	1.165662936	7.195703045	-0.508563085	0.5380492	-1.7481842	0.14028168	-6.9035034	1.1380081	7.146286	-0.52878	0.5445776	-1.6728842	0.23402405	-6.7940063	1.1914825	7.246464	-0.48329926
0.141051099	-0.028739841	0.00224223	-0.02780721	0.020730104	0.132935832	-0.013765638	0.654311875	-1.873198036	0.150177516	-7.694932114	1.254877866	7.914783097	-0.55029051	0.659561847	-1.864836582	0.186657083	-7.694756945	1.2950651	7.974235818	-0.560297102	0.65491486	-1.9089813	0.14685059	-7.7507935	1.2643204	7.9210815	-0.5821345	0.66296387	-1.8323486	0.25205803	-7.6343994	1.3214874	8.029972	-0.53216934
0.153873926	-0.031352554	0.002446069	-0.030335138	0.022614659	0.145020908	-0.01501706	0.783636322	-2.032642379	0.163358596	-8.574942081	1.385045853	8.707251066	-0.601291578	0.789660949	-2.0218843	0.197331385	-8.570958318	1.427073555	8.764813955	-0.612105125	0.7841253	-2.0654755	0.15148926	-8.629456	1.3937759	8.708832	-0.6354685	0.79380226	-1.9890091	0.26823616	-8.508026	1.4536972	8.8253975	-0.581089
0.166696753	-0.033965266	0.002649908	-0.032863066	0.024499214	0.157105984	-0.016268481	0.925623513	-2.189178597	0.176368812	-9.49010489	1.518903911	9.514533518	-0.652416764	0.932375517	-2.175143527	0.206328867	-9.480237182	1.561795673	9.567940545	-0.663958815	0.9259219	-2.2172394	0.15431213	-9.540253	1.5266495	9.510147	-0.6887603	0.93730164	-2.1425354	0.2823143	-9.416077	1.5881882	9.633221	-0.6300163
0.17951958	-0.036577979	0.002853747	-0.035390994	0.026383769	0.169191059	-0.017519903	1.080546845	-2.342473401	0.189179675	-10.44186068	1.656741133	10.33737643	-0.703650792	1.0879212	-2.324241709	0.213503536	-10.42379564	1.699377618	10.38416909	-0.715833675	1.0805521	-2.363884	0.15522766	-10.49176	1.663269	10.325684	-0.7419927	1.0937443	-2.2926147	0.2940426	-10.359894	1.7250977	10.453999	-0.67894363
0.192342407	-0.039190692	0.003057586	-0.037918922	0.028268323	0.181276135	-0.018771324	1.248692184	-2.492162481	0.201759866	-11.43174192	1.798867123	11.17656773	-0.754975672	1.256570664	-2.468827782	0.218721392	-11.40297336	1.839991173	11.21415523	-0.767706088	1.2482457	-2.505062	0.1542244	-11.483276	1.803894	11.156143	-0.7951355	1.2633991	-2.4389517	0.3031788	-11.338928	1.8645935	11.288303	-0.7278862
0.205165235	-0.041803405	0.003261425	-0.040446851	0.030152878	0.193361211	-0.020022746	1.430358575	-2.637847027	0.214074827	-12.46137949	1.945613731	12.03293976	-0.806370285	1.4385631	-2.608587227	0.221844499	-12.41929627	1.983842936	12.05865618	-0.819554501	1.4293184	-2.6414757	0.151268	-12.512573	1.9488373	11.999649	-0.8481903	1.4464226	-2.5719318	0.30950737	-12.347046	2.0076675	12.136906	-0.7768135
0.217988062	-0.044416118	0.003465264	-0.042974779	0.032037433	0.205446286	-0.021274168	1.625861063	-2.779094817	0.226086173	-13.53251677	2.097339046	12.90740001	-0.857810364	1.634161227	-2.743234973	0.222769305	-13.47447905	2.131215918	12.91855055	-0.871356395	1.6240478	-2.7893333	0.14634705	-13.581268	2.0985641	12.854855	-0.90113926	1.643177	-2.6966763	0.3177681	-13.39447	2.1551132	13.000622	-0.8257408
0.230810889	-0.04702883	0.003669103	-0.045502707	0.033921988	0.217531362	-0.022525589	1.835528462	-2.915428365	0.237751625	-14.64700567	2.254427283	13.80088836	-0.909267341	1.843662864	-2.872536273	0.221395058	-14.57042136	2.282418891	13.79483373	-0.923096125	1.8327236	-2.9325848	0.13951111	-14.691132	2.253418	13.726078	-0.95400333	1.8539104	-2.8142242	0.32603836	-14.483337	2.31044	13.880436	-0.87465286
0.243633716	-0.049641543	0.003872942	-0.048030635	0.035806543	0.229616438	-0.023777011	2.059704846	-3.046321962	0.249024256	-15.80681579	2.417291339	14.71439067	-0.960707779	2.067373573	-2.996299809	0.217654793	-15.70934223	2.437844882	14.688666	-0.974755111	2.055684	-3.0707054	0.13079071	-15.844238	2.4116287	14.614498	-1.0067649	2.0789833	-2.9242878	0.33158493	-15.615997	2.472168	14.777462	-0.92358017
0.256456543	-0.052254256	0.004076781	-0.050558563	0.037691098	0.241701513	-0.025028433	2.298752887	-3.171202048	0.259851846	-17.01405139	2.586378136	15.64897252	-1.012093266	2.3056049	-3.114395209	0.211496354	-16.89368236	2.597983409	15.60134045	-1.02632535	2.2932768	-3.203186	0.12025452	-17.042847	2.5645294	15.5214615	-1.0594449	2.3186474	-3.0266838	0.33413315	-16.795105	2.6391602	15.692974	-0.97249985
0.26927937	-0.054866969	0.00428062	-0.053086491	0.039575653	0.253786589	-0.026279854	2.553050534	-3.289431682	0.270176282	-18.27094244	2.762167128	16.60572601	-1.063378447	2.558715564	-3.226739682	0.202891826	-18.12618673	2.763354009	16.53435345	-1.0777944	2.5458088	-3.3295145	0.10801697	-18.289612	2.7216187	16.448536	-1.1120679	2.5732346	-3.1212997	0.3334198	-18.023407	2.8118286	16.628468	-1.02145
0.282102197	-0.057479682	0.004484459	-0.05561442	0.041460208	0.265871665	-0.027531276	2.822993449	-3.400307933	0.279932527	-19.57985752	2.945174846	17.58579297	-1.114510306	2.827066573	-3.333315609	0.191850185	-19.40989691	2.934615891	17.48935082	-1.129161018	2.8137207	-3.4492016	0.09422302	-19.587341	2.8835678	17.39746	-1.1646531	2.8432007	-3.20813	0.32922363	-19.30423	2.9906921	17.585545	-1.070446
0.294925025	-0.060092394	0.004688298	-0.058142348	0.043344763	0.27795674	-0.028782697	3.108974686	-3.503012124	0.289040211	-20.94321977	3.135923717	18.59012255	-1.165421421	3.111091327	-3.434161891	0.178402727	-20.74818636	3.112512809	18.46819591	-1.180421264	3.0974226	-3.5618086	0.0790329	-20.939331	3.0511627	18.370228	-1.2172298	3.1288872	-3.2872295	0.32135773	-20.64093	3.176468	18.56612	-1.1194954
0.307747852	-0.062705107	0.004892137	-0.060670276	0.045229318	0.290041816	-0.030034119	3.411484063	-3.596802236	0.297431689	-22.36393551	3.335097564	19.62060442	-1.216055215	3.411203364	-3.529386218	0.162613738	-22.14481982	3.297882127	19.47294682	-1.231585364	3.3964539	-3.6668968	0.06027603	-22.349243	3.2253265	19.36905	-1.26985	3.4307747	-3.3587894	0.30963516	-22.030823	3.369751	19.575722	-1.168644
0.320570679	-0.06531782	0.005095976	-0.063198204	0.047113872	0.302126891	-0.031285541	3.730959441	-3.680695622	0.305011315	-23.84476619	3.543320176	20.67832537	-1.266323874	3.727901645	-3.619147464	0.144575769	-23.60388118	3.491717645	20.50588745	-1.282662909	3.7116547	-3.764101	0.03766632	-23.821045	3.4071198	20.396385	-1.3225381	3.7493248	-3.4230366	0.2939415	-23.47815	3.5715027	20.616585	-1.2179298
0.333393506	-0.067930533	0.005299815	-0.065726132	0.048998427	0.314211967	-0.032536962	4.067883652	-3.753659469	0.311677315	-25.38873956	3.761301142	21.76469386	-1.316132489	4.061692082	-3.703678464	0.124416349	-25.12986691	3.695080136	21.56951518	-1.333665891	4.0438538	-3.8530827	0.013465881	-25.359253	3.5977287	21.454899	-1.3753581	4.085022	-3.4803429	0.27417755	-24.992035	3.7825623	21.687038	-1.267376
0.346216333	-0.070543246	0.005503654	-0.06825406	0.050882982	0.326297043	-0.033788384	4.422761411	-3.814551005	0.317314512	-26.99905347	3.989805246	22.88115572	-1.365370392	4.413147809	-3.783255582	0.102290762	-26.72765073	3.909205	22.66655773	-1.384616982	4.393631	-3.9335384	-0.012027741	-26.968689	3.7985191	22.547573	-1.4283519	4.438488	-3.5311222	0.250309	-26.577301	4.0039673	22.789513	-1.3170547
0.35903916	-0.073155958	0.005707493	-0.070781989	0.052767537	0.338382118	-0.035039806	4.796123918	-3.862113464	0.321794525	-28.67909676	4.229663497	24.02922901	-1.413909663	4.782920291	-3.858224873	0.078384443	-28.40251764	4.135427736	23.79997255	-1.435543391	4.761692	-4.005233	-0.038475037	-28.654694	4.0109787	23.677567	-1.481586	4.810322	-3.575861	0.2290039	-28.23944	4.236923	23.926674	-1.3670082
0.371861988	-0.075768671	0.005911333	-0.073309917	0.054652092	0.350467194	-0.036291227	5.188526482	-3.894958744	0.324972373	-30.43243696	4.481772465	25.21046272	-1.461601431	5.171616973	-3.928977373	0.052910675	-30.16011945	4.375246527	24.97295891	-1.486480018	5.148594	-4.0679607	-0.06550598	-30.423004	4.2367363	24.848297	-1.5351081	5.2011986	-3.615141	0.20978928	-29.984253	4.4827423	25.101406	-1.4173126
0.384684815	-0.078381384	0.006115172	-0.075837845	0.056536647	0.36255227	-0.037542649	5.600553534	-3.911562361	0.326686669	-32.26284059	4.747105795	26.4264708	-1.50827384	5.580009409	-3.995955527	0.026114854	-32.00656764	4.630265536	26.18894518	-1.537458136	5.5551796	-4.1423416	-0.09271622	-32.279877	4.477577	26.063442	-1.5889778	5.6118164	-3.649603	0.18757439	-31.818054	4.7531204	26.316856	-1.4680367
0.397507642	-0.080994097	0.006319011	-0.078365773	0.058421202	0.374637345	-0.03879407	6.032818121	-3.910248213	0.326757015	-34.17426565	5.026716668	27.6789063	-1.55372805	6.008886509	-4.059641182	-0.001738982	-33.94827436	4.902252564	27.45156927	-1.588526518	5.982258	-4.225464	-0.119709015	-34.232086	4.7354507	27.320679	-1.6432433	6.043041	-3.6798878	0.16237259	-33.747375	5.045143	27.57632	-1.5192719
0.410330469	-0.08360681	0.00652285	-0.080893701	0.060305757	0.386722421	-0.040045492	6.48595622	-3.889166459	0.324978164	-36.17082374	5.321733256	28.96938617	-1.597732023	6.459118609	-4.120562364	-0.030359051	-35.99207318	5.193079473	28.76469909	-1.639734891	6.430729	-4.3075943	-0.14601898	-36.286682	5.0123596	28.625061	-1.6979537	6.49572	-3.7067528	0.13415337	-35.779266	5.356659	28.883415	-1.5711174
0.423153296	-0.086219522	0.006726689	-0.083421629	0.062190312	0.398807497	-0.041296914	6.96062884	-3.846284774	0.321118429	-38.25677545	5.633366691	30.29949279	-1.640015913	6.931627845	-4.1792756	-0.059435239	-38.14513709	5.504756455	30.13237573	-1.691130091	6.901535	-4.389347	-0.17118073	-38.45117	5.310486	29.985199	-1.7531669	6.9707947	-3.7309723	0.10292244	-37.921173	5.689522	30.248096	-1.6236687
0.435976123	-0.088832235	0.006930528	-0.085949558	0.064074867	0.410892572	-0.042548335	7.457521284	-3.779376089	0.314916731	-40.4365072	5.962914629	31.6707453	-1.680265952	7.427427236	-4.236368118	-0.088629895	-40.41487436	5.839388618	31.558835	-1.742774573	7.395729	-4.4713554	-0.19472122	-40.73346	5.632103	31.405731	-1.8089073	7.4693375	-3.753315	0.06873131	-40.180634	6.0457077	31.68842	-1.6770554
0.448798951	-0.091444948	0.007134367	-0.088477486	0.065959421	0.422977648	-0.043799757	7.977339514	-3.686004693	0.306077868	-42.71448658	6.311760644	33.08454288	-1.718116631	7.947589936	-4.292447745	-0.11759706	-42.808953	6.199174091	33.04842427	-1.794729191	7.914421	-4.5542793	-0.21810341	-43.141907	5.979492	32.8916	-1.8652077	7.99242	-3.7746048	0.031650543	-42.565613	6.4271927	33.197	-1.7313957
0.461621778	-0.094057661	0.007338206	-0.091005414	0.067843976	0.435062724	-0.045051179	8.520850803	-3.563566516	0.29429253	-45.09545293	6.681422216	34.54250106	-1.753159407	8.493289364	-4.348138709	-0.145973683	-45.335227	6.586383482	34.60560745	-1.847056391	8.458839	-4.638771	-0.27597618	-45.684937	6.3550453	34.447815	-1.9220738	8.541256	-3.795658	-0.008199692	-45.084167	6.836075	34.776634	-1.7868271
0.474444605	-0.096670374	0.007542045	-0.093533342	0.069728531	0.447147799	-0.0463026	9.08875885	-3.409137908	0.279165839	-47.58369919	7.073410549	36.04530754	-1.784887017	9.065761409	-4.404070909	-0.173385925	-48.00158627	7.0033156	36.23488982	-1.899828173	9.030212	-4.7254868	-0.33800697	-48.371216	6.759659	36.07959	-1.9795303	9.1171	-3.786152	-0.05066681	-47.744415	7.274475	36.43081	-1.8423529
0.487267432	-0.099283086	0.007745884	-0.09606127	0.071613086	0.459232875	-0.047554022	9.681924326	-3.219724539	0.260341734	-50.18423925	7.489473663	37.59464528	-1.81277082	9.666330091	-4.460882636	-0.199453096	-50.81587591	7.452273555	37.94075818	-1.953114273	9.629944	-4.815056	-0.40429497	-51.209595	7.1744995	37.757614	-2.0375338	9.721397	-3.7631168	-0.09553146	-50.554474	7.744423	38.163887	-1.8940146
0.500090259	-0.101895799	0.007949723	-0.098589198	0.073497641	0.471317951	-0.048805443	10.30109965	-2.991974063	0.237349692	-52.90128724	7.931302829	39.19082766	-1.836148253	10.29638982	-4.519202491	-0.223782842	-53.78582418	7.935498809	39.72762882	-2.006984909	10.25943	-4.9081116	-0.47483253	-54.20874	7.6210175	39.505234	-2.0984993	10.355595	-3.7355614	-0.09548187	-53.522186	8.247757	39.980217	-1.9470353
0.512913086	-0.104508512	0.008153562	-0.101117127	0.075382196	0.483403026	-0.050056865	10.94649291	-2.721948475	0.209163037	-55.73555531	8.399988948	40.82916955	-1.85409649	10.95744564	-4.579647436	-0.245987546	-56.91884755	8.455151773	41.59975164	-2.061512518	10.920197	-5.005234	-0.54961586	-57.37732	8.101578	41.33377	-2.1619473	11.021236	-3.7040405	-0.07954788	-56.655243	8.786331	41.883797	-2.001678
0.525735913	-0.107121225	0.008357401	-0.103645055	0.077266751	0.495488102	-0.051308287	11.6200595	-2.406793432	0.176268524	-58.69768827	8.898816198	42.51930891	-1.866098279	11.65103555	-4.642816755	-0.265677928	-60.22180318	9.013216	43.56109891	-2.116765464	11.6138	-5.106964	-0.6285591	-60.72348	8.618515	43.246704	-2.2264252	11.7199745	-3.6691074	-0.057346344	-59.960632	9.361603	43.87818	-2.058236
0.538558741	-0.109733938	0.00856124	-0.106172983	0.079151306	0.507573178	-0.052559708	12.32207976	-2.042197177	0.137619125	-61.78813041	9.429002759	44.25615805	-1.871023981	12.37876282	-4.709279955	-0.282467841	-63.70100309	9.611442273	45.61530164	-2.172810782	12.341835	-5.213791	-0.7114563	-64.255005	9.174057	45.24707	-2.2919502	12.453583	-3.6313152	-0.028400421	-63.417908	9.974693	45.966576	-2.1132617
0.551381568	-0.112346651	0.008765079	-0.108700911	0.081035861	0.519658253	-0.05381113	13.05279092	-1.62399076	0.091839661	-65.00631904	9.991687648	46.03395738	-1.867693234	13.14235	-4.779577	-0.295982706	-67.36178364	10.25128436	47.76548545	-2.229714064	13.099396	-5.3261375	-0.7980671	-67.97888	9.77034	47.33725	-2.3585281	13.223804	-3.5912266	0.007766724	-67.00934	10.626335	48.15142	-2.1688442
0.564204395	-0.114959363	0.008968918	-0.111228839	0.082920416	0.531743329	-0.055062552	13.8139954	-1.148343522	0.039658375	-68.36093409	10.59021449	47.85943366	-1.854951893	13.94349536	-4.854198091	-0.305852066	-71.20849191	10.93379991	50.01420073	-2.287528909	13.8923645	-5.444355	-0.88794136	-71.901245	10.409325	49.51886	-2.4261513	14.032562	-3.5493736	0.05155182	-70.7746	11.316673	50.446835	-2.220459
0.577027222	-0.117572076	0.009172757	-0.113756767	0.08480497	0.543828405	-0.056313973	14.60597438	-0.610925452	-0.020239157	-71.85054504	11.22571176	49.72621799	-1.831321703	14.78398964	-4.933588409	-0.311734635	-75.24408227	11.65956241	52.36325318	-2.346308891	14.723093	-5.56868	-0.9805279	-76.02695	11.09272	51.792557	-2.4947968	14.88179	-3.5063019	0.10328674	-74.71466	12.098694	52.87148	-2.2593756
0.589850049	-0.120184789	0.009376596	-0.116284696	0.086689525	0.55591348	-0.057565395	15.42905366	-0.007656965	-0.089173161	-75.47314796	11.89944344	51.62805051	-1.795185611	15.66562105	-5.018135436	-0.313296236	-79.47003909	12.42860136	54.813615	-2.406089927	15.593206	-5.699276	-1.075079	-80.35962	11.821953	54.148285	-2.5644302	15.77346	-3.4625092	0.16326141	-78.8288	12.935287	55.410175	-2.29739
0.602672876	-0.122797502	0.009580435	-0.118812624	0.08857408	0.567998556	-0.058816816	16.28461589	0.665659447	-0.166639163	-79.23305297	12.61393065	53.56690406	-1.744746212	16.59019373	-5.108159091	-0.310233901	-83.88599682	13.24029545	57.36524009	-2.466899573	16.504301	-5.8361816	-1.1706696	-84.90112	12.598068	56.583557	-2.6350021	16.709564	-3.418499	0.23163223	-83.114075	13.818237	58.064163	-2.3347044
0.615495704	-0.125410215	0.009784275	-0.121340552	0.090458635	0.580083632	-0.060068238	17.17290966	1.412911043	-0.253871153	-83.12637381	13.37010128	55.53533486	-1.678004654	17.55949491	-5.203912436	-0.302265603	-88.48972273	14.09330941	60.01702455	-2.528753182	17.457851	-5.9793243	-1.2661362	-89.65152	13.42173	59.104156	-2.7064457	17.692116	-3.374733	0.30848694	-87.56537	14.7452545	60.833767	-2.371564
0.628318531	-0.128022927	0.009988114	-0.12386848	0.09234319	0.592168707	-0.06131966	18.09446259	2.237816123	-0.351468464	-87.15039428	14.16912989	57.52812361	-1.592752602	18.57530655	-5.305567773	-0.289143911	-93.27679145	14.98553627	62.76666055	-2.591651645	18.455448	-6.1285057	-1.3601189	-94.608765	14.293098	61.706207	-2.778675	18.72319	-3.3316422	0.39376068	-92.17523	15.712982	63.71799	-2.4082794

==> fig_min_max_data_247_perturbed.txt <==
t	e_1	e_2	e_3	k_1	k_2	k_3	pot	n_1	n_2	n_3	m_1	m_2	m_3	pot_pred_avg	n_1_pred_avg	n_2_pred_avg	n_3_pred_avg	m_1_pred_avg	m_2_pred_avg	m_3_pred_avg	pot_pred_min	n_1_pred_min	n_2_pred_min	n_3_pred_min	m_1_pred_min	m_2_pred_min	m_3_pred_min	pot_pred_max	n_1_pred_max	n_2_pred_max	n_3_pred_max	m_1_pred_max	m_2_pred_max	m_3_pred_max
0	0	0	0	0	0	0	4.63E-15	0	0	8.74E-15	6.02E-17	5.38E-17	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.012607536	0.00150714	-0.002419601	0.00370329	-0.003355093	0.010956429	-0.00241033	0.005462487	0.101592064	-0.16307164	0.801800263	-0.182553589	0.596185458	-0.094089696	0.005507521	0.104568482	-0.157992449	0.802071831	-0.182152488	0.603898875	-0.093493722	0.005450249	0.10086632	-0.16523361	0.79174805	-0.185318	0.59617615	-0.09606552	0.00556314	0.10767746	-0.15375614	0.8138428	-0.17793274	0.6097412	-0.09126854
0.026436485	0.002451429	-0.004742945	0.008104241	-0.007209273	0.022812846	-0.005683701	0.024171869	0.165473374	-0.320074504	1.728736672	-0.388110359	1.227794227	-0.220983243	0.024323022	0.17120448	-0.309523843	1.728043827	-0.387168365	1.243358427	-0.21966674	0.024097443	0.1644783	-0.32389832	1.705719	-0.39372253	1.2278938	-0.22468185	0.024503946	0.17699814	-0.3012867	1.7529297	-0.37892914	1.2558975	-0.21495247
0.039294742	0.005678201	-0.007360017	0.011391007	-0.011472201	0.033523141	-0.008514546	0.05198978	0.383670744	-0.497135083	2.39358146	-0.612950566	1.789829288	-0.329922144	0.0523184	0.392698805	-0.48147336	2.391526482	-0.612016857	1.811830855	-0.327753048	0.051852703	0.38315964	-0.50232697	2.3599243	-0.62129974	1.7898903	-0.33562088	0.052716255	0.40014648	-0.47005892	2.4277344	-0.60112	1.8311462	-0.32044792
0.051163649	0.005112759	-0.009655782	0.015145381	-0.014983247	0.043775754	-0.011320231	0.08810434	0.345726592	-0.652814755	3.141947078	-0.79386023	2.31620904	-0.437162112	0.088622667	0.356042513	-0.63251626	3.137330818	-0.791891272	2.343574727	-0.434380292	0.08783865	0.3455162	-0.6585541	3.095581	-0.8048248	2.3165092	-0.44424248	0.08934498	0.36411667	-0.61904144	3.1831665	-0.7788086	2.3691406	-0.42495728
0.064416475	0.006410035	-0.011996116	0.018831907	-0.019074251	0.055151912	-0.014292856	0.137997081	0.43373248	-0.81164947	3.847804129	-1.002763287	2.89294748	-0.550038374	0.138780391	0.445943831	-0.786444789	3.839678136	-0.999891455	2.925795245	-0.546514352	0.13760138	0.4342041	-0.8183174	3.7880554	-1.0168076	2.8935966	-0.5593567	0.13995934	0.45561218	-0.7706108	3.8953857	-0.9843521	2.9586868	-0.5347061
0.076947879	0.007215103	-0.014863365	0.022021741	-0.023220013	0.065649462	-0.017720631	0.194022966	0.488345958	-1.006150725	4.433723336	-1.212964212	3.418445817	-0.679887889	0.195045791	0.501908211	-0.976320565	4.421667982	-1.208886945	3.455364973	-0.675724047	0.19345522	0.4897442	-1.012886	4.361847	-1.2303467	3.4192238	-0.69151115	0.19677353	0.51231	-0.9585476	4.484558	-1.1899338	3.495247	-0.6614456
0.090251907	0.009672331	-0.016780054	0.027049864	-0.027013422	0.077057574	-0.019261175	0.270348824	0.655438788	-1.137417266	5.384481915	-1.396446932	3.965866074	-0.735466948	0.271692477	0.670265888	-1.103655809	5.365810518	-1.391545891	4.006478355	-0.730475966	0.26944256	0.65608215	-1.1452866	5.2970276	-1.4170189	3.9656487	-0.74941254	0.27416134	0.6844406	-1.084589	5.4412537	-1.3684235	4.0543213	-0.7139416
0.10358338	0.009979203	-0.018828788	0.031658851	-0.030747709	0.088687037	-0.021501488	0.356406302	0.676630442	-1.277425395	6.221383448	-1.575269562	4.516941323	-0.817593637	0.358034513	0.691461219	-1.239797727	6.195606091	-1.568689691	4.560300464	-0.812103597	0.3551178	0.6725426	-1.2853928	6.1184235	-1.5999451	4.516075	-0.8339367	0.36143684	0.7113571	-1.2184553	6.2795105	-1.5415039	4.616272	-0.793623
0.115675109	0.011306597	-0.017718825	0.039270518	-0.02798865	0.100118327	-0.024284097	0.461704438	0.76805131	-1.204254196	7.689318666	-1.410919589	5.008046923	-0.918319155	0.463650045	0.779820186	-1.164598764	7.651019173	-1.4056015	5.053406491	-0.911770191	0.45947552	0.7526474	-1.2167435	7.56427	-1.445694	5.0055656	-0.93616104	0.4681635	0.8037567	-1.1453323	7.7517395	-1.3751755	5.1157074	-0.8923378
0.130119302	0.012348507	-0.021239924	0.039458704	-0.034984209	0.113507286	-0.025741497	0.552697803	0.837290976	-1.442054344	7.529153691	-1.768919666	5.682839595	-0.9719804	0.555061208	0.850430042	-1.399141009	7.485870527	-1.759028336	5.730420664	-0.965494958	0.5505085	0.8212242	-1.4573517	7.3955383	-1.8046875	5.682476	-0.99198914	0.5607214	0.8783798	-1.3772078	7.581909	-1.7231598	5.800354	-0.94475555
0.142380053	0.013496626	-0.026467182	0.042051368	-0.042331924	0.121884318	-0.031197955	0.651616071	0.914814881	-1.796966477	7.915570137	-2.131801717	6.070664669	-1.174900052	0.653926701	0.928575344	-1.750681009	7.866652945	-2.119104555	6.116905736	-1.168398918	0.6491108	0.89673615	-1.8056984	7.775131	-2.168274	6.0669518	-1.1983013	0.66074944	0.9658661	-1.7219696	7.9604797	-2.0781403	6.194931	-1.143568
0.154291332	0.016758338	-0.029715698	0.048406949	-0.039316622	0.133198613	-0.031797021	0.781072428	1.137610494	-2.0218833	9.082514802	-1.955611551	6.536012564	-1.190332916	0.783467813	1.149067282	-1.972939445	9.018803273	-1.9444299	6.581530518	-1.182320445	0.77738285	1.1085472	-2.035797	8.923218	-2.001068	6.529228	-1.2142487	0.79142	1.1914215	-1.945509	9.122986	-1.8998489	6.6646423	-1.1562328
0.168790944	0.023292895	-0.027749763	0.049436546	-0.042121781	0.147775739	-0.033494608	0.903629425	1.577404263	-1.885501491	9.041314409	-2.099865037	7.24324594	-1.252227148	0.906724329	1.587622555	-1.840055982	8.9662435	-2.084655073	7.288775927	-1.243582555	0.899889	1.539566	-1.9166489	8.870605	-2.1507874	7.2390175	-1.2772789	0.9160099	1.6272202	-1.8130264	9.075592	-2.0348892	7.3756256	-1.2176476
0.18108407	0.017723594	-0.032443782	0.053921628	-0.051555504	0.156600408	-0.036544712	1.039118645	1.200492534	-2.20516726	9.75777314	-2.550746971	7.607838481	-1.360753653	1.041774082	1.209125864	-2.156527818	9.677655182	-2.530389282	7.6492858	-1.354073155	1.0345869	1.1608849	-2.2192078	9.580551	-2.601532	7.5972176	-1.3891773	1.0532799	1.2651215	-2.1248426	9.80011	-2.4731293	7.747658	-1.3258781
0.192961376	0.01827332	-0.037087868	0.055372508	-0.057034854	0.165280887	-0.04344891	1.157773185	1.236044305	-2.518218061	9.857435115	-2.820440024	8.011972292	-1.615760294	1.160285036	1.244012318	-2.468399673	9.771115409	-2.797457245	8.051526955	-1.609831	1.1528339	1.1960831	-2.5260468	9.675812	-2.8711853	7.997257	-1.6472015	1.1733456	1.3085632	-2.4312582	9.903595	-2.7344284	8.156197	-1.5784321
0.20644142	0.019733146	-0.036845749	0.0608164	-0.05928126	0.177682925	-0.045682923	1.327681877	1.334284761	-2.502966958	10.71997933	-2.907207066	8.514584175	-1.691481054	1.3300876	1.337933282	-2.455447964	10.62021118	-2.881435764	8.549364409	-1.685766636	1.3216	1.2832718	-2.514721	10.525726	-2.965973	8.496269	-1.7238007	1.3454227	1.4080353	-2.42099	10.764404	-2.8120575	8.659912	-1.6539288
0.220904725	0.035486928	-0.032744971	0.062442628	-0.056911903	0.192781033	-0.046527082	1.493311143	2.392686977	-2.223174841	10.76183527	-2.796459366	9.208557599	-1.719039291	1.496314145	2.392908991	-2.185604236	10.64231336	-2.766979918	9.238871364	-1.710462645	1.4868126	2.322281	-2.2757034	10.555176	-2.8656921	9.190214	-1.7505836	1.5124474	2.44944	-2.153839	10.781586	-2.695137	9.34745	-1.6791973
0.231442455	0.02224881	-0.044475714	0.066070468	-0.069123992	0.197960607	-0.05254214	1.635174746	1.501175896	-3.018712635	11.29846867	-3.375007184	9.398169044	-1.934526171	1.636985936	1.502078318	-2.9740088	11.18125645	-3.343106009	9.425288455	-1.930967318	1.62743	1.445076	-3.0220375	11.094299	-3.4357147	9.368313	-1.970808	1.6562119	1.5900269	-2.9306087	11.343811	-3.259224	9.548569	-1.8963184
0.255208492	0.029473523	-0.032508978	0.0774846	-0.069459303	0.22239177	-0.054030497	2.000423018	1.98407137	-2.207394311	13.06208776	-3.337989902	10.30739879	-1.974416558	2.001583455	1.972141427	-2.176685864	12.91600005	-3.296899627	10.31787164	-1.970769691	1.9903584	1.8957787	-2.2483063	12.838684	-3.4221497	10.26722	-2.0073853	2.0257664	2.0506973	-2.1315384	13.091187	-3.2041245	10.443443	-1.9399796
0.256917939	0.025650598	-0.049462003	0.074472068	-0.076832196	0.21928042	-0.058044865	2.004294794	1.728312809	-3.358155532	12.46856798	-3.711460176	10.23896265	-2.120729066	2.004990409	1.723546636	-3.320181527	12.32967409	-3.674626755	10.25496805	-2.119364891	1.9939175	1.6618347	-3.360981	12.253189	-3.7798004	10.195957	-2.1591835	2.0289173	1.8290405	-3.2706566	12.507568	-3.5749588	10.3899765	-2.083189
0.270195107	0.02523193	-0.051875075	0.078511469	-0.080476758	0.230801696	-0.061381917	2.204963316	1.69812094	-3.520710479	12.97894717	-3.871228091	10.69504824	-2.234944641	2.205020618	1.690513109	-3.486525791	12.83034064	-3.831962591	10.70529382	-2.235436273	2.1931076	1.622303	-3.534111	12.759247	-3.9431763	10.64526	-2.273758	2.2317314	1.8043137	-3.4269524	13.016418	-3.7233658	10.845055	-2.1994858
0.289983817	0.033528708	-0.04900059	0.085238689	-0.083984063	0.249220523	-0.064308291	2.525743497	2.250076327	-3.326006322	13.8469338	-4.013228807	11.39727363	-2.328243761	2.524649718	2.236128891	-3.304067736	13.67865286	-3.967142627	11.39545555	-2.329479745	2.5117092	2.1661339	-3.3565025	13.597473	-4.0983734	11.339863	-2.3673782	2.5553436	2.3470764	-3.2292976	13.86908	-3.8479462	11.539497	-2.295353
0.303160419	0.034751116	-0.048672308	0.084620809	-0.087092955	0.264075827	-0.062029829	2.701338628	2.320468455	-3.295203888	13.28045219	-4.20353267	12.12525957	-2.243215668	2.700106364	2.307306636	-3.282086318	13.10508773	-4.148503082	12.11725145	-2.246927991	2.6866436	2.2406387	-3.3397636	13.024628	-4.289337	12.062687	-2.2835846	2.7331238	2.4088593	-3.1949425	13.304504	-4.0196915	12.262665	-2.2133057
0.310004687	0.030340257	-0.058134756	0.094050454	-0.091051282	0.264259235	-0.069526671	2.896965204	2.037679249	-3.950089353	15.17240155	-4.292595463	11.87364664	-2.497886842	2.893819136	2.020814545	-3.932823827	14.99252645	-4.248074664	11.86381618	-2.503300564	2.8793411	1.9345932	-4.0025024	14.909119	-4.379898	11.802273	-2.5438423	2.9293556	2.1608124	-3.843792	15.187683	-4.111252	12.017639	-2.467949
0.331158022	0.0431011	-0.060781046	0.100472598	-0.095086896	0.284104087	-0.065285545	3.289290576	2.887646787	-4.135588365	15.90318268	-4.463774491	12.60817376	-2.325304743	3.284157464	2.869998755	-4.132570391	15.70387082	-4.412172845	12.58926236	-2.331653609	3.2682457	2.793045	-4.2104683	15.614502	-4.5637207	12.528591	-2.371357	3.3235512	3.010437	-4.027981	15.895081	-4.259262	12.753181	-2.2951653
0.334050983	0.033352873	-0.062383405	0.098562273	-0.099021642	0.28524543	-0.075506249	3.299261173	2.229476566	-4.229766093	15.40707651	-4.67273845	12.73367912	-2.699771403	3.294538682	2.211699927	-4.227283809	15.21350645	-4.624798464	12.7148695	-2.710145109	3.2787552	2.1211205	-4.313568	15.124479	-4.7642517	12.649372	-2.7523308	3.335083	2.357956	-4.118126	15.412415	-4.468277	12.87439	-2.673259
0.346134957	0.034512738	-0.064573421	0.100271606	-0.104647794	0.295964993	-0.076470382	3.50626422	2.30065976	-4.371888957	15.37173051	-4.950195203	13.1934971	-2.727253305	3.500707809	2.283827518	-4.379045764	15.1726615	-4.900049745	13.16997577	-2.741364118	3.4843502	2.1921463	-4.476555	15.074034	-5.0409546	13.101528	-2.7836952	3.5439568	2.433258	-4.2591324	15.374207	-4.7316055	13.333702	-2.7025087
0.363413581	0.037937329	-0.068613142	0.104160861	-0.106898526	0.312513361	-0.077337222	3.83035253	2.5208222	-4.642211381	15.63499828	-5.059417839	13.83919309	-2.745062679	3.823469582	2.505671773	-4.660355491	15.42498836	-5.007898891	13.81170264	-2.761658773	3.8055248	2.4174805	-4.7665863	15.314016	-5.159836	13.728199	-2.8040848	3.8701515	2.6526184	-4.528343	15.624878	-4.823509	13.977989	-2.7208493
0.37221958	0.045846605	-0.069250503	0.110290497	-0.106006301	0.321799345	-0.068510764	4.056565704	3.049850303	-4.701042684	16.63700787	-4.973244469	14.05698973	-2.412612603	4.047899745	3.035248336	-4.723628409	16.41927055	-4.916003155	14.02634736	-2.428003518	4.0291405	2.9562302	-4.82946	16.300394	-5.086014	13.922283	-2.4671402	4.096676	3.181549	-4.5888786	16.610107	-4.7235947	14.200394	-2.387571
0.390436353	0.037020615	-0.06064644	0.113094336	-0.105884543	0.342357812	-0.078621193	4.364395482	2.440266066	-4.095677	16.47116101	-5.005386453	14.91882393	-2.774735027	4.354431091	2.429551218	-4.129206673	16.25304182	-4.939778691	14.876133	-2.794082736	4.335659	2.3440552	-4.235813	16.117706	-5.1266174	14.75008	-2.8314476	4.4080887	2.5406609	-3.9760818	16.449127	-4.7390823	15.032478	-2.7489777
0.408208615	0.038703698	-0.064367422	0.130714425	-0.103229899	0.357021376	-0.076067051	4.901738265	2.568496481	-4.378280103	19.62743848	-4.720350687	14.95636983	-2.648905153	4.8874862	2.557352409	-4.414129118	19.40763682	-4.6531649	14.91205405	-2.667431655	4.867382	2.4464378	-4.531212	19.269833	-4.8570557	14.758263	-2.70216	4.9457626	2.6830482	-4.260563	19.593933	-4.439514	15.069267	-2.6254568
0.420307964	0.047623916	-0.066325101	0.133772553	-0.117335385	0.362312583	-0.084015664	5.169092952	3.154281225	-4.509033443	19.90169088	-5.345439991	15.12044163	-2.915002397	5.153214027	3.146028018	-4.557500764	19.67901136	-5.2866374	15.07809982	-2.940927218	5.1321735	3.024931	-4.6947174	19.517908	-5.4809875	14.909206	-2.9800873	5.2153664	3.2943497	-4.392151	19.879974	-5.0595016	15.250877	-2.8932111
0.423703509	0.042397797	-0.075625653	0.12923715	-0.119965458	0.364708011	-0.088893	5.17592035	2.800367476	-5.122620709	18.85981275	-5.53024856	15.3926488	-3.092081571	5.161474482	2.794017964	-5.178655155	18.63299582	-5.482059036	15.35394664	-3.1210023	5.1397667	2.6816082	-5.3301163	18.467974	-5.6585236	15.181778	-3.1638985	5.2230644	2.9486237	-5.013729	18.814178	-5.2431564	15.52346	-3.0766613
0.436375933	0.040715697	-0.08426612	0.125406607	-0.131482795	0.372238992	-0.100444008	5.371227462	2.671916461	-5.674167774	17.6264868	-6.14648746	15.90940394	-3.499502505	5.357936464	2.671186591	-5.750883636	17.38891136	-6.120757745	15.877542	-3.538871418	5.334427	2.5630474	-5.9312897	17.203653	-6.2690735	15.694298	-3.588707	5.4209557	2.8368301	-5.543041	17.554901	-5.862282	16.04792	-3.4934952
0.452569373	0.0435668	-0.08393831	0.130748637	-0.129479273	0.38934996	-0.102087472	5.743335269	2.846494901	-5.651488145	18.12586432	-6.048115462	16.46804496	-3.54168703	5.728352064	2.854291409	-5.736351191	17.88743182	-6.020055609	16.43874955	-3.581104455	5.7036285	2.7236233	-5.9212456	17.681093	-6.191864	16.220257	-3.629673	5.7948456	2.9934769	-5.525593	18.080322	-5.7467117	16.602531	-3.534715
0.456329489	0.059254482	-0.086489274	0.132269777	-0.12956851	0.395469398	-0.081029483	5.873748082	3.876703853	-5.845927823	18.29238899	-6.061101486	16.66220111	-2.784127185	5.857792382	3.888818145	-5.9305638	18.05385409	-6.022831682	16.64276645	-2.822994964	5.832428	3.7267437	-6.1234436	17.821352	-6.227173	16.389553	-2.861637	5.9264717	4.0344887	-5.737976	18.278992	-5.7354355	16.832321	-2.7804706
0.476616141	0.057683575	-0.088357976	0.146386672	-0.125394402	0.41188186	-0.096067365	6.449356784	3.779166397	-5.990900191	20.62171474	-5.727484461	16.81975242	-3.28506423	6.430696918	3.798656	-6.076332	20.393224	-5.693120427	16.809288	-3.321590082	6.4041824	3.6128788	-6.2800827	20.15011	-5.9098206	16.522678	-3.364853	6.5025215	3.9545364	-5.850052	20.657349	-5.3941116	16.98005	-3.2782028
0.500254427	0.069576169	-0.072514359	0.145583152	-0.125271685	0.439263442	-0.101565228	6.891344038	4.477159737	-4.892174794	19.33925102	-5.862081249	18.04061971	-3.474911045	6.872089336	4.533508	-4.976780755	19.12000627	-5.823180791	18.04981418	-3.516096955	6.841137	4.300585	-5.1710777	18.811094	-6.1004333	17.702312	-3.5597124	6.950691	4.679455	-4.7770805	19.433563	-5.514885	18.221764	-3.4596155
0.520689037	0.068552472	-0.088567977	0.157029547	-0.145546204	0.450896992	-0.097073538	7.52766244	4.431649294	-5.985755074	20.98928867	-6.687990868	18.16193149	-3.272496581	7.506973891	4.498726536	-6.105219273	20.76326973	-6.681056918	18.19450082	-3.330970564	7.4679985	4.2403374	-6.3635025	20.416048	-6.9105835	17.804295	-3.3839607	7.592079	4.680893	-5.806526	21.105865	-6.328308	18.397772	-3.2653522
0.513859326	0.04986918	-0.09289111	0.161078638	-0.149571299	0.439439697	-0.107287305	7.427419156	3.250688994	-6.278962938	22.16947905	-6.741787593	17.55448751	-3.627699499	7.405608909	3.301883864	-6.406697745	21.94153773	-6.739197818	17.56082773	-3.686652682	7.3716927	3.0812874	-6.669842	21.647974	-6.957077	17.215729	-3.7348785	7.4857254	3.4690437	-6.0570526	22.24585	-6.402382	17.803564	-3.6189632
0.525745785	0.049284703	-0.100325215	0.151904875	-0.157647201	0.449025476	-0.119845278	7.558983657	3.16903436	-6.716775469	19.71190424	-7.316145907	18.38477038	-4.071604242	7.541584318	3.230621245	-6.875835455	19.446213	-7.362100764	18.41322382	-4.143348573	7.504532	3.02005	-7.1736603	19.111513	-7.627449	18.058949	-4.2010994	7.621666	3.4038277	-6.4630775	19.723785	-7.00045	18.683382	-4.070463
0.551952251	0.070234279	-0.081116281	0.175629637	-0.149563886	0.478974159	-0.102504696	8.46834938	4.529224343	-5.502150474	23.58750573	-6.723456437	18.60001764	-3.417663104	8.444731818	4.644575464	-5.621546236	23.39613818	-6.711865827	18.67129109	-3.4807081	8.397781	4.3239346	-5.8705215	23.015326	-6.981041	18.203938	-3.5447407	8.537048	4.8395805	-5.308731	23.811218	-6.343376	18.968058	-3.386675
0.557709139	0.058112155	-0.098502261	0.16307004	-0.153926443	0.486210444	-0.106179009	8.427325601	3.702673407	-6.605134128	20.56344726	-7.176564949	19.48872658	-3.561062859	8.408331773	3.809729664	-6.769288691	20.323791	-7.211077236	19.567253	-3.631962591	8.363197	3.5271816	-7.083046	19.90899	-7.5369797	19.107788	-3.6904812	8.497391	4.0114517	-6.3455048	20.678925	-6.8031464	19.885176	-3.5324001
0.564204607	0.052367537	-0.109438921	0.161480658	-0.170619939	0.48113495	-0.13011378	8.573167823	3.328945582	-7.295583548	20.1092487	-7.934797394	19.43770249	-4.376017716	8.558688227	3.433024055	-7.4961589	19.81310173	-8.046924336	19.52943364	-4.4670216	8.51075	3.1555252	-7.8508415	19.3896	-8.424065	19.0994	-4.538166	8.64333	3.6790009	-6.967758	20.131775	-7.635872	19.886751	-4.364214
0.584985975	0.084380273	-0.103248714	0.16957459	-0.155361081	0.510458549	-0.104726913	9.199404242	5.336222323	-6.943617783	20.94739971	-7.262520045	20.16826858	-3.467189523	9.185806273	5.480676791	-7.089939691	20.71910291	-7.336625191	20.33356527	-3.547119545	9.126457	5.126835	-7.4576874	20.174368	-7.7405167	19.785957	-3.6212778	9.284157	5.716877	-6.6178474	21.165161	-6.8789444	20.614225	-3.4356632
0.589478701	0.060959331	-0.105635333	0.177258003	-0.166623823	0.507458633	-0.126143226	9.380638249	3.870958825	-7.08521416	22.3787046	-7.622247976	19.81664537	-4.193061252	9.364420955	4.019325009	-7.270151655	22.13020373	-7.713998973	19.95415155	-4.278189045	9.30954	3.689663	-7.61718	21.653006	-8.129547	19.43414	-4.358614	9.455734	4.288746	-6.7459106	22.530304	-7.2768555	20.357527	-4.15518
0.607907297	0.056146527	-0.103185201	0.1817272	-0.176302394	0.521908569	-0.138765266	9.867211675	3.527857381	-6.889034366	22.4127055	-8.085156343	20.30310411	-4.604366051	9.852984364	3.714267218	-7.100743145	22.143899	-8.216709218	20.47488736	-4.700899127	9.792313	3.3601723	-7.474121	21.644686	-8.678955	19.933197	-4.813017	9.945007	4.0376472	-6.5355988	22.543762	-7.7712097	20.968481	-4.560709
0.615366654	0.057703459	-0.118717118	0.176418393	-0.185733658	0.525073968	-0.141172106	10.02724939	3.610655309	-7.880578181	20.98772996	-8.638995023	20.73322557	-4.67746581	10.02098709	3.7917609	-8.1271601	20.64276991	-8.854619818	20.94949118	-4.7934827	9.955696	3.41111	-8.536877	20.082464	-9.39238	20.409206	-4.906208	10.110306	4.1374474	-7.4578896	21.025238	-8.378807	21.434813	-4.6462994
0.638330868	0.090338754	-0.097518883	0.190713735	-0.175939868	0.556914748	-0.110971488	10.80003463	5.631883869	-6.558469939	22.87271235	-8.151529656	21.25719287	-3.603241914	10.79601791	5.904477509	-6.716475645	22.64268218	-8.299744073	21.58662964	-3.712345555	10.710136	5.4161377	-7.1004715	21.967821	-8.862427	20.904182	-3.8352776	10.910141	6.285614	-6.1570587	23.197388	-7.788887	22.040602	-3.5486069

==> fig_min_max_data_bending.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3,pot_pred_avg,n_1_pred_avg,n_2_pred_avg,n_3_pred_avg,m_1_pred_avg,m_2_pred_avg,m_3_pred_avg,pot_pred_min,n_1_pred_min,n_2_pred_min,n_3_pred_min,m_1_pred_min,m_2_pred_min,m_3_pred_min,pot_pred_max,n_1_pred_max,n_2_pred_max,n_3_pred_max,m_1_pred_max,m_2_pred_max,m_3_pred_max
-0.628318531,0,0,0,-0.628318531,0,0,11.79206965,0,0,-35.4025652,-40.61677102,0.011982732,0,11.82144773,-0.046454494,-0.289072904,-33.818595,-41.07059055,-0.092192562,0.120119777,11.770798,-0.6473069,-0.89458275,-35.012985,-41.58539,-0.65826416,0.005098343,11.892605,0.31698608,0.28873062,-33.223785,-40.757828,0.26422882,0.36283386
-0.615495704,0,0,0,-0.615495704,0,0,11.27800533,0,0,-33.68763696,-39.56401268,0.011042157,0,11.302089,-0.052753732,-0.254358812,-32.26061018,-39.94073527,-0.076596692,0.10791733,11.253031,-0.61294127,-0.8200798,-33.373672,-40.46585,-0.64219666,-0.006080627,11.366585,0.2806549,0.31924057,-31.685913,-39.652298,0.2418747,0.33617866
-0.602672876,0,0,0,-0.602672876,0,0,10.77739078,0,0,-32.02594404,-38.5191757,0.010150677,0,10.79707618,-0.057135277,-0.221712983,-30.74861436,-38.82960718,-0.061748852,0.096415628,10.749792,-0.5776119,-0.74775887,-31.784973,-39.355762,-0.62435913,-0.015727997,10.854786,0.24724197,0.34291458,-30.194733,-38.565643,0.25082397,0.31029344
-0.589850049,0,0,0,-0.589850049,0,0,10.29011746,0,0,-30.41760394,-37.48331779,0.009307857,0,10.30619436,-0.059795226,-0.191122442,-29.28196582,-37.73690927,-0.047741631,0.085616024,10.260792,-0.54163504,-0.67785263,-30.246246,-38.255768,-0.6048279,-0.023963928,10.357212,0.216568,0.3603058,-28.749481,-37.497192,0.26763916,0.2852795
-0.577027222,0,0,0,-0.577027222,0,0,9.816064306,0,0,-28.86251404,-36.45734173,0.008513005,0,9.829203727,-0.060916489,-0.162569479,-27.860072,-36.66233627,-0.034640228,0.075515378,9.785826,-0.50531626,-0.6106167,-28.756874,-37.166626,-0.583725,-0.030910492,9.8736725,0.18848038,0.3719597,-27.349426,-36.44635,0.28121948,0.26122427
-0.564204395,0,0,0,-0.564204395,0,0,9.355099612,0,0,-27.36037188,-35.44199876,0.007765191,0,9.365883,-0.06067705,-0.136024044,-26.48231291,-35.60557782,-0.022503938,0.06610258,9.324579,-0.4689288,-0.55645466,-27.316093,-36.08904,-0.5613098,-0.036693573,9.403988,0.1628151,0.37843323,-25.993744,-35.412506,0.29187012,0.23819828
-0.551381568,0,0,0,-0.551381568,0,0,8.907083,0,0,-25.91069698,-34.43789477,0.007063283,0,8.916001091,-0.05924305,-0.111450279,-25.14812682,-34.56631745,-0.011345602,0.057364194,8.876867,-0.43272305,-0.51565456,-25.923126,-35.02375,-0.5376892,-0.041427612,8.948101,0.14020538,0.38027573,-24.681824,-34.395172,0.29995728,0.21624744
-0.538558741,0,0,0,-0.538558741,0,0,8.471867206,0,0,-24.51285357,-33.44549878,0.006405976,0,8.479334318,-0.05677739,-0.088806627,-23.85688155,-33.54421555,-0.001190186,0.049275507,8.442398,-0.39694738,-0.47544622,-24.577065,-33.97149,-0.51312256,-0.04523468,8.508083,0.13057709,0.37801743,-23.412842,-33.371517,0.30570984,0.19540477
-0.525735913,0,0,0,-0.525735913,0,0,8.049299777,0,0,-23.16607328,-32.46515291,0.005791822,0,8.055671818,-0.053432661,-0.068035473,-22.60796145,-32.53892345,0.007965781,0.041818359,8.020948,-0.36181498,-0.43594933,-23.276993,-32.93293,-0.48780823,-0.04821968,8.082306,0.12250137,0.3721962,-22.186096,-32.36528,0.30937195,0.17569637
-0.512913086,0,0,0,-0.512913086,0,0,7.63922463,0,0,-21.86947725,-31.49708337,0.005219261,0,7.644784036,-0.049353405,-0.049094287,-21.40076791,-31.55005982,0.016140332,0.034969134,7.612299,-0.32751942,-0.39728928,-22.022003,-31.90863,-0.46195984,-0.05047226,7.669403,0.11578369,0.36330032,-21.000763,-31.376814,0.3111725,0.1571331
-0.500090259,0,0,0,-0.500090259,0,0,7.241483459,0,0,-20.62209702,-30.54141205,0.00468665,0,7.2464806,-0.044676281,-0.031915013,-20.23463318,-30.57722682,0.023350803,0.028697264,7.2161903,-0.29424667,-0.3595929,-20.811127,-30.899136,-0.43582153,-0.052110672,7.2691307,0.1102829,0.35182,-19.856232,-30.405582,0.31124878,0.13971484
-0.487267432,0,0,0,-0.487267432,0,0,6.855917004,0,0,-19.4228941,-29.59816806,0.004192287,0,6.860539782,-0.039526853,-0.016442733,-19.10887755,-29.62000073,0.029627019,0.022977851,6.8324585,-0.262146,-0.32296562,-19.643333,-29.904873,-0.40960693,-0.05319786,6.881256,0.10583496,0.33818817,-18.751617,-29.451042,0.30981445,0.12343514
-0.474444605,0,0,0,-0.474444605,0,0,6.482366168,0,0,-18.27077768,-28.6672991,0.003734438,0,6.486786582,-0.034025886,-0.002608041,-18.02284318,-28.67794109,0.035008171,0.01778246,6.460827,-0.23136234,-0.2875309,-18.517693,-28.92612,-0.38349915,-0.053833008,6.505787,0.104515076,0.322834,-17.686218,-28.512629,0.30697632,0.108281255
-0.461621778,0,0,0,-0.461621778,0,0,6.120672984,0,0,-17.16462069,-27.74868238,0.003311354,0,6.125013473,-0.028279088,0.009653783,-16.97578364,-27.75057782,0.039526854,0.013083555,6.101158,-0.21273804,-0.25338936,-17.433174,-27.963074,-0.3577423,-0.054079056,6.144226,0.10386658,0.3061447,-16.65921,-27.58976,0.30285645,0.09422755
-0.448798951,0,0,0,-0.448798951,0,0,5.770681458,0,0,-16.10327389,-26.84213481,0.00292129,0,5.775047164,-0.022389282,0.0204134,-15.96702709,-26.83741791,0.043227458,0.008854552,5.7532234,-0.20385742,-0.22064495,-16.388855,-27.015778,-0.33247375,-0.053998947,5.794323,0.10366058,0.28845215,-15.66983,-26.681837,0.29756165,0.08125293
-0.435976123,0,0,0,-0.435976123,0,0,5.43223828,0,0,-15.08557822,-25.94742245,0.002562521,0,5.436692345,-0.016449647,0.029745362,-14.99582045,-25.93796836,0.046164426,0.005066298,5.4168243,-0.1937294,-0.18939304,-15.383743,-26.084213,-0.3078308,-0.05365753,5.455879,0.10381317,0.27010345,-14.717377,-25.788254,0.29118347,0.06932545
-0.423153296,0,0,0,-0.423153296,0,0,5.10519342,0,0,-14.1103754,-25.06426911,0.002233351,0,5.1097921,-0.010543152,0.037722501,-14.0614,-25.05169973,0.048387702,0.001694343,5.091793,-0.18255997,-0.15972137,-14.416977,-25.175194,-0.28399658,-0.053094864,5.128727,0.104213715,0.25138092,-13.800934,-24.908394,0.28382874,0.05841136
-0.410330469,0,0,0,-0.410330469,0,0,4.789400616,0,0,-13.17651695,-24.19236409,0.001932125,0,4.794170273,-0.004743382,0.04441799,-13.16302773,-24.17808409,0.049934039,-0.001284751,4.7779617,-0.1705494,-0.13171768,-13.48761,-24.296112,-0.2610321,-0.052354813,4.8127747,0.10480118,0.23254204,-12.9198,-24.041618,0.27557373,0.04847443
-0.397507642,0,0,0,-0.397507642,0,0,4.484717778,0,0,-12.28287168,-23.33136906,0.001657235,0,4.489673082,0.000883688,0.049906037,-12.29997327,-23.31657482,0.050866215,-0.003900799,4.475176,-0.1578865,-0.10544109,-12.594841,-23.42868,-0.23912048,-0.051488876,4.50782,0.10548401,0.21380997,-12.073242,-23.187326,0.2664795,0.039471626
-0.384684815,0,0,0,-0.384684815,0,0,4.191007294,0,0,-11.42833194,-22.48092414,0.001407129,0,4.196155382,0.006274873,0.054266236,-11.47145491,-22.46663782,0.051236239,-0.006170717,4.1832867,-0.14474106,-0.08096409,-11.7378235,-22.572403,-0.21824646,-0.05050659,4.2137337,0.10619354,0.1953907,-11.2604065,-22.344862,0.25663757,0.03299713
-0.371861988,0,0,0,-0.371861988,0,0,3.908136281,0,0,-10.61181859,-21.64065316,0.001180311,0,3.913461427,0.011379957,0.057572625,-10.67679309,-21.62771645,0.051083305,-0.008120331,3.9020958,-0.13126183,-0.058628082,-10.915764,-21.726692,-0.1985321,-0.049448013,3.9304066,0.10687637,0.17744064,-10.480682,-21.513618,0.24610901,0.029092789
-0.35903916,0,0,0,-0.35903916,0,0,3.635976755,0,0,-9.832285018,-20.81016822,0.000975346,0,3.641444591,0.016158126,0.059903882,-9.915210455,-20.79926327,0.050460469,-0.009767901,3.6314907,-0.11759758,-0.047618866,-10.127983,-20.89109,-0.17999268,-0.048316956,3.6576805,0.10746002,0.16412163,-9.733246,-20.692978,0.23500061,0.025623322
-0.346216333,0,0,0,-0.346216333,0,0,3.374405763,0,0,-9.088720208,-19.98907363,0.000790861,0,3.380010555,0.020567222,0.061330882,-9.186028818,-19.98073209,0.049418363,-0.011135275,3.371355,-0.10388756,-0.037757874,-9.373711,-20.065102,-0.16267395,-0.04714966,3.395483,0.107875824,0.15502739,-9.017395,-19.882307,0.22335815,0.022563934
-0.333393506,0,0,0,-0.333393506,0,0,3.123305456,0,0,-8.380151077,-19.17696915,0.000625548,0,3.128994973,0.024577271,0.061929963,-8.488566364,-19.17160282,0.048005192,-0.012240995,3.1208897,-0.09025192,-0.0289917,-8.665314,-19.248276,-0.14654541,-0.04594612,3.1436653,0.10810089,0.14603233,-8.332581,-19.08105,0.2112732,0.019897461
-0.320570679,0,0,0,-0.320570679,0,0,2.882563133,0,0,-7.705644125,-18.37345279,0.000478158,0,2.888303364,0.028166142,0.061782403,-7.822164345,-18.37133373,0.046262567,-0.013105815,2.880453,-0.076805115,-0.021266937,-7.9967346,-18.440163,-0.13165283,-0.04471588,2.9021282,0.10807419,0.13717842,-7.67807,-18.288597,0.19880676,0.017593384
-0.307747852,0,0,0,-0.307747852,0,0,2.652071246,0,0,-7.064306552,-17.5781231,0.000347504,0,2.657817264,0.031310862,0.060949715,-7.186224473,-17.579415,0.044235576,-0.013743758,2.6499538,-0.06365967,-0.014541626,-7.3576355,-17.646736,-0.11790466,-0.043462753,2.670786,0.10775757,0.12846756,-7.0533752,-17.504368,0.18606567,0.015628815
-0.294925025,0,0,0,-0.294925025,0,0,2.431727379,0,0,-6.455286917,-16.79058102,0.000232462,0,2.437428773,0.034000483,0.059512962,-6.580103764,-16.79534955,0.041960976,-0.014175252,2.4294443,-0.050914764,-0.008743286,-6.747528,-16.863129,-0.10536194,-0.042194366,2.4495316,0.107120514,0.11995125,-6.457733,-16.727829,0.17312622,0.013973236
-0.282102197,0,0,0,-0.282102197,0,0,2.221434212,0,0,-5.877775419,-16.01043138,0.000131962,0,2.227042136,0.036225167,0.057539636,-6.003287573,-16.01864418,0.039482464,-0.014415427,2.2190342,-0.038661957,-0.013137817,-6.1659546,-16.086243,-0.09388733,-0.040906906,2.2382984,0.10611725,0.121507645,-5.8907776,-15.958443,0.16004944,0.01260376
-0.26927937,0,0,0,-0.26927937,0,0,2.021099461,0,0,-5.33100388,-15.23728409,4.50E-05,0,2.026587936,0.037983959,0.055098793,-5.455219618,-15.24883355,0.036839919,-0.01448084,2.018649,-0.026996613,-0.024162292,-5.612488,-15.315674,-0.08352661,-0.039598465,2.0369682,0.10475159,0.12527084,-5.3519287,-15.195702,0.1469574,0.011493683
-0.256456543,0,0,0,-0.256456543,0,0,1.830635805,0,0,-4.814245478,-14.47075504,-2.94E-05,0,1.8359668,0.039273587,0.052260139,-4.935409591,-14.48546345,0.034063512,-0.014385733,1.8281841,-0.015996933,-0.03364563,-5.08667,-14.551064,-0.074157715,-0.038269043,1.845499,0.10297775,0.12722397,-4.8407288,-14.439098,0.13391113,0.010608673
-0.243633716,0,0,0,-0.243633716,0,0,1.649960806,0,0,-4.326814299,-13.71046675,-9.22E-05,0,1.655079664,0.040103631,0.049090906,-4.443419027,-13.72809209,0.031188965,-0.014147238,1.647543,-0.012992859,-0.04159546,-4.5881653,-13.79203,-0.065841675,-0.03691864,1.6637764,0.100795746,0.1274643,-4.356781,-13.688168,0.12098694,0.00992012
-0.230810889,0,0,0,-0.230810889,0,0,1.478996823,0,0,-3.868064741,-12.95604883,-0.000144091,0,1.483880173,0.040481285,0.045653604,-3.978825636,-12.97630909,0.02824922,-0.013781624,1.4766693,-0.011138916,-0.048000336,-4.116699,-13.038239,-0.05836487,-0.035531998,1.4917603,0.09819412,0.12611008,-3.8988342,-12.93766,0.108291626,0.009403229
-0.217988062,0,0,0,-0.217988062,0,0,1.317670917,0,0,-3.437390819,-12.20713828,-0.000186049,0,1.322275191,0.040420316,0.042010784,-3.541217436,-12.22970173,0.025285201,-0.013303009,1.3154697,-0.009212494,-0.05293274,-3.671875,-12.289322,-0.051727295,-0.034116745,1.3293724,0.0951767,0.123298645,-3.4589233,-12.192696,0.095947266,0.009031296
-0.205165235,0,0,0,-0.205165235,0,0,1.165914756,0,0,-3.034225384,-11.46337959,-0.000218799,0,1.170202236,0.039940379,0.038226734,-3.130255255,-11.48787991,0.02231702,-0.012721083,1.1638527,-0.007270813,-0.056419373,-3.253479,-11.54496,-0.045898438,-0.032657623,1.1765671,0.091732025,0.11915779,-3.046814,-11.450855,0.0839386,0.008768082
-0.192342407,0,0,0,-0.192342407,0,0,1.023664515,0,0,-2.658039312,-10.7244248,-0.000243074,0,1.027635491,0.039054416,0.034357591,-2.745654709,-10.75047936,0.019377275,-0.012054563,1.0217876,-0.005374908,-0.058532715,-2.8611755,-10.804825,-0.040756226,-0.031154633,1.0332813,0.08786774,0.11383438,-2.6621704,-10.710419,0.072402954,0.008598328
-0.17951958,0,0,0,-0.17951958,0,0,0.890860788,0,0,-2.30834066,-9.989933345,-0.000259574,0,0.894490214,0.037794698,0.030459751,-2.387083582,-10.01713545,0.016495791,-0.011316451,0.8891525,-0.003562927,-0.059368134,-2.4947815,-10.068588,-0.03627014,-0.02960205,0.89945793,0.08360672,0.10747719,-2.304596,-9.974926,0.061401367,0.008481979
-0.166696753,0,0,0,-0.166696753,0,0,0.767448486,0,0,-1.984673816,-9.2595719,-0.000268963,0,0.770722098,0.03618611,0.026595679,-2.054308118,-9.287502955,0.013706554,-0.010519732,0.7659621,-0.001880646,-0.05898285,-2.1541138,-9.3359375,-0.032333374,-0.027988434,0.7750492,0.07896805,0.100234985,-1.9738464,-9.244034,0.05102539,0.008390427
-0.153873926,0,0,0,-0.153873926,0,0,0.653376751,0,0,-1.686618667,-8.533014116,-0.000271873,0,0.656299804,0.034252622,0.022810719,-1.747088345,-8.561251727,0.011038694,-0.009676652,0.6520796,-0.000366211,-0.057510376,-1.8389282,-8.606567,-0.028900146,-0.02631569,0.6600237,0.073963165,0.09227562,-1.6696472,-8.517376,0.04135132,0.008414745
-0.141051099,0,0,0,-0.141051099,0,0,0.548598865,0,0,-1.413789785,-7.809940294,-0.000268908,0,0.551150069,0.032031645,0.019157583,-1.465237,-7.838065845,0.008516138,-0.008801634,0.5474901,0.000946045,-0.05504608,-1.5490417,-7.8801727,-0.025878906,-0.024578094,0.55432224,0.06862259,0.083753586,-1.3917236,-7.7946587,0.032409668,0.009260654
-0.128228272,0,0,0,-0.128228272,0,0,0.453072171,0,0,-1.165835649,-7.090037011,-0.000260648,0,0.455269641,0.029556231,0.015685168,-1.208534236,-7.117616991,0.006181197,-0.007901094,0.452178,0.002037048,-0.05171585,-1.2843323,-7.156433,-0.023208618,-0.022764206,0.45792866,0.06298447,0.07483482,-1.13974,-7.0754623,0.027244568,0.009850025
-0.115405444,0,0,0,-0.115405444,0,0,0.366757991,0,0,-0.942437906,-6.372996704,-0.000247645,0,0.368604745,0.026867195,0.012441895,-0.976844085,-6.3996093,0.004061265,-0.006993727,0.36602068,0.002887726,-0.04763031,-1.0446777,-6.435074,-0.020812988,-0.020877838,0.37078702,0.05708313,0.06568527,-0.9135132,-6.3594933,0.02330017,0.010179043
-0.102582617,0,0,0,-0.102582617,0,0,0.289621556,0,0,-0.743310684,-5.658517219,-0.000230435,0,0.291134298,0.023995551,0.00947068,-0.770051437,-5.683751982,0.002171603,-0.006084941,0.28904915,0.003475189,-0.042942047,-0.82995605,-5.715782,-0.020362854,-0.018911362,0.29300123,0.05095291,0.056474686,-0.7128296,-5.6463737,0.019515991,0.010234356
-0.08975979,0,0,0,-0.08975979,0,0,0.221631939,0,0,-0.568199959,-4.946301331,-0.00020953,0,0.222835487,0.020988443,0.006812096,-0.587991891,-4.969748264,0.000563881,-0.005190503,0.22121811,0.003795624,-0.037765503,-0.6400757,-4.9982605,-0.019943237,-0.016859055,0.22437078,0.044647217,0.047369003,-0.53741455,-4.93573,0.015960693,0.009998322
-0.076936963,0,0,0,-0.076936963,0,0,0.162761998,0,0,-0.416882979,-4.236056245,-0.000185428,0,0.163686514,0.017891602,0.004509579,-0.430579445,-4.257314927,-0.00072826,-0.004317197,0.16246557,0.003868103,-0.03226471,-0.47491455,-4.282361,-0.018798828,-0.014722824,0.1648345,0.038215637,0.038528442,-0.38705444,-4.2272263,0.013305664,0.009469032
-0.064114136,0,0,0,-0.064114136,0,0,0.112988317,0,0,-0.289167747,-3.527493071,-0.000158613,0,0.113647504,0.014742548,0.00259278,-0.29774683,-3.546163227,-0.001679854,-0.003473542,0.11279249,0.003684998,-0.026546478,-0.3343811,-3.5690632,-0.01702118,-0.012493134,0.11451465,0.0335083,0.030117035,-0.26156616,-3.5204659,0.011138916,0.008646488
-0.051291309,0,0,0,-0.051291309,0,0,0.072291162,0,0,-0.184892578,-2.820326294,-0.000129555,0,0.072725851,0.011596116,0.001101624,-0.189403188,-2.836028191,-0.002249631,-0.002668858,0.0721674,0.003248215,-0.020774841,-0.21847534,-2.8560085,-0.014648438,-0.01017952,0.073319465,0.028430939,0.022296906,-0.16070557,-2.815094,0.008880615,0.007516861
-0.038468481,0,0,0,-0.038468481,0,0,0.040654444,0,0,-0.103925707,-2.114273221,-9.87E-05,0,0.040921959,0.008497932,6.87946E-05,-0.105493718,-2.126619555,-0.002407074,-0.001912485,0.04060626,0.001590729,-0.015993118,-0.12710571,-2.14288,-0.011734009,-0.007768631,0.041279554,0.022457123,0.015224457,-0.08428955,-2.1107445,0.006614685,0.006087303
-0.025645654,0,0,0,-0.025645654,0,0,0.018065681,0,0,-0.046164983,-1.409053433,-6.65E-05,0,0.018187627,0.005497282,-0.000478484,-0.045979587,-1.417664255,-0.002111608,-0.001210256,0.01804781,0.000482559,-0.012037277,-0.060272217,-1.4293861,-0.008293152,-0.005271912,0.018364444,0.015672684,0.009048462,-0.032165527,-1.4070244,0.004341126,0.004354
-0.012822827,0,0,0,-0.012822827,0,0,0.004515976,0,0,-0.011537615,-0.704388216,-3.35E-05,0,0.00456126,0.002646663,-0.000509999,-0.010821949,-0.708882771,-0.0013237,-0.000570655,0.004507303,-4.76837E-05,-0.006721497,-0.017913818,-0.7151909,-0.004394531,-0.002677918,0.004635103,0.008159637,0.003929138,-0.004150391,-0.70357513,0.002120972,0.002322197
0,0,0,0,0,0,0,4.93E-15,0,0,4.28E-15,-4.23E-16,-9.90E-16,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0,0,0,0,0,0,0,4.64E-15,0,0,8.68E-15,4.98E-17,-4.00E-17,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.012822827,0,0,0,0.012822827,0,0,0.004515976,0,0,-0.011537615,0.704388216,3.35E-05,0,0.00456126,-0.002646663,0.000509999,-0.010821949,0.708882771,0.0013237,-0.000570655,0.004507303,-0.008159637,-0.003929138,-0.017913818,0.70357513,-0.002120972,-0.002677918,0.004635103,4.76837E-05,0.006721497,-0.004150391,0.7151909,0.004394531,0.002322197
0.025645654,0,0,0,0.025645654,0,0,0.018065681,0,0,-0.046164983,1.409053433,6.65E-05,0,0.018187627,-0.005497282,0.000478484,-0.045979587,1.417664255,0.002111608,-0.001210256,0.01804781,-0.015672684,-0.009048462,-0.060272217,1.4070244,-0.004341126,-0.005271912,0.018364444,-0.000482559,0.012037277,-0.032165527,1.4293861,0.008293152,0.004354
0.038468481,0,0,0,0.038468481,0,0,0.040654444,0,0,-0.103925707,2.114273221,9.87E-05,0,0.040921959,-0.008497932,-6.87946E-05,-0.105493718,2.126619555,0.002407074,-0.001912485,0.04060626,-0.022457123,-0.015224457,-0.12710571,2.1107445,-0.006614685,-0.007768631,0.041279554,-0.001590729,0.015993118,-0.08428955,2.14288,0.011734009,0.006087303
0.051291309,0,0,0,0.051291309,0,0,0.072291162,0,0,-0.184892578,2.820326294,0.000129555,0,0.072725851,-0.011596116,-0.001101624,-0.189403188,2.836028191,0.002249631,-0.002668858,0.0721674,-0.028430939,-0.022296906,-0.21847534,2.815094,-0.008880615,-0.01017952,0.073319465,-0.003248215,0.020774841,-0.16070557,2.8560085,0.014648438,0.007516861
0.064114136,0,0,0,0.064114136,0,0,0.112988317,0,0,-0.289167747,3.527493071,0.000158613,0,0.113647504,-0.014742548,-0.00259278,-0.29774683,3.546163227,0.001679854,-0.003473542,0.11279249,-0.0335083,-0.030117035,-0.3343811,3.5204659,-0.011138916,-0.012493134,0.11451465,-0.003684998,0.026546478,-0.26156616,3.5690632,0.01702118,0.008646488
0.076936963,0,0,0,0.076936963,0,0,0.162761998,0,0,-0.416882979,4.236056245,0.000185428,0,0.163686514,-0.017891602,-0.004509579,-0.430579445,4.257314927,0.00072826,-0.004317197,0.16246557,-0.038215637,-0.038528442,-0.47491455,4.2272263,-0.013305664,-0.014722824,0.1648345,-0.003868103,0.03226471,-0.38705444,4.282361,0.018798828,0.009469032
0.08975979,0,0,0,0.08975979,0,0,0.221631939,0,0,-0.568199959,4.946301331,0.00020953,0,0.222835487,-0.020988443,-0.006812096,-0.587991891,4.969748264,-0.000563881,-0.005190503,0.22121811,-0.044647217,-0.047369003,-0.6400757,4.93573,-0.015960693,-0.016859055,0.22437078,-0.003795624,0.037765503,-0.53741455,4.9982605,0.019943237,0.009998322
0.102582617,0,0,0,0.102582617,0,0,0.289621556,0,0,-0.743310684,5.658517219,0.000230435,0,0.291134298,-0.023995551,-0.00947068,-0.770051437,5.683751982,-0.002171603,-0.006084941,0.28904915,-0.05095291,-0.056474686,-0.82995605,5.6463737,-0.019515991,-0.018911362,0.29300123,-0.003475189,0.042942047,-0.7128296,5.715782,0.020362854,0.010234356
0.115405444,0,0,0,0.115405444,0,0,0.366757991,0,0,-0.942437906,6.372996704,0.000247645,0,0.368604745,-0.026867195,-0.012441895,-0.976844085,6.3996093,-0.004061265,-0.006993727,0.36602068,-0.05708313,-0.06568527,-1.0446777,6.3594933,-0.02330017,-0.020877838,0.37078702,-0.002887726,0.04763031,-0.9135132,6.435074,0.020812988,0.010179043
0.128228272,0,0,0,0.128228272,0,0,0.453072171,0,0,-1.165835649,7.090037011,0.000260648,0,0.455269641,-0.029556231,-0.015685168,-1.208534236,7.117616991,-0.006181197,-0.007901094,0.452178,-0.06298447,-0.07483482,-1.2843323,7.0754623,-0.027244568,-0.022764206,0.45792866,-0.002037048,0.05171585,-1.13974,7.156433,0.023208618,0.009850025
0.141051099,0,0,0,0.141051099,0,0,0.548598865,0,0,-1.413789785,7.809940294,0.000268908,0,0.551150069,-0.032031645,-0.019157583,-1.465237,7.838065845,-0.008516138,-0.008801634,0.5474901,-0.06862259,-0.083753586,-1.5490417,7.7946587,-0.032409668,-0.024578094,0.55432224,-0.000946045,0.05504608,-1.3917236,7.8801727,0.025878906,0.009260654
0.153873926,0,0,0,0.153873926,0,0,0.653376751,0,0,-1.686618667,8.533014116,0.000271873,0,0.656299725,-0.034253359,-0.022811066,-1.747094582,8.561251455,-0.011040428,-0.00967417,0.6520791,-0.07395935,-0.09227562,-1.8389282,8.517372,-0.04133606,-0.026311874,0.6600237,0.000366211,0.05750656,-1.6696167,8.606567,0.028915405,0.008416653
0.166696753,0,0,0,0.166696753,0,0,0.767448486,0,0,-1.984673816,9.2595719,0.000268963,0,0.770721989,-0.036186803,-0.026595635,-2.054308118,9.287500955,-0.013706901,-0.010518431,0.76596165,-0.07896423,-0.1002388,-2.1540833,9.244026,-0.05101013,-0.027986526,0.7750492,0.001876831,0.05899048,-1.9738464,9.3359375,0.032348633,0.008390427
0.17951958,0,0,0,0.17951958,0,0,0.890860788,0,0,-2.30834066,9.989933345,0.000259574,0,0.894490214,-0.037794698,-0.030459751,-2.387083582,10.01713545,-0.016495791,-0.011316451,0.8891525,-0.08360672,-0.10747719,-2.4947815,9.974926,-0.061401367,-0.02960205,0.89945793,0.003562927,0.059368134,-2.304596,10.068588,0.03627014,0.008481979
0.192342407,0,0,0,0.192342407,0,0,1.023664515,0,0,-2.658039312,10.7244248,0.000243074,0,1.027635491,-0.039054416,-0.034357591,-2.745654709,10.75047936,-0.019377275,-0.012054563,1.0217876,-0.08786774,-0.11383438,-2.8611755,10.710419,-0.072402954,-0.031154633,1.0332813,0.005374908,0.058532715,-2.6621704,10.804825,0.040756226,0.008598328
0.205165235,0,0,0,0.205165235,0,0,1.165914756,0,0,-3.034225384,11.46337959,0.000218799,0,1.170202236,-0.039940379,-0.038226734,-3.130255255,11.48787991,-0.02231702,-0.012721083,1.1638527,-0.091732025,-0.11915779,-3.253479,11.450855,-0.0839386,-0.032657623,1.1765671,0.007270813,0.056419373,-3.046814,11.54496,0.045898438,0.008768082
0.217988062,0,0,0,0.217988062,0,0,1.317670917,0,0,-3.437390819,12.20713828,0.000186049,0,1.322275191,-0.040420316,-0.042010784,-3.541217436,12.22970173,-0.025285201,-0.013303009,1.3154697,-0.0951767,-0.123298645,-3.671875,12.192696,-0.095947266,-0.034116745,1.3293724,0.009212494,0.05293274,-3.4589233,12.289322,0.051727295,0.009031296
0.230810889,0,0,0,0.230810889,0,0,1.478996823,0,0,-3.868064741,12.95604883,0.000144091,0,1.483880309,-0.040481742,-0.04565291,-3.978808309,12.97631027,-0.02824818,-0.013783455,1.4766703,-0.09819794,-0.12610626,-4.116699,12.93766,-0.108306885,-0.035535812,1.4917603,0.011138916,0.04800415,-3.8988037,13.038239,0.05834961,0.009403229
0.243633716,0,0,0,0.243633716,0,0,1.649960806,0,0,-4.326814299,13.71046675,9.22E-05,0,1.655079709,-0.040103067,-0.04909251,-4.443419009,13.72809182,-0.031188272,-0.014148062,1.6475439,-0.10079956,-0.1274662,-4.5881653,13.68816,-0.1210022,-0.03691864,1.6637764,0.012992859,0.04158783,-4.356781,13.792038,0.065826416,0.009922028
0.256456543,0,0,0,0.256456543,0,0,1.830635805,0,0,-4.814245478,14.47075504,2.94E-05,0,1.8359668,-0.039273587,-0.052260139,-4.935409591,14.48546345,-0.034063512,-0.014385733,1.8281841,-0.10297775,-0.12722397,-5.08667,14.439098,-0.13391113,-0.038269043,1.845499,0.015996933,0.03364563,-4.8407288,14.551064,0.074157715,0.010608673
0.26927937,0,0,0,0.26927937,0,0,2.021099461,0,0,-5.33100388,15.23728409,-4.50E-05,0,2.026587936,-0.037983959,-0.055098793,-5.455219618,15.24883355,-0.036839919,-0.01448084,2.018649,-0.10475159,-0.12527084,-5.612488,15.195702,-0.1469574,-0.039598465,2.0369682,0.026996613,0.024162292,-5.3519287,15.315674,0.08352661,0.011493683
0.282102197,0,0,0,0.282102197,0,0,2.221434212,0,0,-5.877775419,16.01043138,-0.000131962,0,2.227042136,-0.036225167,-0.057539636,-6.003287573,16.01864418,-0.039482464,-0.014415427,2.2190342,-0.10611725,-0.121507645,-6.1659546,15.958443,-0.16004944,-0.040906906,2.2382984,0.038661957,0.013137817,-5.8907776,16.086243,0.09388733,0.01260376
0.294925025,0,0,0,0.294925025,0,0,2.431727379,0,0,-6.455286917,16.79058102,-0.000232462,0,2.437428773,-0.034000483,-0.059512962,-6.580103764,16.79534955,-0.041960976,-0.014175252,2.4294443,-0.107120514,-0.11995125,-6.747528,16.727829,-0.17312622,-0.042194366,2.4495316,0.050914764,0.008743286,-6.457733,16.863129,0.10536194,0.013973236
0.307747852,0,0,0,0.307747852,0,0,2.652071246,0,0,-7.064306552,17.5781231,-0.000347504,0,2.657817264,-0.031310862,-0.060949715,-7.186224473,17.579415,-0.044235576,-0.013743758,2.6499538,-0.10775757,-0.12846756,-7.3576355,17.504368,-0.18606567,-0.043462753,2.670786,0.06365967,0.014541626,-7.0533752,17.646736,0.11790466,0.015628815
0.320570679,0,0,0,0.320570679,0,0,2.882563133,0,0,-7.705644125,18.37345279,-0.000478158,0,2.888303364,-0.028166142,-0.061782403,-7.822164345,18.37133373,-0.046262567,-0.013105815,2.880453,-0.10807419,-0.13717842,-7.9967346,18.288597,-0.19880676,-0.04471588,2.9021282,0.076805115,0.021266937,-7.67807,18.440163,0.13165283,0.017593384
0.333393506,0,0,0,0.333393506,0,0,3.123305456,0,0,-8.380151077,19.17696915,-0.000625548,0,3.128994973,-0.024577271,-0.061929963,-8.488566364,19.17160282,-0.048005192,-0.012240995,3.1208897,-0.10810089,-0.14603233,-8.665314,19.08105,-0.2112732,-0.04594612,3.1436653,0.09025192,0.0289917,-8.332581,19.248276,0.14654541,0.019897461
0.346216333,0,0,0,0.346216333,0,0,3.374405763,0,0,-9.088720208,19.98907363,-0.000790861,0,3.380010555,-0.020567222,-0.061330882,-9.186028818,19.98073209,-0.049418363,-0.011135275,3.371355,-0.107875824,-0.15502739,-9.373711,19.882307,-0.22335815,-0.04714966,3.395483,0.10388756,0.037757874,-9.017395,20.065102,0.16267395,0.022563934
0.35903916,0,0,0,0.35903916,0,0,3.635976755,0,0,-9.832285018,20.81016822,-0.000975346,0,3.641444591,-0.016158126,-0.059903882,-9.915210455,20.79926327,-0.050460469,-0.009767901,3.6314907,-0.10746002,-0.16412163,-10.127983,20.692978,-0.23500061,-0.048316956,3.6576805,0.11759758,0.047618866,-9.733246,20.89109,0.17999268,0.025623322
0.371861988,0,0,0,0.371861988,0,0,3.908136281,0,0,-10.61181859,21.64065316,-0.001180311,0,3.913461427,-0.011379957,-0.057572625,-10.67679309,21.62771645,-0.051083305,-0.008120331,3.9020958,-0.10687637,-0.17744064,-10.915764,21.513618,-0.24610901,-0.049448013,3.9304066,0.13126183,0.058628082,-10.480682,21.726692,0.1985321,0.029092789
0.384684815,0,0,0,0.384684815,0,0,4.191007294,0,0,-11.42833194,22.48092414,-0.001407129,0,4.196155382,-0.006274873,-0.054266236,-11.47145491,22.46663782,-0.051236239,-0.006170717,4.1832867,-0.10619354,-0.1953907,-11.7378235,22.344862,-0.25663757,-0.05050659,4.2137337,0.14474106,0.08096409,-11.2604065,22.572403,0.21824646,0.03299713
0.397507642,0,0,0,0.397507642,0,0,4.484717778,0,0,-12.28287168,23.33136906,-0.001657235,0,4.489673082,-0.000883688,-0.049906037,-12.29997327,23.31657482,-0.050866215,-0.003900799,4.475176,-0.10548401,-0.21380997,-12.594841,23.187326,-0.2664795,-0.051488876,4.50782,0.1578865,0.10544109,-12.073242,23.42868,0.23912048,0.039471626
0.410330469,0,0,0,0.410330469,0,0,4.789400616,0,0,-13.17651695,24.19236409,-0.001932125,0,4.794170273,0.004743382,-0.04441799,-13.16302773,24.17808409,-0.049934039,-0.001284751,4.7779617,-0.10480118,-0.23254204,-13.48761,24.041618,-0.27557373,-0.052354813,4.8127747,0.1705494,0.13171768,-12.9198,24.296112,0.2610321,0.04847443
0.423153296,0,0,0,0.423153296,0,0,5.10519342,0,0,-14.1103754,25.06426911,-0.002233351,0,5.1097921,0.010543152,-0.037722501,-14.0614,25.05169973,-0.048387702,0.001694343,5.091793,-0.104213715,-0.25138092,-14.416977,24.908394,-0.28382874,-0.053094864,5.128727,0.18255997,0.15972137,-13.800934,25.175194,0.28399658,0.05841136
0.435976123,0,0,0,0.435976123,0,0,5.43223828,0,0,-15.08557822,25.94742245,-0.002562521,0,5.436692345,0.016449647,-0.029745362,-14.99582045,25.93796836,-0.046164426,0.005066298,5.4168243,-0.10381317,-0.27010345,-15.383743,25.788254,-0.29118347,-0.05365753,5.455879,0.1937294,0.18939304,-14.717377,26.084213,0.3078308,0.06932545
0.448798951,0,0,0,0.448798951,0,0,5.770681458,0,0,-16.10327389,26.84213481,-0.00292129,0,5.775047164,0.022389282,-0.0204134,-15.96702709,26.83741791,-0.043227458,0.008854552,5.7532234,-0.10366058,-0.28845215,-16.388855,26.681837,-0.29756165,-0.053998947,5.794323,0.20385742,0.22064495,-15.66983,27.015778,0.33247375,0.08125293
0.461621778,0,0,0,0.461621778,0,0,6.120672984,0,0,-17.16462069,27.74868238,-0.003311354,0,6.125013473,0.028279088,-0.009653783,-16.97578364,27.75057782,-0.039526854,0.013083555,6.101158,-0.10386658,-0.3061447,-17.433174,27.58976,-0.30285645,-0.054079056,6.144226,0.21273804,0.25338936,-16.65921,27.963074,0.3577423,0.09422755
0.474444605,0,0,0,0.474444605,0,0,6.482366168,0,0,-18.27077768,28.6672991,-0.003734438,0,6.486786582,0.034025886,0.002608041,-18.02284318,28.67794109,-0.035008171,0.01778246,6.460827,-0.104515076,-0.322834,-18.517693,28.512629,-0.30697632,-0.053833008,6.505787,0.23136234,0.2875309,-17.686218,28.92612,0.38349915,0.108281255
0.487267432,0,0,0,0.487267432,0,0,6.855917004,0,0,-19.4228941,29.59816806,-0.004192287,0,6.860539782,0.039526853,0.016442733,-19.10887755,29.62000073,-0.029627019,0.022977851,6.8324585,-0.10583496,-0.33818817,-19.643333,29.451042,-0.30981445,-0.05319786,6.881256,0.262146,0.32296562,-18.751617,29.904873,0.40960693,0.12343514
0.500090259,0,0,0,0.500090259,0,0,7.241483459,0,0,-20.62209702,30.54141205,-0.00468665,0,7.2464806,0.044676281,0.031915013,-20.23463318,30.57722682,-0.023350803,0.028697264,7.2161903,-0.1102829,-0.35182,-20.811127,30.405582,-0.31124878,-0.052110672,7.2691307,0.29424667,0.3595929,-19.856232,30.899136,0.43582153,0.13971484
0.512913086,0,0,0,0.512913086,0,0,7.63922463,0,0,-21.86947725,31.49708337,-0.005219261,0,7.644784036,0.049353405,0.049094287,-21.40076791,31.55005982,-0.016140332,0.034969134,7.612299,-0.11578369,-0.36330032,-22.022003,31.376814,-0.3111725,-0.05047226,7.669403,0.32751942,0.39728928,-21.000763,31.90863,0.46195984,0.1571331
0.525735913,0,0,0,0.525735913,0,0,8.049299777,0,0,-23.16607328,32.46515291,-0.005791822,0,8.055671818,0.053432661,0.068035473,-22.60796145,32.53892345,-0.007965781,0.041818359,8.020948,-0.12250137,-0.3721962,-23.276993,32.36528,-0.30937195,-0.04821968,8.082306,0.36181498,0.43594933,-22.186096,32.93293,0.48780823,0.17569637
0.538558741,0,0,0,0.538558741,0,0,8.471867206,0,0,-24.51285357,33.44549878,-0.006405976,0,8.479334318,0.05677739,0.088806627,-23.85688155,33.54421555,0.001190186,0.049275507,8.442398,-0.13057709,-0.37801743,-24.577065,33.371517,-0.30570984,-0.04523468,8.508083,0.39694738,0.47544622,-23.412842,33.97149,0.51312256,0.19540477
0.551381568,0,0,0,0.551381568,0,0,8.907083,0,0,-25.91069698,34.43789477,-0.007063283,0,8.916001091,0.05924305,0.111450279,-25.14812682,34.56631745,0.011345602,0.057364194,8.876867,-0.14020538,-0.38027573,-25.923126,34.395172,-0.29995728,-0.041427612,8.948101,0.43272305,0.51565456,-24.681824,35.02375,0.5376892,0.21624744
0.564204395,0,0,0,0.564204395,0,0,9.355099612,0,0,-27.36037188,35.44199876,-0.007765191,0,9.365883227,0.060677485,0.13602504,-26.48232055,35.605579,0.022500125,0.066104488,9.324579,-0.16281128,-0.37843704,-27.316086,35.412537,-0.29187012,-0.03668976,9.403988,0.4689269,0.5564561,-25.993774,36.089027,0.5613098,0.23819816
0.577027222,0,0,0,0.577027222,0,0,9.816064306,0,0,-28.86251404,36.45734173,-0.008513005,0,9.829203636,0.060916489,0.162570607,-27.86007545,36.66233436,0.034638839,0.075517816,9.785826,-0.18848038,-0.3719635,-28.756851,36.44635,-0.28118896,-0.030906677,9.8736725,0.5053158,0.6106224,-27.349426,37.166626,0.58374023,0.2612257
0.589850049,0,0,0,0.589850049,0,0,10.29011746,0,0,-30.41760394,37.48331779,-0.009307857,0,10.30619436,0.059795226,0.191122442,-29.28196582,37.73690927,0.047741631,0.085616024,10.260792,-0.216568,-0.3603058,-30.246246,37.497192,-0.26763916,-0.023963928,10.357212,0.54163504,0.67785263,-28.749481,38.255768,0.6048279,0.2852795
0.602672876,0,0,0,0.602672876,0,0,10.77739078,0,0,-32.02594404,38.5191757,-0.010150677,0,10.79707618,0.057135277,0.221712983,-30.74861436,38.82960718,0.061748852,0.096415628,10.749792,-0.24724197,-0.34291458,-31.784973,38.565643,-0.25082397,-0.015727997,10.854786,0.5776119,0.74775887,-30.194733,39.355762,0.62435913,0.31029344
0.615495704,0,0,0,0.615495704,0,0,11.27800533,0,0,-33.68763696,39.56401268,-0.011042157,0,11.302089,0.052753732,0.254358812,-32.26061018,39.94073527,0.076596692,0.10791733,11.253031,-0.2806549,-0.31924057,-33.373672,39.652298,-0.2418747,-0.006080627,11.366585,0.61294127,0.8200798,-31.685913,40.46585,0.64219666,0.33617866
0.628318531,0,0,0,0.628318531,0,0,11.79206965,0,0,-35.4025652,40.61677102,-0.011982732,0,11.82144773,0.046454494,0.289072904,-33.818595,41.07059055,0.092192562,0.120119777,11.770798,-0.31698608,-0.28873062,-35.012985,40.757828,-0.26422882,0.005098343,11.892605,0.6473069,0.89458275,-33.223785,41.58539,0.65826416,0.36283386

==> fig_min_max_data_shear.txt <==
t	e_1	e_2	e_3	k_1	k_2	k_3	pot	n_1	n_2	n_3	m_1	m_2	m_3	pot_pred_avg	n_1_pred_avg	n_2_pred_avg	n_3_pred_avg	m_1_pred_avg	m_2_pred_avg	m_3_pred_avg	pot_pred_min	n_1_pred_min	n_2_pred_min	n_3_pred_min	m_1_pred_min	m_2_pred_min	m_3_pred_min	pot_pred_max	n_1_pred_max	n_2_pred_max	n_3_pred_max	m_1_pred_max	m_2_pred_max	m_3_pred_max
-0.2	-0.2	0	0	0	0	0	1.349747633	-13.53275085	0.00039371	0.60723849	-9.50E-17	1.62E-16	-2.36E-16	1.345816655	-13.42023945	-0.019825198	0.602327523	0.058587594	-0.056101019	0.010610142	1.3398628	-13.562294	-0.06530571	0.52575684	-0.022212982	-0.11424255	-0.028533936	1.3546677	-13.321224	0.07821846	0.6873169	0.12713623	-0.01613617	0.035674572
-0.195959596	-0.195959596	0	0	0	0	0	1.295627697	-13.25664477	0.000380343	0.583578644	-1.78E-16	5.41E-16	-3.00E-15	1.292138555	-13.15157405	-0.020999648	0.579840225	0.05720312	-0.055386283	0.010429919	1.286582	-13.286835	-0.06450653	0.50527954	-0.020439148	-0.11174011	-0.027236938	1.3004227	-13.056454	0.07356262	0.65908813	0.12251282	-0.01687622	0.035407543
-0.191919192	-0.191919192	0	0	0	0	0	1.242623015	-12.98069941	0.000367297	0.560352183	-1.08E-16	7.26E-16	-2.28E-15	1.239536709	-12.88277364	-0.022123901	0.557783644	0.055821159	-0.054647272	0.010251961	1.234354	-13.011444	-0.0636673	0.48519897	-0.018779755	-0.10922241	-0.025966644	1.2472763	-12.791515	0.06896019	0.63153076	0.1179657	-0.017417908	0.035119057
-0.187878788	-0.187878788	0	0	0	0	0	1.190732943	-12.704912	0.000354567	0.537562022	-1.15E-15	-6.41E-16	2.96E-15	1.188033682	-12.61384841	-0.023198431	0.536107146	0.054439718	-0.053896123	0.010073082	1.1832094	-12.736153	-0.062791824	0.46551514	-0.017238617	-0.10668945	-0.024723053	1.1952744	-12.526421	0.0644207	0.6045227	0.113464355	-0.015579224	0.034814835
-0.183838384	-0.183838384	0	0	0	0	0	1.13995685	-12.42927978	0.000342147	0.51521103	7.05E-16	-3.98E-16	5.21E-16	1.137618091	-12.34479905	-0.024215135	0.514836402	0.053060446	-0.053123127	0.009895401	1.1331487	-12.46093	-0.061872482	0.44561768	-0.015792847	-0.104156494	-0.023517609	1.1443863	-12.261166	0.05995941	0.57806396	0.10903931	-0.013809204	0.034487247
-0.17979798	-0.17979798	0	0	0	0	0	1.090294114	-12.15379992	0.000330031	0.493302032	-6.94E-16	7.43E-16	1.01E-15	1.088284536	-12.07563127	-0.025175962	0.493988041	0.05168308	-0.052325163	0.009717979	1.0841103	-12.185822	-0.06091118	0.42596436	-0.014472961	-0.10157776	-0.022342682	1.0945969	-11.995758	0.055574417	0.5522461	0.10470581	-0.01210022	0.034143448
-0.175757576	-0.175757576	0	0	0	0	0	1.041744124	-11.87846957	0.000318214	0.471837802	-1.58E-17	-6.55E-16	-4.53E-16	1.0400218	-11.80634564	-0.026071678	0.473516287	0.050304413	-0.051517832	0.009539138	1.0361786	-11.910786	-0.05990219	0.40670776	-0.013237	-0.09899902	-0.021198273	1.0459213	-11.73019	0.05127716	0.52697754	0.10043335	-0.010513306	0.033774853
-0.171717172	-0.171717172	0	0	0	0	0	0.994306283	-11.60328587	0.00030669	0.450821065	1.67E-17	5.22E-16	-6.61E-16	0.992871612	-11.53694882	-0.02690623	0.453466243	0.048931642	-0.050691085	0.009361132	0.9892459	-11.635841	-0.058870316	0.38790894	-0.012104034	-0.09643555	-0.020080566	0.9983444	-11.464466	0.047079086	0.5026245	0.096221924	-0.008987427	0.033391
-0.167676768	-0.167676768	0	0	0	0	0	0.947980004	-11.32824591	0.000295453	0.430254498	4.29E-16	4.10E-16	7.73E-16	0.946807621	-11.26744182	-0.027675802	0.433840666	0.047562339	-0.049835552	0.009183634	0.94335127	-11.361	-0.05778694	0.3695984	-0.011047363	-0.093811035	-0.019001007	0.9518814	-11.198589	0.042985916	0.4805603	0.09208679	-0.007553101	0.03298807
-0.163636364	-0.163636364	0	0	0	0	0	0.902764713	-11.05334674	0.000284497	0.410140726	-7.13E-16	-5.74E-16	-4.88E-15	0.901818575	-10.99782727	-0.028377663	0.414631239	0.046197024	-0.048976205	0.009004555	0.8985243	-11.0862465	-0.057115555	0.35168457	-0.01007843	-0.09121704	-0.01794815	0.90654755	-10.932545	0.038980484	0.4590454	0.088012695	-0.006195068	0.032562733
-0.15959596	-0.15959596	0	0	0	0	0	0.858659845	-10.77858539	0.000273816	0.390482325	-3.35E-16	4.76E-16	2.56E-15	0.857925086	-10.72810618	-0.029008215	0.395819924	0.044832923	-0.048090848	0.008825454	0.854826	-10.811584	-0.05796814	0.33422852	-0.009189606	-0.08860779	-0.016925812	0.8622818	-10.666328	0.035110474	0.43792725	0.08403015	-0.00492096	0.032120228
-0.155555556	-0.155555556	0	0	0	0	0	0.815664851	-10.50395887	0.000263404	0.371281818	7.18E-16	4.14E-16	4.55E-16	0.81511957	-10.45828436	-0.029566895	0.377442795	0.043480873	-0.047188152	0.00864535	0.8121662	-10.537006	-0.058719635	0.3171692	-0.00838089	-0.085998535	-0.01594162	0.81916046	-10.399967	0.031345367	0.41729736	0.08010864	-0.003723145	0.03165865
-0.151515152	-0.151515152	0	0	0	0	0	0.773779192	-10.22946415	0.000253255	0.352541674	3.29E-16	-1.39E-16	9.73E-16	0.773419475	-10.18836032	-0.030056477	0.359492907	0.042134372	-0.046275398	0.008463388	0.7706351	-10.26252	-0.059379578	0.30059814	-0.007621765	-0.08338928	-0.01499176	0.77713776	-10.1334305	0.027706146	0.3972473	0.07627869	-0.002609253	0.031177998
-0.147474747	-0.147474747	0	0	0	0	0	0.733002341	-9.955098173	0.000243363	0.33426431	-4.21E-16	-8.79E-16	3.49E-15	0.732805716	-9.918336182	-0.030468551	0.341955703	0.040793505	-0.045339411	0.008283539	0.73020315	-9.988121	-0.0599308	0.28448486	-0.006950378	-0.08078003	-0.014064789	0.7362442	-9.866726	0.02420044	0.3776245	0.07254028	-0.001548767	0.030674934
-0.143434343	-0.143434343	0	0	0	0	0	0.693333785	-9.680857859	0.00023372	0.316452088	4.04E-16	4.66E-17	-6.49E-16	0.69326677	-9.648215227	-0.030807668	0.324838115	0.039459229	-0.044390592	0.008099859	0.6908083	-9.71381	-0.06038475	0.26879883	-0.006320953	-0.07817078	-0.01317215	0.69641876	-9.5998535	0.02082634	0.35845947	0.068878174	-0.000602722	0.030156136
-0.139393939	-0.139393939	0	0	0	0	0	0.654773022	-9.406740095	0.000224322	0.299107316	-1.19E-16	-1.71E-16	-5.81E-15	0.654839051	-9.377996182	-0.031069755	0.308162345	0.038129633	-0.043427207	0.007913893	0.65251255	-9.439575	-0.06072235	0.25354004	-0.005756378	-0.07556152	-0.012313843	0.65773773	-9.332802	0.017601013	0.33984375	0.06529236	0.000289917	0.029614449
-0.135353535	-0.135353535	0	0	0	0	0	0.617319563	-9.132741745	0.000215162	0.282232247	1.91E-16	-6.29E-16	1.50E-15	0.617489164	-9.107683864	-0.031254725	0.291901327	0.036811569	-0.042447524	0.007729476	0.61531496	-9.165421	-0.060941696	0.23876953	-0.005237579	-0.07298279	-0.011482239	0.62015533	-9.065578	0.01451683	0.32165527	0.061782837	0.001083374	0.029058456
-0.131313131	-0.131313131	0	0	0	0	0	0.580972932	-8.858859646	0.000206233	0.265829076	2.98E-16	-5.69E-16	-1.22E-15	0.581244889	-8.837272455	-0.031363834	0.276075885	0.035504601	-0.041445992	0.007541288	0.5792165	-8.891342	-0.0610466	0.22436523	-0.004772186	-0.070388794	-0.010684967	0.5836868	-8.798164	0.011577606	0.3039856	0.058380127	0.001831055	0.028481007
-0.127272727	-0.127272727	0	0	0	0	0	0.545732666	-8.585090609	0.000197529	0.249899942	-2.77E-16	-3.69E-16	-1.54E-15	0.546071468	-8.566769773	-0.031394915	0.260678378	0.034198761	-0.040433017	0.007352244	0.5441551	-8.617336	-0.06103134	0.21044922	-0.00435257	-0.06777954	-0.009918213	0.5483017	-8.530582	0.008789063	0.2868042	0.05505371	0.002502441	0.027884483
-0.123232323	-0.123232323	0	0	0	0	0	0.511598314	-8.311431421	0.000189043	0.234446926	4.10E-16	5.60E-17	-2.05E-15	0.512016123	-8.296173364	-0.031350786	0.245706732	0.032915029	-0.039400274	0.007161249	0.5102234	-8.343391	-0.060899734	0.19696045	-0.003963471	-0.06523132	-0.009939194	0.5140457	-8.26281	0.006156921	0.27008057	0.051818848	0.003089905	0.027264595
-0.119191919	-0.119191919	0	0	0	0	0	0.47856944	-8.037878845	0.000180769	0.219472051	3.16E-16	1.81E-16	2.98E-15	0.479034185	-8.025484636	-0.031226115	0.231171347	0.031629909	-0.038356435	0.006967436	0.4773283	-8.069515	-0.060638428	0.18395996	-0.003623962	-0.06266785	-0.009952545	0.48088837	-7.994854	0.003681183	0.2538452	0.0490036	0.003631592	0.026632786
-0.115151515	-0.115151515	0	0	0	0	0	0.446645619	-7.764429621	0.000172701	0.204977282	1.77E-16	-5.80E-16	-1.57E-15	0.447160849	-7.754700318	-0.031026233	0.217077775	0.030360135	-0.037303924	0.006770329	0.44562435	-7.7956924	-0.06025505	0.17138672	-0.003314972	-0.060134888	-0.009933472	0.44882965	-7.7267036	0.001356125	0.23809814	0.04839325	0.004058838	0.025977612
-0.111111111	-0.111111111	0	0	0	0	0	0.41582644	-7.491080464	0.000164832	0.190964524	-4.69E-16	6.94E-16	-8.42E-16	0.416373564	-7.483826764	-0.030752832	0.203410063	0.029099811	-0.036222979	0.00657307	0.414927	-7.5219383	-0.05973816	0.1592102	-0.003032684	-0.057617188	-0.009883881	0.41788483	-7.4571495	-0.000797272	0.22377777	0.04774475	0.004455566	0.025304794
-0.107070707	-0.107070707	0	0	0	0	0	0.386111505	-7.217828069	0.000157154	0.177435621	-2.49E-16	4.25E-16	6.50E-16	0.386683645	-7.212861391	-0.030400276	0.190176531	0.027853012	-0.035128507	0.006371596	0.38532877	-7.248226	-0.059095383	0.14752197	-0.002784729	-0.055099487	-0.009807587	0.3880539	-7.187271	-0.00279808	0.21105194	0.04698181	0.00479126	0.024610996
-0.103030303	-0.103030303	0	0	0	0	0	0.35750043	-6.944669109	0.000149663	0.164392357	-2.86E-17	-7.89E-17	2.77E-15	0.35810056	-6.941802327	-0.02997251	0.177370244	0.026613929	-0.034025019	0.006169633	0.3568592	-6.9745674	-0.058322906	0.13623047	-0.002567291	-0.052627563	-0.00970459	0.35933685	-6.9172745	-0.004631043	0.19860077	0.046157837	0.005050659	0.023903847
-0.098989899	-0.098989899	0	0	0	0	0	0.329992845	-6.671600236	0.00014235	0.151836455	-9.99E-16	-7.01E-16	3.09E-15	0.330580179	-6.670650227	-0.029471918	0.165003689	0.025385423	-0.032903498	0.005962903	0.32942772	-6.700939	-0.05742073	0.12542725	-0.002372742	-0.05015564	-0.009572983	0.33168793	-6.6471634	-0.005706787	0.18643951	0.04524994	0.005264282	0.02317524
-0.094949495	-0.094949495	0	0	0	0	0	0.303588392	-6.398618081	0.000135209	0.139769577	-1.64E-17	2.35E-16	-1.87E-15	0.304184671	-6.399411018	-0.028900753	0.153084495	0.02417339	-0.03176325	0.00575601	0.30315542	-6.4273605	-0.056388855	0.11505127	-0.002178192	-0.048538208	-0.009418488	0.3051529	-6.3769455	-0.005752564	0.17462158	0.044258118	0.00541687	0.022428036
-0.090909091	-0.090909091	0	0	0	0	0	0.278286728	-6.125719257	0.000128233	0.128193322	4.63E-16	-8.82E-17	-8.45E-16	0.278880773	-6.128076136	-0.028256416	0.141604337	0.022971934	-0.030616067	0.005544511	0.27792072	-6.1538124	-0.055229187	0.10510254	-0.00202179	-0.047351837	-0.009235382	0.279747	-6.106617	-0.005771637	0.16308594	0.043190002	0.005508423	0.021662235
-0.086868687	-0.086868687	0	0	0	0	0	0.254087523	-5.852900358	0.000121416	0.117109225	-1.86E-16	-1.53E-16	1.04E-16	0.254664537	-5.856651709	-0.027541507	0.130538941	0.021775246	-0.029445301	0.005328861	0.2537849	-5.880291	-0.053937912	0.09561157	-0.001888275	-0.04611206	-0.009033203	0.25543976	-5.8361816	-0.005760193	0.15190125	0.042045593	0.00554657	0.020879269
-0.082828283	-0.082828283	0	0	0	0	0	0.230990461	-5.58015796	0.000114751	0.106518761	1.01E-17	4.32E-16	1.83E-15	0.23154413	-5.585134127	-0.026760535	0.119943791	0.020603007	-0.028255116	0.005109928	0.2307477	-5.6067924	-0.052516937	0.08654785	-0.001750946	-0.04478836	-0.008806229	0.23223114	-5.5656433	-0.005647659	0.14103699	0.04084015	0.00554657	0.020078182
-0.078787879	-0.078787879	0	0	0	0	0	0.208995239	-5.307488621	0.00010823	0.096423337	-5.70E-17	2.50E-16	-1.03E-15	0.209536275	-5.313525636	-0.025912242	0.10975855	0.019431548	-0.027057995	0.004892533	0.20880914	-5.3333073	-0.050970078	0.07797241	-0.00163269	-0.043388367	-0.008563995	0.21012068	-5.294998	-0.005504608	0.13053131	0.039527893	0.005485535	0.0192585
-0.074747475	-0.074747475	0	0	0	0	0	0.18810157	-5.034888883	0.000101847	0.086824301	2.14E-16	-4.11E-17	1.92E-15	0.188609005	-5.041826745	-0.025003173	0.100039395	0.018288699	-0.025837292	0.004668366	0.18796921	-5.059843	-0.04929924	0.06982422	-0.00151825	-0.04191208	-0.00828743	0.18913984	-5.0242577	-0.00535965	0.12033081	0.03816223	0.005393982	0.018421173
-0.070707071	-0.070707071	0	0	0	0	0	0.168309179	-4.762355274	9.56E-05	0.077722931	1.90E-16	1.34E-16	1.83E-16	0.168794264	-4.770037264	-0.024030035	0.090732228	0.017149318	-0.024608612	0.004439419	0.1681974	-4.7864037	-0.04750824	0.06213379	-0.001441956	-0.04037857	-0.00799942	0.16925824	-4.753418	-0.005180359	0.110450745	0.036720276	0.005256653	0.017567158
-0.066666667	-0.066666667	0	0	0	0	0	0.149617807	-4.489884304	8.95E-05	0.069120445	-1.17E-15	-4.04E-16	-7.92E-16	0.150068195	-4.498159509	-0.02299803	0.08188976	0.016026584	-0.02335323	0.004210721	0.14955425	-4.512966	-0.04559517	0.054870605	-0.001342773	-0.03874588	-0.00769043	0.15047443	-4.482483	-0.004993439	0.100982666	0.035194397	0.005081177	0.016693592
-0.062626263	-0.062626263	0	0	0	0	0	0.132027206	-4.217472471	8.35E-05	0.061017992	4.89E-17	-7.56E-17	-1.61E-15	0.132447939	-4.226187382	-0.02190876	0.073478699	0.014919801	-0.022086404	0.003977407	0.13201022	-4.2395325	-0.043561935	0.048034668	-0.001270294	-0.037044525	-0.007364273	0.13277423	-4.2114487	-0.004776001	0.09186554	0.033584595	0.004867554	0.015805244
-0.058585859	-0.058585859	0	0	0	0	0	0.115537146	-3.945116258	7.76E-05	0.053416656	-3.94E-16	-1.98E-17	6.08E-16	0.115924945	-3.954128436	-0.020766345	0.065496271	0.013825503	-0.020802238	0.003741058	0.115534306	-3.9660969	-0.04141426	0.04168701	-0.001182556	-0.035266876	-0.007017136	0.116215184	-3.9403267	-0.004543304	0.083099365	0.031929016	0.004631043	0.0148983
-0.054545455	-0.054545455	0	0	0	0	0	0.100147409	-3.672812138	7.18E-05	0.046317457	-4.07E-16	-3.59E-16	-3.04E-18	0.100486665	-3.681980355	-0.019573775	0.057969527	0.012747765	-0.01949345	0.003503214	0.100126505	-3.6926594	-0.039159775	0.035705566	-0.001113892	-0.0333786	-0.006649017	0.100733	-3.6691132	-0.004295349	0.07470703	0.030181885	0.004371643	0.013977528
-0.050505051	-0.050505051	0	0	0	0	0	0.085857791	-3.400556569	6.61E-05	0.039721346	8.18E-16	2.32E-16	1.16E-15	0.086158132	-3.409744909	-0.018328147	0.050890142	0.011687192	-0.018176339	0.003261198	0.08587837	-3.41922	-0.036792755	0.030273438	-0.001033783	-0.03144455	-0.006267548	0.086379975	-3.3978157	-0.00402832	0.06692505	0.02835846	0.004089356	0.013037682
-0.046464646	-0.046464646	0	0	0	0	0	0.072668103	-3.128345999	6.04E-05	0.03362921	-2.83E-16	-3.38E-16	4.84E-16	0.072942002	-3.137422082	-0.017037045	0.044238004	0.010638064	-0.016835993	0.003014976	0.07269812	-3.1457672	-0.03432274	0.02520752	-0.000972748	-0.029396057	-0.005867004	0.07312775	-3.1264305	-0.003746033	0.0597229	0.026481628	0.003768921	0.012081623
-0.042424242	-0.042424242	0	0	0	0	0	0.060578171	-2.856176867	5.49E-05	0.028041865	4.74E-17	-9.36E-18	1.08E-15	0.060806578	-2.8650158	-0.015705195	0.038050565	0.009611216	-0.015480735	0.002766978	0.060586214	-2.8723106	-0.03174591	0.020690918	-0.000900269	-0.027267456	-0.00544548	0.06096983	-2.8549576	-0.003448486	0.052886963	0.024528503	0.003425598	0.011109829
-0.038383838	-0.038383838	0	0	0	0	0	0.049587835	-2.584045602	4.95E-05	0.022960064	3.04E-16	4.69E-16	-8.69E-16	0.049794759	-2.592523391	-0.014333595	0.032295921	0.008600668	-0.014100161	0.002514807	0.04963398	-2.5988407	-0.029081345	0.016540527	-0.000839233	-0.025062561	-0.005012512	0.04994321	-2.5834045	-0.003149033	0.0463562	0.022499084	0.003089905	0.010122299
-0.034343434	-0.034343434	0	0	0	0	0	0.039696949	-2.311948622	4.41E-05	0.018384489	6.31E-16	-5.11E-16	3.18E-16	0.039857967	-2.319947882	-0.012926015	0.026990023	0.007609021	-0.012706063	0.002261173	0.039719343	-2.3254204	-0.026325226	0.012878418	-0.000743866	-0.022785187	-0.004558563	0.0399542	-2.3117752	-0.002826691	0.040100098	0.020393372	0.002746582	0.009119988
-0.03030303	-0.03030303	0	0	0	0	0	0.030905381	-2.039882341	3.87E-05	0.014315758	-3.93E-16	2.81E-16	1.15E-16	0.031043336	-2.047290427	-0.011485533	0.022118308	0.006637487	-0.011290117	0.002005133	0.030933738	-2.0521386	-0.023475647	0.009643555	-0.000686646	-0.020420074	-0.004085541	0.03112486	-2.040062	-0.002502441	0.034240723	0.018249512	0.002403259	0.008102417
-0.026262626	-0.026262626	0	0	0	0	0	0.023213014	-1.767843163	3.35E-05	0.010754417	-6.69E-17	3.83E-16	-4.65E-16	0.023310727	-1.774555027	-0.010015098	0.01770297	0.005676616	-0.009852323	0.001745083	0.023216248	-1.778758	-0.020561218	0.006896973	-0.000614166	-0.017959595	-0.003599167	0.023363948	-1.76828	-0.002168655	0.028625488	0.0160141	0.002044678	0.007068157
-0.022222222	-0.022222222	0	0	0	0	0	0.016619748	-1.495827487	2.82E-05	0.007700947	-1.82E-16	3.59E-16	-2.25E-16	0.016703104	-1.501741673	-0.008519303	0.013731523	0.004745483	-0.008401351	0.001482758	0.016658485	-1.5052834	-0.017562866	0.004516602	-0.000526428	-0.01543808	-0.003091812	0.01676207	-1.4964218	-0.001834869	0.023345947	0.01373291	0.001693726	0.006018162
-0.018181818	-0.018181818	0	0	0	0	0	0.011125493	-1.223831706	2.31E-05	0.005155759	-2.18E-16	5.13E-16	2.74E-16	0.011183059	-1.228853309	-0.00700179	0.010226163	0.003831603	-0.006921942	0.001218297	0.01113838	-1.2317324	-0.014490128	0.002685547	-0.00043869	-0.012805939	-0.002571106	0.011228625	-1.2244949	-0.001495361	0.0184021	0.011375427	0.001358032	0.004953861
-0.014141414	-0.014141414	0	0	0	0	0	0.006730177	-0.95185221	1.79E-05	0.003119196	2.35E-17	5.50E-16	1.13E-16	0.006772696	-0.955891613	-0.005465421	0.007161921	0.002946333	-0.005421725	0.000952645	0.006731719	-0.95810986	-0.011358261	0.001281738	-0.000354767	-0.010089874	-0.002029419	0.006824333	-0.95249176	-0.001153946	0.013763428	0.008964539	0.001022339	0.003880024
-0.01010101	-0.01010101	0	0	0	0	0	0.003433741	-0.679885384	1.28E-05	0.001591534	2.15E-16	-1.72E-16	-1.17E-16	0.00345543	-0.682862676	-0.003915873	0.004551281	0.00207086	-0.003900008	0.000681368	0.003425717	-0.68442106	-0.008169174	0.000366211	-0.000263214	-0.007316589	-0.001472473	0.003509522	-0.68043137	-0.00082016	0.009429932	0.006477356	0.000701904	0.002787113
-0.006060606	-0.006060606	0	0	0	0	0	0.001236141	-0.407927609	7.65E-06	0.000572978	5.31E-17	-3.88E-16	1.24E-16	0.001247899	-0.409764571	-0.002355315	0.002374822	0.001224431	-0.002362338	0.000409235	0.001219645	-0.41068482	-0.004934311	-0.000152588	-0.000167847	-0.004447937	-0.000898361	0.001281124	-0.4083023	-0.000488281	0.005401611	0.003913879	0.000396729	0.001679897
-0.002020202	-0.002020202	0	0	0	0	0	0.000137349	-0.135975266	2.55E-06	6.37E-05	-7.22E-16	-3.48E-16	-1.78E-17	0.000152865	-0.136604613	-0.000785568	0.000671387	0.000404705	-0.000800046	0.000137047	0.000129111	-0.13690233	-0.001653671	-0.000152588	-5.34058E-05	-0.001514435	-0.000305176	0.000172729	-0.13611603	-0.000162125	0.001739502	0.001335144	0.0001297	0.000564098
0.002020202	0.002020202	0	0	0	0	0	0.000137349	0.135975266	-2.55E-06	6.37E-05	-4.82E-16	1.68E-16	2.01E-17	0.000152865	0.136604613	0.000785568	0.000671387	-0.000404705	0.000800046	0.000137047	0.000129111	0.13611603	0.000162125	-0.000152588	-0.001335144	-0.0001297	-0.000305176	0.000172729	0.13690233	0.001653671	0.001739502	5.34058E-05	0.001514435	0.000564098
0.006060606	0.006060606	0	0	0	0	0	0.001236141	0.407927609	-7.65E-06	0.000572978	-5.11E-16	2.15E-17	-1.78E-16	0.001247899	0.409764571	0.002355315	0.002374822	-0.001224431	0.002362338	0.000409235	0.001219645	0.4083023	0.000488281	-0.000152588	-0.003913879	-0.000396729	-0.000898361	0.001281124	0.41068482	0.004934311	0.005401611	0.000167847	0.004447937	0.001679897
0.01010101	0.01010101	0	0	0	0	0	0.003433741	0.679885384	-1.28E-05	0.001591534	-5.86E-16	2.23E-16	7.55E-17	0.00345543	0.682862676	0.003915873	0.004551281	-0.00207086	0.003900008	0.000681368	0.003425717	0.68043137	0.00082016	0.000366211	-0.006477356	-0.000701904	-0.001472473	0.003509522	0.68442106	0.008169174	0.009429932	0.000263214	0.007316589	0.002787113
0.014141414	0.014141414	0	0	0	0	0	0.006730177	0.95185221	-1.79E-05	0.003119196	4.15E-16	1.78E-16	-1.69E-16	0.006772696	0.955891613	0.005465421	0.007161921	-0.002946333	0.005421725	0.000952645	0.006731719	0.95249176	0.001153946	0.001281738	-0.008964539	-0.001022339	-0.002029419	0.006824333	0.95810986	0.011358261	0.013763428	0.000354767	0.010089874	0.003880024
0.018181818	0.018181818	0	0	0	0	0	0.011125493	1.223831706	-2.31E-05	0.005155759	1.76E-16	-1.36E-16	-3.24E-16	0.011183059	1.228853309	0.00700179	0.010226163	-0.003831603	0.006921942	0.001218297	0.01113838	1.2244949	0.001495361	0.002685547	-0.011375427	-0.001358032	-0.002571106	0.011228625	1.2317324	0.014490128	0.0184021	0.00043869	0.012805939	0.004953861
0.022222222	0.022222222	0	0	0	0	0	0.016619748	1.495827487	-2.82E-05	0.007700947	-4.27E-16	4.54E-16	1.94E-16	0.016703104	1.501741673	0.008519303	0.013731523	-0.004745483	0.008401351	0.001482758	0.016658485	1.4964218	0.001834869	0.004516602	-0.01373291	-0.001693726	-0.003091812	0.01676207	1.5052834	0.017562866	0.023345947	0.000526428	0.01543808	0.006018162
0.026262626	0.026262626	0	0	0	0	0	0.023213014	1.767843163	-3.35E-05	0.010754417	-5.84E-16	-1.61E-16	4.13E-16	0.023310727	1.774555027	0.010015098	0.01770297	-0.005676616	0.009852323	0.001745083	0.023216248	1.76828	0.002168655	0.006896973	-0.0160141	-0.002044678	-0.003599167	0.023363948	1.778758	0.020561218	0.028625488	0.000614166	0.017959595	0.007068157
0.03030303	0.03030303	0	0	0	0	0	0.030905381	2.039882341	-3.87E-05	0.014315758	2.27E-16	6.09E-17	1.27E-16	0.031043336	2.047290427	0.011485533	0.022118308	-0.006637487	0.011290117	0.002005133	0.030933738	2.040062	0.002502441	0.009643555	-0.018249512	-0.002403259	-0.004085541	0.03112486	2.0521386	0.023475647	0.034240723	0.000686646	0.020420074	0.008102417
0.034343434	0.034343434	0	0	0	0	0	0.039696949	2.311948622	-4.41E-05	0.018384489	-7.25E-17	2.66E-16	-3.97E-16	0.039857967	2.319947882	0.012926015	0.026990023	-0.007609021	0.012706063	0.002261173	0.039719343	2.3117752	0.002826691	0.012878418	-0.020393372	-0.002746582	-0.004558563	0.0399542	2.3254204	0.026325226	0.040100098	0.000743866	0.022785187	0.009119988
0.038383838	0.038383838	0	0	0	0	0	0.049587835	2.584045602	-4.95E-05	0.022960064	2.69E-16	-1.63E-16	7.62E-16	0.049794759	2.592523391	0.014333595	0.032295921	-0.008600668	0.014100161	0.002514807	0.04963398	2.5834045	0.003149033	0.016540527	-0.022499084	-0.003089905	-0.005012512	0.04994321	2.5988407	0.029081345	0.0463562	0.000839233	0.025062561	0.010122299
0.042424242	0.042424242	0	0	0	0	0	0.060578171	2.856176867	-5.49E-05	0.028041865	9.17E-17	1.28E-16	-6.88E-16	0.060806578	2.8650158	0.015705195	0.038050565	-0.009611216	0.015480735	0.002766978	0.060586214	2.8549576	0.003448486	0.020690918	-0.024528503	-0.003425598	-0.00544548	0.06096983	2.8723106	0.03174591	0.052886963	0.000900269	0.027267456	0.011109829
0.046464646	0.046464646	0	0	0	0	0	0.072668103	3.128345999	-6.04E-05	0.03362921	-7.48E-16	-2.53E-16	-5.03E-16	0.072942002	3.137422082	0.017037045	0.044238004	-0.010638064	0.016835993	0.003014976	0.07269812	3.1264305	0.003746033	0.02520752	-0.026481628	-0.003768921	-0.005867004	0.07312775	3.1457672	0.03432274	0.0597229	0.000972748	0.029396057	0.012081623
0.050505051	0.050505051	0	0	0	0	0	0.085857791	3.400556569	-6.61E-05	0.039721346	-1.08E-15	3.13E-16	-7.55E-16	0.086158102	3.409744273	0.018327063	0.05089153	-0.011689966	0.018176339	0.003262878	0.08587837	3.3978157	0.004024506	0.030273438	-0.028373718	-0.004096985	-0.006267548	0.086379975	3.4192085	0.036790848	0.06689453	0.001022339	0.031433105	0.013039589
0.054545455	0.054545455	0	0	0	0	0	0.100147409	3.672812138	-7.18E-05	0.046317457	-1.63E-16	-1.15E-16	-3.62E-16	0.100486646	3.681980364	0.019572648	0.057963285	-0.012749499	0.019493797	0.003504233	0.100126505	3.669117	0.004293442	0.035736084	-0.030189514	-0.004386902	-0.006649017	0.100733	3.6926517	0.039159775	0.07472992	0.001098633	0.033367157	0.013979435
0.058585859	0.058585859	0	0	0	0	0	0.115537146	3.945116258	-7.76E-05	0.053416656	-3.00E-16	5.89E-16	-3.99E-16	0.115924945	3.954128436	0.020766345	0.065496271	-0.013825503	0.020802238	0.003741058	0.115534306	3.9403267	0.004543304	0.04168701	-0.031929016	-0.004631043	-0.007017136	0.116215184	3.9660969	0.04141426	0.083099365	0.001182556	0.035266876	0.0148983
0.062626263	0.062626263	0	0	0	0	0	0.132027206	4.217472471	-8.35E-05	0.061017992	2.10E-16	4.70E-16	2.03E-15	0.132447939	4.226187382	0.02190876	0.073478699	-0.014919801	0.022086404	0.003977407	0.13201022	4.2114487	0.004776001	0.048034668	-0.033584595	-0.004867554	-0.007364273	0.13277423	4.2395325	0.043561935	0.09186554	0.001270294	0.037044525	0.015805244
0.066666667	0.066666667	0	0	0	0	0	0.149617807	4.489884304	-8.95E-05	0.069120445	-5.75E-16	2.07E-17	1.24E-15	0.150068195	4.498159509	0.02299803	0.08188976	-0.016026584	0.02335323	0.004210721	0.14955425	4.482483	0.004993439	0.054870605	-0.035194397	-0.005081177	-0.00769043	0.15047443	4.512966	0.04559517	0.100982666	0.001342773	0.03874588	0.016693592
0.070707071	0.070707071	0	0	0	0	0	0.168309179	4.762355274	-9.56E-05	0.077722931	3.04E-16	-1.07E-16	3.93E-16	0.168794264	4.770037264	0.024030035	0.090732228	-0.017149318	0.024608612	0.004439419	0.1681974	4.753418	0.005180359	0.06213379	-0.036720276	-0.005256653	-0.00799942	0.16925824	4.7864037	0.04750824	0.110450745	0.001441956	0.04037857	0.017567158
0.074747475	0.074747475	0	0	0	0	0	0.18810157	5.034888883	-0.000101847	0.086824301	-1.15E-17	-5.97E-17	-1.67E-15	0.188609045	5.041826209	0.025002826	0.100038007	-0.018290606	0.025837638	0.004667369	0.18796921	5.024254	0.005361557	0.06982422	-0.038154602	-0.005386353	-0.008285522	0.18914032	5.0598526	0.04929924	0.12031555	0.001525879	0.041915894	0.018419743
0.078787879	0.078787879	0	0	0	0	0	0.208995239	5.307488621	-0.00010823	0.096423337	5.02E-17	3.94E-16	1.13E-15	0.209536289	5.313525545	0.025912805	0.1097641	-0.019432415	0.027053833	0.004891146	0.20880914	5.294998	0.005504608	0.077941895	-0.039527893	-0.005500794	-0.008562088	0.21012115	5.333309	0.0509758	0.1305008	0.001636505	0.04340744	0.019257069
0.082828283	0.082828283	0	0	0	0	0	0.230990461	5.58015796	-0.000114751	0.106518761	-6.74E-16	9.23E-17	-1.47E-15	0.23154413	5.585134127	0.026760535	0.119943791	-0.020603007	0.028255116	0.005109928	0.2307477	5.5656433	0.005647659	0.08654785	-0.04084015	-0.00554657	-0.008806229	0.23223114	5.6067924	0.052516937	0.14103699	0.001750946	0.04478836	0.020078182
0.086868687	0.086868687	0	0	0	0	0	0.254087523	5.852900358	-0.000121416	0.117109225	-3.08E-16	1.25E-16	-6.13E-16	0.254664537	5.856651709	0.027541507	0.130538941	-0.021775246	0.029445301	0.005328861	0.2537849	5.8361816	0.005760193	0.09561157	-0.042045593	-0.00554657	-0.009033203	0.25543976	5.880291	0.053937912	0.15190125	0.001888275	0.04611206	0.020879269
0.090909091	0.090909091	0	0	0	0	0	0.278286728	6.125719257	-0.000128233	0.128193322	-2.07E-16	-2.28E-16	8.10E-16	0.278880773	6.128076136	0.028256416	0.141604337	-0.022971934	0.030616067	0.005544511	0.27792072	6.106617	0.005771637	0.10510254	-0.043190002	-0.005508423	-0.009235382	0.279747	6.1538124	0.055229187	0.16308594	0.00202179	0.047351837	0.021662235
0.094949495	0.094949495	0	0	0	0	0	0.303588392	6.398618081	-0.000135209	0.139769577	6.32E-17	1.18E-16	1.16E-15	0.304184671	6.399411018	0.028900753	0.153084495	-0.02417339	0.03176325	0.00575601	0.30315542	6.3769455	0.005752564	0.11505127	-0.044258118	-0.00541687	-0.009418488	0.3051529	6.4273605	0.056388855	0.17462158	0.002178192	0.048538208	0.022428036
0.098989899	0.098989899	0	0	0	0	0	0.329992845	6.671600236	-0.00014235	0.151836455	4.18E-16	3.58E-16	-3.53E-15	0.330580179	6.670650227	0.029471918	0.165003689	-0.025385423	0.032903498	0.005962903	0.32942772	6.6471634	0.005706787	0.12542725	-0.04524994	-0.005264282	-0.009572983	0.33168793	6.700939	0.05742073	0.18643951	0.002372742	0.05015564	0.02317524
0.103030303	0.103030303	0	0	0	0	0	0.35750043	6.944669109	-0.000149663	0.164392357	-1.52E-16	4.72E-16	-2.57E-15	0.35810056	6.941802327	0.02997251	0.177370244	-0.026613929	0.034025019	0.006169633	0.3568592	6.9172745	0.004631043	0.13623047	-0.046157837	-0.005050659	-0.00970459	0.35933685	6.9745674	0.058322906	0.19860077	0.002567291	0.052627563	0.023903847
0.107070707	0.107070707	0	0	0	0	0	0.386111505	7.217828069	-0.000157154	0.177435621	2.05E-16	-2.16E-16	-1.55E-15	0.386683645	7.212861391	0.030400276	0.190176531	-0.027853012	0.035128507	0.006371596	0.38532877	7.187271	0.00279808	0.14752197	-0.04698181	-0.00479126	-0.009807587	0.3880539	7.248226	0.059095383	0.21105194	0.002784729	0.055099487	0.024610996
0.111111111	0.111111111	0	0	0	0	0	0.41582644	7.491080464	-0.000164832	0.190964524	-4.69E-16	7.41E-17	1.06E-16	0.416373564	7.483826764	0.030752832	0.203410063	-0.029099811	0.036222979	0.00657307	0.414927	7.4571495	0.000797272	0.1592102	-0.04774475	-0.004455566	-0.009883881	0.41788483	7.5219383	0.05973816	0.22377777	0.003032684	0.057617188	0.025304794
0.115151515	0.115151515	0	0	0	0	0	0.446645619	7.764429621	-0.000172701	0.204977282	-6.23E-16	-4.70E-16	1.79E-15	0.447160849	7.754700318	0.031026233	0.217077775	-0.030360135	0.037303924	0.006770329	0.44562435	7.7267036	-0.001356125	0.17138672	-0.04839325	-0.004058838	-0.009933472	0.44882965	7.7956924	0.06025505	0.23809814	0.003314972	0.060134888	0.025977612
0.119191919	0.119191919	0	0	0	0	0	0.47856944	8.037878845	-0.000180769	0.219472051	6.25E-16	7.14E-17	-3.60E-15	0.479034185	8.025484636	0.031226115	0.231171347	-0.031629909	0.038356435	0.006967436	0.4773283	7.994854	-0.003681183	0.18395996	-0.0490036	-0.003631592	-0.009952545	0.48088837	8.069515	0.060638428	0.2538452	0.003623962	0.06266785	0.026632786
0.123232323	0.123232323	0	0	0	0	0	0.511598314	8.311431421	-0.000189043	0.234446926	2.24E-16	3.13E-16	1.67E-15	0.512016123	8.296173364	0.031350786	0.245706732	-0.032915029	0.039400274	0.007161249	0.5102234	8.26281	-0.006156921	0.19696045	-0.051818848	-0.003089905	-0.009939194	0.5140457	8.343391	0.060899734	0.27008057	0.003963471	0.06523132	0.027264595
0.127272727	0.127272727	0	0	0	0	0	0.545732666	8.585090609	-0.000197529	0.249899942	8.07E-17	2.32E-16	1.88E-15	0.546071468	8.566769773	0.031394915	0.260678378	-0.034198761	0.040433017	0.007352244	0.5441551	8.530582	-0.008789063	0.21044922	-0.05505371	-0.002502441	-0.009918213	0.5483017	8.617336	0.06103134	0.2868042	0.00435257	0.06777954	0.027884483
0.131313131	0.131313131	0	0	0	0	0	0.580972932	8.858859646	-0.000206233	0.265829076	6.43E-16	2.11E-16	7.49E-16	0.581244889	8.837272455	0.031363834	0.276075885	-0.035504601	0.041445992	0.007541288	0.5792165	8.798164	-0.011577606	0.22436523	-0.058380127	-0.001831055	-0.010684967	0.5836868	8.891342	0.0610466	0.3039856	0.004772186	0.070388794	0.028481007
0.135353535	0.135353535	0	0	0	0	0	0.617319563	9.132741745	-0.000215162	0.282232247	-1.16E-16	5.42E-16	-1.78E-15	0.617489164	9.107683864	0.031254725	0.291901327	-0.036811569	0.042447524	0.007729476	0.61531496	9.065578	-0.01451683	0.23876953	-0.061782837	-0.001083374	-0.011482239	0.62015533	9.165421	0.060941696	0.32165527	0.005237579	0.07298279	0.029058456
0.139393939	0.139393939	0	0	0	0	0	0.654773022	9.406740095	-0.000224322	0.299107316	-1.39E-15	9.20E-16	5.75E-15	0.654839051	9.377996182	0.031069755	0.308162345	-0.038129633	0.043427207	0.007913893	0.65251255	9.332802	-0.017601013	0.25354004	-0.06529236	-0.000289917	-0.012313843	0.65773773	9.439575	0.06072235	0.33984375	0.005756378	0.07556152	0.029614449
0.143434343	0.143434343	0	0	0	0	0	0.693333785	9.680857859	-0.00023372	0.316452088	8.60E-16	-4.36E-16	-1.05E-16	0.69326677	9.648215227	0.030807668	0.324838115	-0.039459229	0.044390592	0.008099859	0.6908083	9.5998535	-0.02082634	0.26879883	-0.068878174	0.000602722	-0.01317215	0.69641876	9.71381	0.06038475	0.35845947	0.006320953	0.07817078	0.030156136
0.147474747	0.147474747	0	0	0	0	0	0.733002341	9.955098173	-0.000243363	0.33426431	-7.02E-16	-2.75E-16	-2.54E-15	0.732805716	9.918336182	0.030468551	0.341955703	-0.040793505	0.045339411	0.008283539	0.73020315	9.866726	-0.02420044	0.28448486	-0.07254028	0.001548767	-0.014064789	0.7362442	9.988121	0.0599308	0.3776245	0.006950378	0.08078003	0.030674934
0.151515152	0.151515152	0	0	0	0	0	0.773779192	10.22946415	-0.000253255	0.352541674	2.76E-16	-6.04E-16	-4.30E-16	0.773419475	10.18836032	0.030056477	0.359492907	-0.042134372	0.046275398	0.008463388	0.7706351	10.1334305	-0.027706146	0.30059814	-0.07627869	0.002609253	-0.01499176	0.77713776	10.26252	0.059379578	0.3972473	0.007621765	0.08338928	0.031177998
0.155555556	0.155555556	0	0	0	0	0	0.815664851	10.50395887	-0.000263404	0.371281818	-1.30E-16	4.36E-16	3.21E-17	0.81511957	10.45828436	0.029566895	0.377442795	-0.043480873	0.047188152	0.00864535	0.8121662	10.399967	-0.031345367	0.3171692	-0.08010864	0.003723145	-0.01594162	0.81916046	10.537006	0.058719635	0.41729736	0.00838089	0.085998535	0.03165865
0.15959596	0.15959596	0	0	0	0	0	0.858659845	10.77858539	-0.000273816	0.390482325	4.54E-16	-4.51E-17	-2.13E-15	0.857925086	10.72810618	0.029008215	0.395819924	-0.044832923	0.048090848	0.008825454	0.854826	10.666328	-0.035110474	0.33422852	-0.08403015	0.00492096	-0.016925812	0.8622818	10.811584	0.05796814	0.43792725	0.009189606	0.08860779	0.032120228
0.163636364	0.163636364	0	0	0	0	0	0.902764713	11.05334674	-0.000284497	0.410140726	3.65E-17	1.77E-15	5.31E-15	0.901818575	10.99782727	0.028377663	0.414631239	-0.046197024	0.048976205	0.009004555	0.8985243	10.932545	-0.038980484	0.35168457	-0.088012695	0.006195068	-0.01794815	0.90654755	11.0862465	0.057115555	0.4590454	0.01007843	0.09121704	0.032562733
0.167676768	0.167676768	0	0	0	0	0	0.947980004	11.32824591	-0.000295453	0.430254498	-7.27E-16	-5.48E-16	-1.32E-16	0.946807621	11.26744182	0.027675802	0.433840666	-0.047562339	0.049835552	0.009183634	0.94335127	11.198589	-0.042985916	0.3695984	-0.09208679	0.007553101	-0.019001007	0.9518814	11.361	0.05778694	0.4805603	0.011047363	0.093811035	0.03298807
0.171717172	0.171717172	0	0	0	0	0	0.994306283	11.60328587	-0.00030669	0.450821065	-7.21E-16	-7.12E-16	1.25E-15	0.992871612	11.53694882	0.02690623	0.453466243	-0.048931642	0.050691085	0.009361132	0.9892459	11.464466	-0.047079086	0.38790894	-0.096221924	0.008987427	-0.020080566	0.9983444	11.635841	0.058870316	0.5026245	0.012104034	0.09643555	0.033391
0.175757576	0.175757576	0	0	0	0	0	1.041744124	11.87846957	-0.000318214	0.471837802	-2.49E-16	-1.73E-16	1.23E-15	1.0400218	11.80634564	0.026071678	0.473516287	-0.050304413	0.051517832	0.009539138	1.0361786	11.73019	-0.05127716	0.40670776	-0.10043335	0.010513306	-0.021198273	1.0459213	11.910786	0.05990219	0.52697754	0.013237	0.09899902	0.033774853
0.17979798	0.17979798	0	0	0	0	0	1.090294114	12.15379992	-0.000330031	0.493302032	-1.84E-16	1.21E-17	-2.75E-15	1.088284436	12.07563073	0.025176829	0.493974857	-0.051681085	0.052324123	0.009719773	1.0841107	11.995762	-0.05558014	0.42596436	-0.10467529	0.01210022	-0.022338867	1.0945959	12.185808	0.06091118	0.5522461	0.014461517	0.10160828	0.0341444
0.183838384	0.183838384	0	0	0	0	0	1.13995685	12.42927978	-0.000342147	0.51521103	3.72E-16	4.96E-16	-2.84E-15	1.137618064	12.34479873	0.024216479	0.514838483	-0.053062266	0.053123127	0.009896235	1.1331496	12.261169	-0.059963226	0.44561768	-0.10903931	0.013801575	-0.023513794	1.1443853	12.460924	0.061876297	0.57806396	0.015796661	0.10417175	0.034488678
0.187878788	0.187878788	0	0	0	0	0	1.190732943	12.704912	-0.000354567	0.537562022	4.13E-16	-1.51E-16	-4.66E-15	1.188033682	12.61384841	0.023198431	0.536107146	-0.054439718	0.053896123	0.010073082	1.1832094	12.526421	-0.0644207	0.46551514	-0.113464355	0.015579224	-0.024723053	1.1952744	12.736153	0.062791824	0.6045227	0.017238617	0.10668945	0.034814835
0.191919192	0.191919192	0	0	0	0	0	1.242623015	12.98069941	-0.000367297	0.560352183	-1.71E-16	2.91E-16	1.29E-15	1.239536709	12.88277364	0.022123901	0.557783644	-0.055821159	0.054647272	0.010251961	1.234354	12.791515	-0.06896019	0.48519897	-0.1179657	0.017417908	-0.025966644	1.2472763	13.011444	0.0636673	0.63153076	0.018779755	0.10922241	0.035119057
0.195959596	0.195959596	0	0	0	0	0	1.295627697	13.25664477	-0.000380343	0.583578644	-1.92E-16	4.17E-16	4.09E-15	1.292138555	13.15157405	0.020999648	0.579840225	-0.05720312	0.055386283	0.010429919	1.286582	13.056454	-0.07356262	0.50527954	-0.12251282	0.01687622	-0.027236938	1.3004227	13.286835	0.06450653	0.65908813	0.020439148	0.11174011	0.035407543
0.2	0.2	0	0	0	0	0	1.349747633	13.53275085	-0.00039371	0.60723849	6.13E-16	5.25E-16	-3.56E-16	1.345816655	13.42023945	0.019825198	0.602327523	-0.058587594	0.056101019	0.010610142	1.3398628	13.321224	-0.07821846	0.52575684	-0.12713623	0.01613617	-0.028533936	1.3546677	13.562294	0.06530571	0.6873169	0.022212982	0.11424255	0.035674572


==> fig_rigid_vs_warping_data_deformable_epsilon_1.txt <==
-2.000000000000000111e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.349747633331940033e+00 -1.353275085179759429e+01 3.937099142491693252e-04 6.072384899309886119e-01 -9.497611030973018842e-17 1.619798045693343624e-16 -2.359223927328457648e-16
-1.959595959595959724e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.295627696739749535e+00 -1.325664477383062589e+01 3.803425839463505688e-04 5.835786444290069763e-01 -1.775923158531256263e-16 5.405832032012725108e-16 -3.001071613439876273e-15
-1.919191919191919338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.242623014672090909e+00 -1.298069940671237710e+01 3.672966413608173483e-04 5.603521828775801517e-01 -1.075528555105620399e-16 7.261986151307908699e-16 -2.282896094385478136e-15
-1.878787878787878951e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.190732943334986471e+00 -1.270491200126157061e+01 3.545665141237290020e-04 5.375620215757180853e-01 -1.151314286962357158e-15 -6.405466435044360196e-16 2.959438250016432903e-15
-1.838383838383838564e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.139956850108644781e+00 -1.242927977551749485e+01 3.421465617741027004e-04 5.152110304568707777e-01 7.047314121155778821e-16 -3.976853568676830264e-16 5.212844045310305319e-16
-1.797979797979798178e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.090294113678996313e+00 -1.215379991518169156e+01 3.300310773650394491e-04 4.933020322620800813e-01 -6.935641297389771864e-16 7.425700679353219869e-16 1.005272254328559711e-15
-1.757575757575757791e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041744124167410801e+00 -1.187846957407366766e+01 3.182142890662976314e-04 4.718378017226034227e-01 -1.582935171828836474e-17 -6.552917930502388799e-16 -4.527628272299466516e-16
-1.717171717171717127e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.943062832586447852e-01 -1.160328587460002758e+01 3.066903617641508414e-04 4.508210647524132919e-01 1.669671345627676828e-17 5.222601864862674859e-16 -6.609296443471635030e-16
-1.676767676767677018e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.479800043267088139e-01 -1.132824590823740962e+01 2.954533986560671337e-04 4.302544976510647157e-01 4.289103794352655541e-16 4.097200009822721256e-16 7.728193085476675606e-16
-1.636363636363636354e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.027647125588824650e-01 -1.105334673602868989e+01 2.844974428422956947e-04 4.101407263172954787e-01 -7.130797688437162662e-16 -5.739766301138260474e-16 -4.881511861398735164e-15
-1.595959595959596244e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.586598450776486979e-01 -1.077858538909270969e+01 2.738164789110692984e-04 3.904823254738559180e-01 -3.349100510807723197e-16 4.757479132866393456e-16 2.560451850541767271e-15
-1.555555555555555580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.156648510605545299e-01 -1.050395886914697741e+01 2.634044345181125318e-04 3.712818179040021649e-01 7.181755190543981371e-16 4.138399692377170425e-16 4.549312315749176605e-16
-1.515151515151515194e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.737791918578960093e-01 -1.022946414904371792e+01 2.532551819599665986e-04 3.525416737000041101e-01 3.291637795665991462e-16 -1.394283993816358702e-16 9.727461891539945782e-16
-1.474747474747474807e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.330023411082725593e-01 -9.955098173318445376e+00 2.433625397392758481e-04 3.342643095242187057e-01 -4.209957035761213717e-16 -8.793963821029926464e-16 3.491998357141312681e-15
-1.434343434343434420e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.933337848518692503e-01 -9.680857858751661382e+00 2.337202741251567968e-04 3.164520878830406891e-01 4.038653092508504017e-16 4.662069341687669066e-17 -6.487865800153258533e-16
-1.393939393939394034e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.547730216414040516e-01 -9.406740094942758645e+00 2.243221007025932891e-04 2.991073164142039609e-01 -1.190996086475326621e-16 -1.706534219492183979e-16 -5.807854197570350152e-15
-1.353535353535353647e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.173195626508136691e-01 -9.132741744896621938e+00 2.151616859151508042e-04 2.822322471878405126e-01 1.908195823574487804e-16 -6.291625206933382231e-16 1.501403168457926540e-15
-1.313131313131313260e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.809729317814684713e-01 -8.858859645622066736e+00 2.062326486000722915e-04 2.658290760217042470e-01 2.980471772162651689e-16 -5.692061405548898279e-16 -1.216474837528735975e-15
-1.272727272727272874e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.457326657660268587e-01 -8.585090608742673268e+00 1.975285615111992826e-04 2.498999418109503212e-01 -2.765799742010521811e-16 -3.691708397313142598e-16 -1.536097637977462682e-15
-1.232323232323232487e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.115983142696659547e-01 -8.311431421118767204e+00 1.890429528373020578e-04 2.344469258728881511e-01 4.101536818512663274e-16 5.599904220887630402e-17 -2.054346276425533802e-15
-1.191919191919192100e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.785694399889423578e-01 -8.037878845481504442e+00 1.807693077067093999e-04 2.194720513070667622e-01 3.159907231709002673e-16 1.812786032395763414e-16 2.983290697811114001e-15
-1.151515151515151575e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.466456187479370121e-01 -7.764429621077978183e+00 1.727010696845584017e-04 2.049772823711062952e-01 1.770502147668828741e-16 -5.804818431487390740e-16 -1.573394192710964035e-15
-1.111111111111111188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.158264395918310208e-01 -7.491080464327287913e+00 1.648316422598887672e-04 1.909645238726681848e-01 -4.690800699258534934e-16 6.939978106079713882e-16 -8.422082475867398443e-16
-1.070707070707070802e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.861115048777791214e-01 -7.217828069487555176e+00 1.571543903229565258e-04 1.774356205778481188e-01 -2.486617682595504419e-16 4.245193606366992611e-16 6.500876226223084586e-16
-1.030303030303030415e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.575004303631414415e-01 -6.944669109333336365e+00 1.496626416315545872e-04 1.643923566364715594e-01 -2.856872724499304184e-17 -7.887570804832044757e-17 2.767317625052001517e-15
-9.898989898989900282e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.299928452908041376e-01 -6.671600235843318849e+00 1.423496882691651332e-04 1.518364550245354383e-01 -9.986044109677738589e-16 -7.006656539687572405e-16 3.091710915059664444e-15
-9.494949494949496416e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.035883924718841276e-01 -6.398618080897931826e+00 1.352087880914570536e-04 1.397695770042154673e-01 -1.637145280453111695e-17 2.353260815379787374e-16 -1.871332949709980653e-15
-9.090909090909092549e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.782867283654857360e-01 -6.125719256986709382e+00 1.282331661634750729e-04 1.281933216017404620e-01 4.629272225969982557e-16 -8.819984673169578571e-17 -8.448103328007050550e-16
-8.686868686868687295e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.540875231555722036e-01 -5.852900357924818664e+00 1.214160161871614789e-04 1.171092251034539511e-01 -1.861304079614489737e-16 -1.532248720265139141e-16 1.036497276896142239e-16
-8.282828282828283428e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.309904608249663815e-01 -5.580157959578850857e+00 1.147505019186969774e-04 1.065187605703978996e-01 1.013729031273946646e-17 4.320816707897856546e-16 1.827531181941566274e-15
-7.878787878787879562e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.089952392264238512e-01 -5.307488620601168883e+00 1.082297585762914596e-04 9.642333737171120134e-02 -5.702903427273753323e-17 2.497188653777238088e-16 -1.025221574302292993e-15
-7.474747474747475695e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.881015701506492666e-01 -5.034888883172683904e+00 1.018468942386115995e-04 8.682430073713587326e-02 2.143467695003842266e-16 -4.114547244582489327e-17 1.922940973120290664e-15
-7.070707070707071829e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.683091793913395751e-01 -4.762355273753795082e+00 9.559499123374141580e-05 7.772293132891269773e-02 1.904672166513909914e-16 1.336008127045262839e-16 1.825796458465589467e-16
-6.666666666666667962e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.496178068072073486e-01 -4.489884303842895719e+00 8.946710751948179149e-05 6.912044483335709477e-02 -1.168295603488911372e-15 -4.039466244137868145e-16 -7.921181072179095395e-16
-6.262626262626264095e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.320272063808195784e-01 -4.217472470742281487e+00 8.345627805476907822e-05 6.101799157234809312e-02 4.891107050625231878e-17 -7.555533889508359024e-17 -1.614160194396419001e-15
-5.858585858585860229e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.155371462744611138e-01 -3.945116258331168524e+00 7.755551616208918378e-05 5.341665613500383436e-02 -3.937009138837987976e-16 -1.980024217501652473e-17 6.082374187643679875e-16
-5.454545454545456362e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.001474088827636610e-01 -3.672812137845256064e+00 7.175781488267857135e-05 4.631745702974705836e-02 -4.071314682954629838e-16 -3.592368373259158254e-16 -3.035766082959412415e-18
-5.050505050505052496e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.585779088221529021e-02 -3.400556568662544521e+00 6.605614832316624146e-05 3.972134635703800792e-02 8.184913250636194348e-16 2.319243972218054672e-16 1.155325835000553525e-15
-4.646464646464648629e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.266810327746713039e-02 -3.128345999095128782e+00 6.044347299585979549e-05 3.362920950291916483e-02 -2.826650588941270748e-16 -3.377831868378589064e-16 4.844215306665233811e-16
-4.242424242424244762e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.057817144443803509e-02 -2.856176867186452029e+00 5.491272915032503060e-05 2.804186485365542034e-02 4.735252988330440616e-17 -9.364796264843544549e-18 1.080732725533550820e-15
-3.838383838383840896e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.958783517020237674e-02 -2.584045601513764723e+00 4.945684210031896927e-05 2.296006353151036974e-02 3.043626548709932322e-16 4.687344804833737388e-16 -8.692048816816289047e-16
-3.434343434343434254e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.969694868955964823e-02 -2.311948621995135511e+00 4.406872354329805560e-05 1.838448915205575379e-02 6.309175729600491334e-16 -5.105304742326899348e-16 3.179964971899984505e-16
-3.030303030303030387e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.090538071844859888e-02 -2.039882340701081542e+00 3.874127287482333724e-05 1.431575760290877165e-02 -3.929080910451687725e-16 2.810387556353988181e-16 1.154675313697062222e-16
-2.626262626262626521e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.321301448393650255e-02 -1.767843162669865631e+00 3.346737849769187111e-05 1.075441684428682376e-02 -6.690205030593365798e-17 3.828724446860998221e-16 -4.653395724307785031e-16
-2.222222222222222654e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.661974775104969881e-02 -1.495827486726525990e+00 2.823991912623968889e-05 7.700946731312933134e-03 -1.816241926820560959e-16 3.589132707400646827e-16 -2.249719507907421701e-16
-1.818181818181818787e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.112549284617931830e-02 -1.223831706304908673e+00 2.305176508691277612e-05 5.155758858313620567e-03 -2.177823351344476688e-16 5.129072486826855015e-16 2.737610485525898696e-16
-1.414141414141414921e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.730176677191503434e-03 -9.518522102724883416e-01 1.789577961464357118e-05 3.119196425173746765e-03 2.351702274756839461e-17 5.502131207786066514e-16 1.132991270247352134e-16
-1.010101010101011054e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.433740750225641822e-03 -6.798853837574769798e-01 1.276482014667362601e-05 1.591534125810716797e-03 2.154322422222906125e-16 -1.715788054440937210e-16 -1.167685739766888275e-16
-6.060606060606071877e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.236141183116372172e-03 -4.079276089777951197e-01 7.651739613442307434e-06 5.729780588720586243e-04 5.308313128795337510e-17 -3.879734888527020323e-16 1.243579891840873586e-16
-2.020202020202033211e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.373487154968227328e-04 -1.359752660715326245e-01 2.549387727727744186e-06 6.366566072188408669e-05 -7.223002783399509611e-16 -3.480397764472632207e-16 -1.780802068307441033e-17
2.020202020202005455e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.373487154971626302e-04 1.359752660715310701e-01 -2.549387727727771291e-06 6.366566072197273377e-05 -4.818674881025352503e-16 1.681185435056618957e-16 2.007129271813790083e-17
6.060606060606044121e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.236141183116521575e-03 4.079276089777931213e-01 -7.651739613436954186e-06 5.729780588696136399e-04 -5.105696495065004462e-16 2.146296785047671629e-17 -1.775110006901892135e-16
1.010101010101008279e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.433740750225538173e-03 6.798853837574753145e-01 -1.276482014666384108e-05 1.591534125811206206e-03 -5.863365348801607979e-16 2.229513536950670366e-16 7.551468131361538383e-17
1.414141414141412145e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.730176677191702928e-03 9.518522102724862322e-01 -1.789577961464920903e-05 3.119196425175174443e-03 4.148335388848463368e-16 1.776609255218532246e-16 -1.688102782559930404e-16
1.818181818181816012e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.112549284617940851e-02 1.223831706304906231e+00 -2.305176508689575415e-05 5.155758858313862561e-03 1.761303369861647039e-16 -1.364773365934018878e-16 -3.243932900076629267e-16
2.222222222222219878e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.661974775104997637e-02 1.495827486726523770e+00 -2.823991912623941784e-05 7.700946731311546223e-03 -4.272485007927526168e-16 4.543315322482616159e-16 1.938553484404081928e-16
2.626262626262626521e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.321301448393662745e-02 1.767843162669865853e+00 -3.346737849767343967e-05 1.075441684428822021e-02 -5.837141208754614841e-16 -1.608752736061147548e-16 4.129726074997286389e-16
3.030303030303030387e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.090538071844854684e-02 2.039882340701081542e+00 -3.874127287484068448e-05 1.431575760290798409e-02 2.265948659176814095e-16 6.087117572148303957e-17 1.271769148325496701e-16
3.434343434343434254e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.969694868955954414e-02 2.311948621995135511e+00 -4.406872354332526907e-05 1.838448915205297823e-02 -7.253651347106926384e-17 2.658531489570237216e-16 -3.966011546951975220e-16
3.838383838383838120e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.958783517020227960e-02 2.584045601513763390e+00 -4.945684210032894393e-05 2.296006353151287122e-02 2.693971348083357142e-16 -1.634502537657678278e-16 7.617604463883154153e-16
4.242424242424241987e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.057817144443781304e-02 2.856176867186449808e+00 -5.491272915032915057e-05 2.804186485365525033e-02 9.170995126511760631e-17 1.282678932686132089e-16 -6.882515390937982147e-16
4.646464646464645853e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.266810327746715814e-02 3.128345999095125674e+00 -6.044347299586283126e-05 3.362920950292141303e-02 -7.481808141779344723e-16 -2.526191061891225331e-16 -5.028529675987769565e-16
5.050505050505049720e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.585779088221563715e-02 3.400556568662543189e+00 -6.605614832323779880e-05 3.972134635703651606e-02 -1.079079317220510426e-15 3.130769298323454741e-16 -7.546047120499110861e-16
5.454545454545450811e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.001474088827632031e-01 3.672812137845252511e+00 -7.175781488265244208e-05 4.631745702974689877e-02 -1.633350572849412430e-16 -1.150474030278680893e-16 -3.616898447411642792e-16
5.858585858585857453e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.155371462744606142e-01 3.945116258331164971e+00 -7.755551616211000046e-05 5.341665613500328619e-02 -3.003646593599529346e-16 5.891419080014670406e-16 -3.994200803436598335e-16
6.262626262626264095e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.320272063808193008e-01 4.217472470742281487e+00 -8.345627805482220413e-05 6.101799157234884946e-02 2.100506183919104153e-16 4.696899336478765896e-16 2.032011711672332410e-15
6.666666666666665186e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.496178068072072653e-01 4.489884303842893942e+00 -8.946710751953795317e-05 6.912044483335706702e-02 -5.749659645962190702e-16 2.065405138584885947e-17 1.243796732275370687e-15
7.070707070707071829e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.683091793913399914e-01 4.762355273753795082e+00 -9.559499123369002462e-05 7.772293132891196221e-02 3.044168649796175075e-16 -1.068752291527585996e-16 3.933485481777410087e-16
7.474747474747472920e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.881015701506492110e-01 5.034888883172683016e+00 -1.018468942385782061e-04 8.682430073713524876e-02 -1.154675313697062222e-17 -5.971243464963915670e-17 -1.670538707365665232e-15
7.878787878787879562e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.089952392264232961e-01 5.307488620601168883e+00 -1.082297585762667397e-04 9.642333737171107644e-02 5.019856058607885529e-17 3.939990694812323113e-16 1.134509153288831840e-15
8.282828282828280653e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.309904608249662150e-01 5.580157959578850857e+00 -1.147505019186993627e-04 1.065187605703980939e-01 -6.744279613946080332e-16 9.234692004145284017e-17 -1.470611826759338214e-15
8.686868686868687295e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.540875231555722036e-01 5.852900357924818664e+00 -1.214160161872020281e-04 1.171092251034524939e-01 -3.084013079635017363e-16 1.247645649987694227e-16 -6.127910678888071061e-16
9.090909090909088386e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.782867283654860691e-01 6.125719256986705830e+00 -1.282331661634082860e-04 1.281933216017402399e-01 -2.070012997817949341e-16 -2.284956078513200595e-16 8.096821824121747113e-16
9.494949494949495028e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.035883924718842386e-01 6.398618080897931826e+00 -1.352087880914017593e-04 1.397695770042182151e-01 6.320898665590490850e-17 1.182322469095442585e-16 1.163999452380437560e-15
9.898989898989896119e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.299928452908043597e-01 6.671600235843317073e+00 -1.423496882691135251e-04 1.518364550245367706e-01 4.182309880362833354e-16 3.577325068115921880e-16 -3.530595954481796639e-15
1.030303030303030276e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.575004303631411640e-01 6.944669109333338142e+00 -1.496626416315411431e-04 1.643923566364735855e-01 -1.515714637134735199e-16 4.720074157915643553e-16 -2.572161234004610719e-15
1.070707070707070385e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.861115048777786218e-01 7.217828069487550735e+00 -1.571543903229192293e-04 1.774356205778487572e-01 2.052936813601302646e-16 -2.164067536281066850e-16 -1.548674383178294534e-15
1.111111111111111049e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.158264395918309653e-01 7.491080464327287913e+00 -1.648316422599037292e-04 1.909645238726667138e-01 -4.687548092741078420e-16 7.410521848938422806e-17 1.058181320345852328e-16
1.151515151515151159e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.466456187479367901e-01 7.764429621077972854e+00 -1.727010696846687735e-04 2.049772823711062397e-01 -6.233620390705407743e-16 -4.701642720983389978e-16 1.786765180256111307e-15
1.191919191919191823e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.785694399889435235e-01 8.037878845481502665e+00 -1.807693077066738381e-04 2.194720513070633761e-01 6.245004513516505540e-16 7.139471305817046698e-17 -3.601285936127851528e-15
1.232323232323231932e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.115983142696660657e-01 8.311431421118761875e+00 -1.890429528373619057e-04 2.344469258728876515e-01 2.237251182923838400e-16 3.125212762189466531e-16 1.674875516055607250e-15
1.272727272727272596e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.457326657660273028e-01 8.585090608742671492e+00 -1.975285615111329295e-04 2.498999418109502935e-01 8.066464163292152989e-17 2.324529457808921507e-16 1.881741290565841496e-15
1.313131313131313260e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.809729317814680272e-01 8.858859645622063184e+00 -2.062326486000167804e-04 2.658290760217038584e-01 6.434197792615226064e-16 2.114194236346733646e-16 7.485331798839922612e-16
1.353535353535353369e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.173195626508140021e-01 9.132741744896620162e+00 -2.151616859151750903e-04 2.822322471878387917e-01 -1.157385819128275983e-16 5.417758255910065657e-16 -1.776356839400250465e-15
1.393939393939394034e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.547730216414041626e-01 9.406740094942758645e+00 -2.243221007024957109e-04 2.991073164142046825e-01 -1.391085597407526464e-15 9.200539635711990627e-16 5.751909365470098123e-15
1.434343434343434143e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.933337848518686952e-01 9.680857858751661382e+00 -2.337202741252565434e-04 3.164520878830412998e-01 8.595554823465079153e-16 -4.356324329046756816e-16 -1.049507702965968292e-16
1.474747474747474807e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.330023411082720042e-01 9.955098173318443600e+00 -2.433625397393378645e-04 3.342643095242194828e-01 -7.019124864671155706e-16 -2.745199900733297227e-16 -2.543971977519987604e-15
1.515151515151514916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.737791918578957873e-01 1.022946414904371260e+01 -2.532551819598512395e-04 3.525416737000044987e-01 2.759294528975608785e-16 -6.044427111606687220e-16 -4.297777411732539576e-16
1.555555555555555580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.156648510605538638e-01 1.050395886914697918e+01 -2.634044345182226868e-04 3.712818179040019984e-01 -1.301042606982605321e-16 4.358492733391727825e-16 3.209238430557093125e-17
1.595959595959595689e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.586598450776493641e-01 1.077858538909270436e+01 -2.738164789111035592e-04 3.904823254738581939e-01 4.536301889679350552e-16 -4.510281037539698445e-17 -2.131975151975495919e-15
1.636363636363636354e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.027647125588822430e-01 1.105334673602869344e+01 -2.844974428422904905e-04 4.101407263172949791e-01 3.653761321276149943e-17 1.773863174403533804e-15 5.311723283440983323e-15
1.676767676767676463e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.479800043267082588e-01 1.132824590823740429e+01 -2.954533986560324392e-04 4.302544976510637165e-01 -7.269575566515307230e-16 -5.482810386259195923e-16 -1.318389841742373392e-16
1.717171717171717127e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.943062832586431199e-01 1.160328587460002758e+01 -3.066903617640870904e-04 4.508210647524144576e-01 -7.208860244856118982e-16 -7.123208273229764131e-16 1.249000902703301108e-15
1.757575757575757236e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.041744124167410801e+00 1.187846957407366055e+01 -3.182142890661709966e-04 4.718378017226018684e-01 -2.487159783681747172e-16 -1.730386667286865077e-16 1.229051582729567826e-15
1.797979797979797900e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.090294113678994981e+00 1.215379991518168978e+01 -3.300310773649882748e-04 4.933020322620829123e-01 -1.836638480190444511e-16 1.214306433183764966e-17 -2.747801985947262438e-15
1.838383838383838009e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.139956850108645670e+00 1.242927977551748953e+01 -3.421465617741083383e-04 5.152110304568736643e-01 3.723150260315222226e-16 4.959140736948697281e-16 -2.839742330174033214e-15
1.878787878787878673e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.190732943334985805e+00 1.270491200126157061e+01 -3.545665141237949215e-04 5.375620215757181963e-01 4.125389266307344371e-16 -1.511377828444793181e-16 -4.659467256473703856e-15
1.919191919191919338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.242623014672091353e+00 1.298069940671237532e+01 -3.672966413609613304e-04 5.603521828775784863e-01 -1.705450017319698475e-16 2.905661822261151883e-16 1.290634266126744478e-15
1.959595959595959447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.295627696739749535e+00 1.325664477383062234e+01 -3.803425839465574346e-04 5.835786444290059771e-01 -1.923374653989284866e-16 4.172009959724221062e-16 4.092212679829287936e-15
2.000000000000000111e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.349747633331939367e+00 1.353275085179759429e+01 -3.937099142489637604e-04 6.072384899309911654e-01 6.125742274543100052e-16 5.245370110484870452e-16 -3.556183125752454544e-16


==> fig_rigid_vs_warping_data_deformable_kappa_1.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.283185307179586232e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.179206964857180751e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.540256519824626480e+01 -4.061677102185011989e+01 1.198273236447078283e-02 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.154957035604492477e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.127800532999567196e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.368763695501414901e+01 -3.956401267786625198e+01 1.104215700695755642e-02 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.026728764029398722e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.077739077590769057e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.202594404317360244e+01 -3.851917569679034159e+01 1.015067682940672122e-02 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.898500492454304966e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.029011746442430386e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.041760393605094137e+01 -3.748331778547809279e+01 9.307857420524326408e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.770272220879212322e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.816064305988083660e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.886251404120662656e+01 -3.645734172892578329e+01 8.513004619541561513e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.642043949304118566e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.355099611718648234e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.736037187877336407e+01 -3.544199875762091523e+01 7.765190553507515803e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.513815677729024811e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.907082999552658364e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.591069697679758477e+01 -3.443789477421859857e+01 7.063282965419019621e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.385587406153931056e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.471867205712257487e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.451285356529886528e+01 -3.344549878476209415e+01 6.405976172809080271e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.257359134578837301e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.049299777313766668e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.316607328157969192e+01 -3.246515290540362741e+01 5.791822242585897840e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.129130863003743546e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.639224629658682986e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.186947724660432613e+01 -3.149708337174947204e+01 5.219261246439267643e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.000902591428650901e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.241483458629440761e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.062209702173970172e+01 -3.054141205304479101e+01 4.686649738983104940e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.872674319853556590e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.855917004460253317e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.942289409619078810e+01 -2.959816805742387302e+01 4.192286860456119479e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.744446048278463390e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.482366167913018451e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.827077768107013966e+01 -2.866729909946973720e+01 3.734437693382240686e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.616217776703369635e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.120672983580390358e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.716462069247684497e+01 -2.774868238167971057e+01 3.311353697984076305e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.487989505128275880e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.770681457751378751e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.610327389201351167e+01 -2.684213481351498132e+01 2.921290213375650480e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.359761233553182125e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.432238280127803520e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.508557821948455668e+01 -2.594742245361869237e+01 2.562521141496972021e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.231532961978088370e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.105193419807084076e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.411037540088608466e+01 -2.506426911192315998e+01 2.233351021519350277e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.103304690402995170e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.789400616487279549e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.317651694766925985e+01 -2.419236408897987545e+01 1.932124750350337761e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.975076418827901414e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.484717777933420635e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.228287168325451439e+01 -2.333136906075514716e+01 1.657235211270403907e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.846848147252808214e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.191007294485451062e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.142833194258207463e+01 -2.248092413954106661e+01 1.407129055188117983e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.718619875677714459e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.908136280891223002e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.061181859254827309e+01 -2.164065315693625990e+01 1.180310857406462188e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.590391604102620704e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.635976755090791102e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.832285017682048434e+00 -2.081016822447714176e+01 9.753458583835611373e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.462163332527526949e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.374405762828545541e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.088720208111608301e+00 -1.998907363274497229e+01 7.908614899848724622e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.333935060952433194e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.123305456173939731e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.380151077156199335e+00 -1.917696915168727045e+01 6.255478813741097155e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.205706789377339994e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.882563133228550623e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.705644124803737505e+00 -1.837345279435024281e+01 4.781575264767787270e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.077478517802246238e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.652071245512881870e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.064306551697298708e+00 -1.757812310391677357e+01 3.475042772540723468e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.949250246227152483e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.431727378779663606e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.455286916639273898e+00 -1.679058102046912992e+01 2.324618060332780956e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.821021974652059283e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.221434212302978661e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.877775419429863035e+00 -1.601043137970120966e+01 1.319616588821743985e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.692793703076965528e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.021099461052340729e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.331003880366911751e+00 -1.523728409125256000e+01 4.499100193573746242e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.564565431501871773e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.830635804578850223e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.814245478083079455e+00 -1.447075503968471999e+01 -2.940985517875874256e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.436337159926778018e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.649960805918744944e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.326814298677220449e+00 -1.371046674655025299e+01 -9.215008994297585465e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.308108888351684818e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.478996823354750134e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.868064741304627407e+00 -1.295604882764377486e+01 -1.440910959138903824e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.179880616776591062e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.317670917464899505e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.437390818516047553e+00 -1.220713827544349428e+01 -1.860492653832993004e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.051652345201497307e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.165914755528328017e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.034225383615647864e+00 -1.146337959299539300e+01 -2.187987904929931948e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.923424073626404107e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.023664515042977285e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.658039312086650785e+00 -1.072442480207886817e+01 -2.430744554030792037e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.795195802051310352e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.908607878375051081e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.308340659631666458e+00 -9.989933345422969069e+00 -2.595743986920969609e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.666967530476216597e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.674484860239959572e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.984673815521583062e+00 -9.259571900003182421e+00 -2.689628306982334849e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.538739258901122842e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.533767508355953213e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.686618666667775157e+00 -8.533014116026494733e+00 -2.718726950537118936e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.410510987326029642e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.485988652198230398e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.413789785056309478e+00 -7.809940294081017420e+00 -2.689082674453887462e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.282282715750935331e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.530721709105890449e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.165835648849270045e+00 -7.090037011064834083e+00 -2.606476877182861002e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.154054444175842686e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.667579905763946879e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.424379055013167861e-01 -6.372996703887355174e+00 -2.476454240115683741e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.025826172600748931e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.896215555361597027e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.433106836146379237e-01 -5.658517218537764570e+00 -2.304346696026379412e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.975979010256551760e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.216319394445846191e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.681999589062881606e-01 -4.946301330909869343e+00 -2.095296748856560060e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.693696294505614208e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.627619982738509608e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.168829785534084453e-01 -4.236056244742903765e+00 -1.854280181446876438e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.411413578754676657e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.129883168554567247e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.891677472725299736e-01 -3.527493071164329752e+00 -1.586128199396246927e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.129130863003739105e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.229116219337408666e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.848925777488975852e-01 -2.820326293584522581e+00 -1.295549066642870915e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.846848147252801553e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.065444371562007553e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.039257074301094819e-01 -2.114273221081448995e+00 -9.871492957471772814e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.564565431501875103e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.806568059446125515e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.616498321193730076e-02 -1.409053432911484327e+00 -6.654544602956321241e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.282282715750937552e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.515976234334717968e-03 0.000000000000000000e+00 0.000000000000000000e+00 -1.153761514898520371e-02 -7.043882163807221319e-01 -3.349297010270485628e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.928015018422469947e-15 0.000000000000000000e+00 0.000000000000000000e+00 4.279063376491044083e-15 -4.233125897759510259e-16 -9.901635940773333405e-16 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.641825626579697052e-15 0.000000000000000000e+00 0.000000000000000000e+00 8.681044145640810244e-15 4.984794561354636119e-17 -3.995834361040142629e-17 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.282282715750935990e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.515976234334743988e-03 0.000000000000000000e+00 0.000000000000000000e+00 -1.153761514898494177e-02 7.043882163807204666e-01 3.349297010309766273e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.564565431501871981e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.806568059446138699e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.616498321193913262e-02 1.409053432911480774e+00 6.654544602946433317e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.846848147252807798e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.065444371561991593e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.039257074301099676e-01 2.114273221081451659e+00 9.871492957504168775e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.129130863003743962e-02 0.000000000000000000e+00 0.000000000000000000e+00 7.229116219337453075e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.848925777488966693e-01 2.820326293584516364e+00 1.295549066643642867e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.411413578754679432e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.129883168554567385e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.891677472725294740e-01 3.527493071164328864e+00 1.586128199394295363e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.693696294505615596e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.627619982738514604e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.168829785534081678e-01 4.236056244742897547e+00 1.854280181434941541e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.975979010256551760e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.216319394445853685e-01 0.000000000000000000e+00 0.000000000000000000e+00 -5.681999589062921574e-01 4.946301330909863125e+00 2.095296748860150937e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.025826172600748792e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.896215555361594807e-01 0.000000000000000000e+00 0.000000000000000000e+00 -7.433106836146351482e-01 5.658517218537778781e+00 2.304346696029926922e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.154054444175842409e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.667579905763945214e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.424379055013095696e-01 6.372996703887354286e+00 2.476454240105093255e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.282282715750935886e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.530721709105894890e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.165835648849269823e+00 7.090037011064842076e+00 2.606476877184023266e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.410510987326029642e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.485988652198242610e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.413789785056323245e+00 7.809940294081014756e+00 2.689082674443652593e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.538739258901123119e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.533767508355943221e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.686618666667752287e+00 8.533014116026469864e+00 2.718726950532990294e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.666967530476216874e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.674484860239947359e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.984673815521599938e+00 9.259571900003200184e+00 2.689628306989048229e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.795195802051310352e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.908607878375043310e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.308340659631640257e+00 9.989933345422969069e+00 2.595743986916233814e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.923424073626404107e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.023664515042976619e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.658039312086665440e+00 1.072442480207882198e+01 2.430744554021129628e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.051652345201497585e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.165914755528327795e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.034225383615639426e+00 1.146337959299538412e+01 2.187987904929359489e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.179880616776591062e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.317670917464897729e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.437390818516031121e+00 1.220713827544352625e+01 1.860492653832004212e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.308108888351684818e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.478996823354749912e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.868064741304612753e+00 1.295604882764375532e+01 1.440910959151289750e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.436337159926778295e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.649960805918744500e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.326814298677217785e+00 1.371046674655022990e+01 9.215008994463251557e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.564565431501871773e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.830635804578846892e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.814245478083072349e+00 1.447075503968470755e+01 2.940985517696677320e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.692793703076965528e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.021099461052340285e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.331003880366908199e+00 1.523728409125252803e+01 -4.499100193668982561e-05 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.821021974652059283e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.221434212302979105e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.877775419429889681e+00 1.601043137970119190e+01 -1.319616588800424234e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.949250246227153038e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.431727378779657833e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.455286916639259687e+00 1.679058102046914414e+01 -2.324618060323205282e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.077478517802246238e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.652071245512884978e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.064306551697360881e+00 1.757812310391672739e+01 -3.475042772529274293e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.205706789377339994e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.882563133228554175e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.705644124803719741e+00 1.837345279435021084e+01 -4.781575264784423268e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.333935060952433749e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.123305456173941952e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.380151077156233086e+00 1.917696915168730953e+01 -6.255478813713480357e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.462163332527526949e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.374405762828541988e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.088720208111594090e+00 1.998907363274494386e+01 -7.908614899872299514e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.590391604102620704e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.635976755090788437e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.832285017682034223e+00 2.081016822447712400e+01 -9.753458583819860084e-04 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.718619875677714459e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.908136280891219005e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.061181859254829973e+01 2.164065315693625990e+01 -1.180310857408821412e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.846848147252808214e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.191007294485459056e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.142833194258209240e+01 2.248092413954105950e+01 -1.407129055186473465e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.975076418827901414e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.484717777933417082e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.228287168325454459e+01 2.333136906075514716e+01 -1.657235211265574437e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.103304690402995170e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.789400616487275109e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.317651694766919412e+01 2.419236408897989676e+01 -1.932124750352020442e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.231532961978088925e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.105193419807076083e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.411037540088613795e+01 2.506426911192311380e+01 -2.233351021514728973e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.359761233553182125e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.432238280127810626e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.508557821948453181e+01 2.594742245361864263e+01 -2.562521141496340582e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.487989505128275880e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.770681457751357435e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.610327389201345838e+01 2.684213481351494224e+01 -2.921290213378321954e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.616217776703369635e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.120672983580381477e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.716462069247675970e+01 2.774868238167967860e+01 -3.311353697979305816e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.744446048278463390e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.482366167913017563e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.827077768107022138e+01 2.866729909946971588e+01 -3.734437693382691714e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.872674319853556590e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.855917004460266639e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.942289409619081297e+01 2.959816805742392631e+01 -4.192286860450564895e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.000902591428650901e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.241483458629446979e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.062209702173963066e+01 3.054141205304474482e+01 -4.686649738983122288e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.129130863003743546e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.639224629658683874e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.186947724660429415e+01 3.149708337174947559e+01 -5.219261246431908946e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.257359134578837301e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.049299777313768445e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.316607328157973811e+01 3.246515290540362031e+01 -5.791822242593773484e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.385587406153931056e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.471867205712259263e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.451285356529876580e+01 3.344549878476205862e+01 -6.405976172803206498e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.513815677729024811e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.907082999552661917e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.591069697679756345e+01 3.443789477421864831e+01 -7.063282965425420751e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.642043949304118566e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.355099611718644681e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.736037187877337118e+01 3.544199875762095786e+01 -7.765190553509878496e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.770272220879212322e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.816064305988064120e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.886251404120666564e+01 3.645734172892572644e+01 -8.513004619542133972e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.898500492454306077e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.029011746442432518e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.041760393605103729e+01 3.748331778547803594e+01 -9.307857420521242070e-03 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.026728764029398722e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.077739077590765682e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.202594404317358112e+01 3.851917569679042685e+01 -1.015067682940552427e-02 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.154957035604492477e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.127800532999565419e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.368763695501407796e+01 3.956401267786615961e+01 -1.104215700696216038e-02 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.283185307179586232e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.179206964857177553e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.540256519824619375e+01 4.061677102185019805e+01 -1.198273236448015380e-02 0.000000000000000000e+00


==> fig_rigid_vs_warping_data_rigid_epsilon_1.txt <==
-2.000000000000000111e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.570794828766783446e+00 -1.570796326794896558e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743934249004315882e-16
-1.959595959595959724e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.507971274770734560e+00 -1.539063147865191539e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743934249004315882e-16
-1.919191919191919338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.446421044670879619e+00 -1.507329819132675297e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743934249004315882e-16
-1.878787878787878951e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.386162863818633628e+00 -1.475596490400159055e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743934249004315882e-16
-1.838383838383838564e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.327187369538289197e+00 -1.443863311470454036e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.487868498008631764e-16
-1.797979797979798178e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.269485199154138710e+00 -1.412129982737937617e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743934249004315882e-16
-1.757575757575757791e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.213075078017597175e+00 -1.380396803808232775e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.487868498008631764e-16
-1.717171717171717127e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.157938280777249584e+00 -1.348663475075716356e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.676767676767677018e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.104093532784510723e+00 -1.316930146343200114e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743934249004315882e-16
-1.636363636363636354e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.051522108687966028e+00 -1.285196967413495095e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.595959595959596244e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000233371163322893e+00 -1.253463788483790076e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743934249004315882e-16
-1.555555555555555580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.502366828862883752e-01 -1.221730534652679445e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.515151515151515194e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.015133185054481357e-01 -1.189997280821568815e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
-1.474747474747474807e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.540726406965092332e-01 -1.158263952089052573e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
-1.434343434343434420e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.079146494594717787e-01 -1.126530698257941943e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.393939393939394034e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.630393447943358831e-01 -1.094797444426831312e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
-1.353535353535353647e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.194467267011014355e-01 -1.063064190595720682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
-1.313131313131313260e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.771367951797682139e-01 -1.031330936764610051e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.272727272727272874e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.361095502303365512e-01 -9.995976080320936319e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
-1.232323232323232487e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.963649918528064475e-01 -9.678643542009830014e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.191919191919192100e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.579031200471776808e-01 -9.361311752712779821e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.151515151515151575e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.207145721377430814e-01 -9.043979214401673516e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743934249004315882e-16
-1.111111111111111188e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.848180734759171551e-01 -8.726646676090567212e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
-1.070707070707070802e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.501948987102854516e-01 -8.409313388765404795e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.030303030303030415e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.168637731922624767e-01 -8.091980850454298491e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743934249004315882e-16
-9.898989898989900282e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.848059715704336692e-01 -7.774648312143192186e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.494949494949496416e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.540402191962136458e-01 -7.457315773832085881e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
-9.090909090909092549e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.245477907181876787e-01 -7.139983235520979576e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
-8.686868686868687295e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.963380488120631595e-01 -6.822650697209872384e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.282828282828283428e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.694109934778401438e-01 -6.505318158898766079e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743934249004315882e-16
-7.878787878787879562e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.437666247155185206e-01 -6.187985620587659774e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
-7.474747474747475695e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.194049425250983454e-01 -5.870652707769525414e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
-7.070707070707071829e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.963353095822869543e-01 -5.553320169458419109e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.666666666666667962e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.745390005356697027e-01 -5.235988005654340860e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.359835622510789704e-17
-6.262626262626264095e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.540160153852465630e-01 -4.918655467343234555e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.359835622510789704e-17
-5.858585858585860229e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.347850794824321796e-01 -4.601322554525099306e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.359835622510789704e-17
-5.454545454545456362e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.168368301515192581e-01 -4.283990016213993002e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.050505050505052496e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.001619047168004761e-01 -3.966657477902886697e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.359835622510789704e-17
-4.646464646464648629e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.478839120539774510e-02 -3.649324939591780392e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
-4.242424242424244762e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.067883891448184519e-02 -3.331992401280674088e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.359835622510789704e-17
-3.838383838383840896e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.786133587117469473e-02 -3.014659488462539283e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.434343434343434254e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.631715672406169076e-02 -2.697326950151432978e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.359835622510789704e-17
-3.030303030303030387e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.606502682455743625e-02 -2.379994411840326229e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.179917811255394852e-17
-2.626262626262626521e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.708622082124731434e-02 -2.062661873529220369e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.222222222222222654e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.939946406554594882e-02 -1.745329335218113620e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.818181818181818787e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.297666853033141270e-02 -1.427996609653493065e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.179917811255394852e-17
-1.414141414141414921e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.855284918432939648e-03 -1.110664071342386539e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.089958905627697426e-17
-1.010101010101011054e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.007225202728603546e-03 -7.933314394045231088e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.060606060606071877e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.441852058925712594e-03 -4.759988542800381861e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.020202020202033211e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.591654870242669557e-04 -1.586663042655871159e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.020202020202005455e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.591654870242669557e-04 1.586663042655871159e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.060606060606044121e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.441852058925712594e-03 4.759988542800381861e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.010101010101008279e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.007225202728603546e-03 7.933314394045231088e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.414141414141412145e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.855284918432939648e-03 1.110664071342386539e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.089958905627697426e-17
1.818181818181816012e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.297666853033141270e-02 1.427996609653493065e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.179917811255394852e-17
2.222222222222219878e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.939946406554594882e-02 1.745329335218113620e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.626262626262626521e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.708622082124731434e-02 2.062661873529220369e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.030303030303030387e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.606502682455743625e-02 2.379994411840326229e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.179917811255394852e-17
3.434343434343434254e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.631715672406169076e-02 2.697326950151432978e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.359835622510789704e-17
3.838383838383838120e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.786133587117469473e-02 3.014659488462539283e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.242424242424241987e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.067883891448184519e-02 3.331992401280674088e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.359835622510789704e-17
4.646464646464645853e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.478839120539774510e-02 3.649324939591780392e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
5.050505050505049720e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.001619047168004761e-01 3.966657477902886697e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.359835622510789704e-17
5.454545454545450811e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.168368301515192581e-01 4.283990016213993002e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.858585858585857453e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.347850794824321796e-01 4.601322554525099306e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.359835622510789704e-17
6.262626262626264095e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.540160153852465630e-01 4.918655467343234555e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.359835622510789704e-17
6.666666666666665186e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.745390005356697027e-01 5.235988005654340860e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.359835622510789704e-17
7.070707070707071829e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.963353095822869543e-01 5.553320169458419109e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.474747474747472920e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.194049425250983454e-01 5.870652707769525414e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
7.878787878787879562e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.437666247155185206e-01 6.187985620587659774e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
8.282828282828280653e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.694109934778401438e-01 6.505318158898766079e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743934249004315882e-16
8.686868686868687295e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.963380488120631595e-01 6.822650697209872384e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.090909090909088386e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.245477907181876787e-01 7.139983235520979576e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
9.494949494949495028e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.540402191962136458e-01 7.457315773832085881e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
9.898989898989896119e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.848059715704336692e-01 7.774648312143192186e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.030303030303030276e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.168637731922624767e-01 8.091980850454298491e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743934249004315882e-16
1.070707070707070385e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.501948987102854516e-01 8.409313388765404795e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.111111111111111049e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.848180734759171551e-01 8.726646676090567212e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
1.151515151515151159e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.207145721377430814e-01 9.043979214401673516e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743934249004315882e-16
1.191919191919191823e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.579031200471776808e-01 9.361311752712779821e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.232323232323231932e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.963649918528064475e-01 9.678643542009830014e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.272727272727272596e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.361095502303365512e-01 9.995976080320936319e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.719671245021579409e-17
1.313131313131313260e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.771367951797682139e-01 1.031330936764610051e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.353535353535353369e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.194467267011014355e-01 1.063064190595720682e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
1.393939393939394034e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 7.630393447943358831e-01 1.094797444426831312e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
1.434343434343434143e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.079146494594717787e-01 1.126530698257941943e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.474747474747474807e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.540726406965092332e-01 1.158263952089052573e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
1.515151515151514916e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.015133185054481357e-01 1.189997280821568815e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.719671245021579409e-17
1.555555555555555580e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.502366828862883752e-01 1.221730534652679445e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.595959595959595689e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000233371163322893e+00 1.253463788483790076e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743934249004315882e-16
1.636363636363636354e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.051522108687966028e+00 1.285196967413495095e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.676767676767676463e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.104093532784510723e+00 1.316930146343200114e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743934249004315882e-16
1.717171717171717127e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.157938280777249584e+00 1.348663475075716356e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.757575757575757236e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.213075078017597175e+00 1.380396803808232775e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.487868498008631764e-16
1.797979797979797900e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.269485199154138710e+00 1.412129982737937617e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743934249004315882e-16
1.838383838383838009e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.327187369538289197e+00 1.443863311470454036e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.487868498008631764e-16
1.878787878787878673e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.386162863818633628e+00 1.475596490400159055e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.743934249004315882e-16
1.919191919191919338e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.446421044670879619e+00 1.507329819132675297e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743934249004315882e-16
1.959595959595959447e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.507971274770734560e+00 1.539063147865191539e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743934249004315882e-16
2.000000000000000111e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.570794828766783446e+00 1.570796326794896558e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.743934249004315882e-16


==> fig_rigid_vs_warping_data_rigid_kappa_1.txt <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.283185307179586232e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.727135131850440430e+01 0.000000000000000000e+00 0.000000000000000000e+00 -7.434264225796043490e+01 -1.030425550851548167e+02 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.156252270670907745e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.598693096122062585e+01 0.000000000000000000e+00 0.000000000000000000e+00 -7.029851793733573118e+01 -9.936073468303298739e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.029319234162229257e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.474828817247842494e+01 0.000000000000000000e+00 0.000000000000000000e+00 -6.645550875336543584e+01 -9.582771913597387936e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.902386197653550770e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.355360828081342817e+01 0.000000000000000000e+00 0.000000000000000000e+00 -6.280088704185086357e+01 -9.243283036090346627e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.775453161144872283e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.240119218332052498e+01 0.000000000000000000e+00 0.000000000000000000e+00 -5.932319416066635398e+01 -8.916643719788773126e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.648520124636193795e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.128946303723040856e+01 0.000000000000000000e+00 0.000000000000000000e+00 -5.601182494054624073e+01 -8.601964013853057622e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.521587088127515308e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.021696984876020053e+01 0.000000000000000000e+00 0.000000000000000000e+00 -5.285721287283902114e+01 -8.298441618672792686e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.394654051618836821e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.918233530276949139e+01 0.000000000000000000e+00 0.000000000000000000e+00 -4.985049886667029995e+01 -8.005328083111376714e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.267721015110158334e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.818428274975157422e+01 0.000000000000000000e+00 0.000000000000000000e+00 -4.698363164836302985e+01 -7.721946768481932111e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.140787978601479846e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.722160956820388478e+01 0.000000000000000000e+00 0.000000000000000000e+00 -4.424913028073542876e+01 -7.447665945863457182e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.013854942092801359e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.629320981873154039e+01 0.000000000000000000e+00 0.000000000000000000e+00 -4.164018669875397194e+01 -7.181908621755962940e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.886921905584122872e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.539802788836741776e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.915047011980020386e+01 -6.924137408074963673e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.759988869075444384e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.453508702772908912e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.677417681107448288e+01 -6.673859055559982778e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.633055832566765897e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.370346538585480367e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.450591780869057601e+01 -6.430610794443508382e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.506122796058087410e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.290229809448649334e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.234072037042210468e+01 -6.193967572702808866e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.379189759549408922e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.213076560266808634e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.027396352541305546e+01 -5.963528184802196108e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.252256723040730435e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.138810969675746243e+01 0.000000000000000000e+00 0.000000000000000000e+00 -2.830136463450043394e+01 -5.738922840037412243e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.125323686532051948e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.067361685548183736e+01 0.000000000000000000e+00 0.000000000000000000e+00 -2.641894461797399174e+01 -5.519805459755366428e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.998390650023373460e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.986601832920138477e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.462306396071627645e+01 -5.305849706205746230e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.871457613514694973e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.326429617662936877e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.291025390230499781e+01 -5.096752966961388864e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.744524577006015931e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.692512902945951581e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.127733669361516533e+01 -4.892228243777258712e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.617591540497337443e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.084278526150226796e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.972135461717985550e+01 -4.692007274642508463e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.490658503988658956e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.501196973104780064e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.823954466478264180e+01 -4.495836478664202218e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.363725467479980469e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.942780206311461200e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.682933593253883942e+01 -4.303478720939838809e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.236792430971301981e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.408541395172623112e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.548828736054908717e+01 -4.114706031235922978e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.109859394462623494e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.898050844645140955e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.421425054527289689e+01 -3.929306159373143004e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.982926357953945007e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.410889414561962596e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.300508472403734039e+01 -3.747075736474452157e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.855993321445266520e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.946665321985910246e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.185886482330865022e+01 -3.567823084254474253e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.729060284936588032e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.505026188293892453e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.077382717908898080e+01 -3.391365840656382602e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.602127248427909545e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.085610514508394076e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.748241423658752680e+00 -3.217527964477530134e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.475194211919231058e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.688099306924497611e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.780581299244571980e+00 -3.046144111595036463e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.348261175410552570e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.312194803319290060e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.869364426576970217e+00 -2.877054658048202640e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.221328138901874083e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.957620774312556211e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.013290377727826375e+00 -2.710107023865245779e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.094395102393195596e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.624107190772508869e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.211095517122653398e+00 -2.545154600763421016e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.967462065884517108e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.311414310528317806e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.461607373425175993e+00 -2.382058059570458397e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.840529029375838621e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.019314892617748658e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.763796213092401644e+00 -2.220679536694531464e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.713595992867160134e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.747589062211525546e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.116663761482961981e+00 -2.060888599030189638e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.586662956358481646e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.496057402528965463e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.519321174539178365e+00 -1.902559811230678832e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.459729919849803159e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.264537148941375033e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.970933049737836118e+00 -1.745569837935340374e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.332796883341124672e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.052867164812987699e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.470783359160444004e+00 -1.589798637067467091e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.205863846832445629e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.608948355750460912e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.018178930874097610e+00 -1.435130724200132413e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.078930810323767142e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.884955634657422552e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.612499442539885752e+00 -1.281452773784841881e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.519977738150886548e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.355426010780768298e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.253234958200981186e+00 -1.128653363105647323e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.250647373064101675e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.019355014203103704e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.399009174500582153e-01 -9.766252738331328231e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.981317007977316802e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.875838214734155462e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.720828040144800619e-01 -8.252606582887000997e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.711986642890531929e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.924050379854619908e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.494049686373244867e-01 -6.744560318925542752e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.442656277803747056e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.163413125817436694e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.716387757567308436e-01 -5.241066226827387098e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.173325912716962183e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.933964405422218619e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.385037820413987653e-01 -3.741099977550032207e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.903995547630177310e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.135587556961310307e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.983127846570351016e-02 -2.243656295274886414e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.346651825433924365e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.375950171122498053e-03 0.000000000000000000e+00 0.000000000000000000e+00 -5.542499626719644273e-03 -7.477181465131652605e-01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.346651825433924365e-03 0.000000000000000000e+00 0.000000000000000000e+00 2.375950171122497186e-03 0.000000000000000000e+00 0.000000000000000000e+00 -5.542499626719600038e-03 7.477181465131653715e-01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.903995547630177310e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.135587556961310307e-02 0.000000000000000000e+00 0.000000000000000000e+00 -4.983127846570333669e-02 2.243656295274886414e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.173325912716962183e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.933964405422218619e-02 0.000000000000000000e+00 0.000000000000000000e+00 -1.385037820413987653e-01 3.741099977550032207e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.442656277803747056e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.163413125817436694e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.716387757567308436e-01 5.241066226827386210e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.711986642890531929e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.924050379854619908e-01 0.000000000000000000e+00 0.000000000000000000e+00 -4.494049686373244867e-01 6.744560318925542752e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.981317007977316802e-02 0.000000000000000000e+00 0.000000000000000000e+00 2.875838214734154907e-01 0.000000000000000000e+00 0.000000000000000000e+00 -6.720828040144803950e-01 8.252606582886999220e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 8.250647373064101675e-02 0.000000000000000000e+00 0.000000000000000000e+00 4.019355014203103704e-01 0.000000000000000000e+00 0.000000000000000000e+00 -9.399009174500578823e-01 9.766252738331328231e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 9.519977738150886548e-02 0.000000000000000000e+00 0.000000000000000000e+00 5.355426010780768298e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.253234958200981630e+00 1.128653363105647500e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.078930810323767142e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.884955634657421442e-01 0.000000000000000000e+00 0.000000000000000000e+00 -1.612499442539885086e+00 1.281452773784841881e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.205863846832445629e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.608948355750460912e-01 0.000000000000000000e+00 0.000000000000000000e+00 -2.018178930874098498e+00 1.435130724200132413e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.332796883341124117e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.052867164812987699e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.470783359160444892e+00 1.589798637067467091e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.459729919849802604e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.264537148941375033e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.970933049737836562e+00 1.745569837935340374e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.586662956358481091e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.496057402528965463e+00 0.000000000000000000e+00 0.000000000000000000e+00 -3.519321174539177477e+00 1.902559811230678832e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.713595992867159579e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.747589062211525546e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.116663761482961092e+00 2.060888599030189638e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.840529029375838066e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.019314892617748658e+00 0.000000000000000000e+00 0.000000000000000000e+00 -4.763796213092400755e+00 2.220679536694531464e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.967462065884516553e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.311414310528317806e+00 0.000000000000000000e+00 0.000000000000000000e+00 -5.461607373425174217e+00 2.382058059570458042e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.094395102393195041e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.624107190772508424e+00 0.000000000000000000e+00 0.000000000000000000e+00 -6.211095517122650733e+00 2.545154600763421016e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.221328138901873528e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.957620774312555767e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.013290377727824598e+00 2.710107023865245068e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.348261175410552015e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.312194803319290060e+00 0.000000000000000000e+00 0.000000000000000000e+00 -7.869364426576972882e+00 2.877054658048202640e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.475194211919230503e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.688099306924497611e+00 0.000000000000000000e+00 0.000000000000000000e+00 -8.780581299244571980e+00 3.046144111595036108e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.602127248427908990e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.085610514508394076e+00 0.000000000000000000e+00 0.000000000000000000e+00 -9.748241423658752680e+00 3.217527964477530134e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.729060284936587477e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.505026188293892453e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.077382717908897725e+01 3.391365840656381891e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.855993321445265964e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.946665321985911135e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.185886482330864844e+01 3.567823084254474253e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.982926357953944452e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.410889414561962596e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.300508472403734572e+01 3.747075736474451446e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.109859394462622939e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.898050844645141844e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.421425054527289689e+01 3.929306159373143004e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.236792430971301426e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.408541395172623112e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.548828736054909250e+01 4.114706031235922268e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.363725467479979914e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.942780206311460311e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.682933593253883586e+01 4.303478720939840230e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.490658503988658401e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.501196973104780064e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.823954466478263825e+01 4.495836478664202218e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.617591540497336888e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.084278526150226796e+00 0.000000000000000000e+00 0.000000000000000000e+00 -1.972135461717984839e+01 4.692007274642509174e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.744524577006016486e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.692512902945951581e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.127733669361515823e+01 4.892228243777258001e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.871457613514694973e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.326429617662936877e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.291025390230499781e+01 5.096752966961389575e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 3.998390650023373460e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.986601832920138477e+00 0.000000000000000000e+00 0.000000000000000000e+00 -2.462306396071628001e+01 5.305849706205747651e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.125323686532051948e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.067361685548183736e+01 0.000000000000000000e+00 0.000000000000000000e+00 -2.641894461797399885e+01 5.519805459755366428e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.252256723040730435e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.138810969675746243e+01 0.000000000000000000e+00 0.000000000000000000e+00 -2.830136463450044104e+01 5.738922840037412243e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.379189759549408922e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.213076560266808812e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.027396352541305546e+01 5.963528184802196108e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.506122796058087410e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.290229809448649334e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.234072037042210468e+01 6.193967572702808866e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.633055832566765897e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.370346538585480367e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.450591780869057601e+01 6.430610794443508382e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.759988869075444384e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.453508702772908912e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.677417681107448999e+01 6.673859055559982778e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 4.886921905584122872e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.539802788836741421e+01 0.000000000000000000e+00 0.000000000000000000e+00 -3.915047011980020386e+01 6.924137408074963673e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.013854942092801359e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.629320981873153684e+01 0.000000000000000000e+00 0.000000000000000000e+00 -4.164018669875397904e+01 7.181908621755962940e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.140787978601479846e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.722160956820388478e+01 0.000000000000000000e+00 0.000000000000000000e+00 -4.424913028073542876e+01 7.447665945863457182e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.267721015110158334e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.818428274975157422e+01 0.000000000000000000e+00 0.000000000000000000e+00 -4.698363164836302275e+01 7.721946768481932111e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.394654051618836821e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.918233530276948784e+01 0.000000000000000000e+00 0.000000000000000000e+00 -4.985049886667031416e+01 8.005328083111376714e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.521587088127515308e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.021696984876020053e+01 0.000000000000000000e+00 0.000000000000000000e+00 -5.285721287283900693e+01 8.298441618672792686e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.648520124636193795e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.128946303723040856e+01 0.000000000000000000e+00 0.000000000000000000e+00 -5.601182494054623362e+01 8.601964013853056201e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.775453161144872283e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.240119218332052498e+01 0.000000000000000000e+00 0.000000000000000000e+00 -5.932319416066635398e+01 8.916643719788774547e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.902386197653550770e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.355360828081342817e+01 0.000000000000000000e+00 0.000000000000000000e+00 -6.280088704185086357e+01 9.243283036090348048e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.029319234162229257e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.474828817247842494e+01 0.000000000000000000e+00 0.000000000000000000e+00 -6.645550875336542163e+01 9.582771913597387936e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.156252270670907745e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.598693096122061874e+01 0.000000000000000000e+00 0.000000000000000000e+00 -7.029851793733573118e+01 9.936073468303298739e+01 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 6.283185307179586232e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.727135131850440430e+01 0.000000000000000000e+00 0.000000000000000000e+00 -7.434264225796044911e+01 1.030425550851548167e+02 0.000000000000000000e+00 0.000000000000000000e+00


==> fig_ring_data_00_19.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3
0,0,0,0,0,0,0,4.56612539944139E-15,0,0,9.2132642727743E-15,3.95575824296165E-16,-6.66927839210706E-17,0
0.00315737955134653,-0.00173274368951363,0.00145108540129534,-0.00193340317405763,0.000754098228637728,0.000329047157514811,-0.000667841367466997,0.000610205186539026,-0.116522867810733,0.09758413700596,-0.425389950746098,0.0416251978888158,0.0181678300882846,-0.0262050519100553
0.00631475910269305,-0.00346548737902725,0.00290217080259068,-0.00386680634811526,0.00150819645727546,0.000658094315029623,-0.00133568273493399,0.00244248509476811,-0.232832320954045,0.194992346851594,-0.852179150056762,0.0836582443979873,0.0365200603308323,-0.0524876359243302
0.00947213865403958,-0.00519823106854088,0.00435325620388603,-0.00580020952217288,0.00226229468591318,0.000987141472544434,-0.00200352410240099,0.0054993474347496,-0.348926187172634,0.292222740503793,-1.28037683736108,0.126102975010991,0.0550582135450605,-0.0788480330544464
0.0126295182053861,-0.0069309747580545,0.00580434160518137,-0.00773361269623051,0.00301639291455091,0.00131618863005925,-0.00267136546986799,0.00978331489478717,-0.464802269970665,0.389273404403351,-1.70999232310276,0.168963248195072,0.0737838132663168,-0.105286524440452
0.0157868977567326,-0.00866371844756813,0.00725542700647671,-0.00966701587028814,0.00377049114318864,0.00164523578757406,-0.00333920683733499,0.0152969252184781,-0.580458348308723,0.486142400091875,-2.14103498915206,0.212242945121912,0.0926983833680561,-0.131803391307583
0.0189442773080792,-0.0103964621370818,0.00870651240777205,-0.0116004190443458,0.00452458937182637,0.00197428294508887,-0.00400704820480198,0.0220427312811033,-0.695892176295197,0.58282776383361,-2.57351428921153,0.255945969371118,0.111803447670027,-0.158398914921205
0.0221016568594257,-0.0121292058265954,0.0101575978090674,-0.0135338222184034,0.0052786876004641,0.00230333010260368,-0.00467488957226898,0.0300233011653143,-0.811101482874056,0.679327506232149,-3.00743974921515,0.300076246615935,0.131100529534224,-0.185073376539846
0.0252590364107722,-0.013861949516109,0.0116086832103627,-0.015467225392461,0.00603278582910182,0.00263237726011849,-0.00534273093973598,0.0392412182360637,-0.926083971509032,0.775639611842006,-3.44282096772024,0.344637724290675,0.150591151448352,-0.211827057366271
0.0284164159621187,-0.0155946932056226,0.0130597686116581,-0.0174006285665187,0.00678688405773955,0.0029614244176333,-0.00601057230720297,0.0496990812147523,-1.04083731986423,0.871762038775111,-3.87966761629215,0.389634371239189,0.170276834596564,-0.238660238496517
0.0315737955134653,-0.0173274368951363,0.0145108540129534,-0.0193340317405763,0.00754098228637728,0.00329047157514811,-0.00667841367466997,0.0613995042525148,-1.15535917948112,0.967692718302148,-4.3179894398809,0.435070177343856,0.19015909841719,-0.26557320086681
0.0347311750648118,-0.0190601805846499,0.0159619394142488,-0.0212674349146339,0.00829508051501501,0.00361951873266292,-0.00734625504213697,0.0743451170026199,-1.26964717545192,1.06342955444878,-4.7577962571895,0.480949153134397,0.2102394601472,-0.29256622519829
0.0378885546161583,-0.0207929242741635,0.0174130248155441,-0.0232008380886915,0.00904917874365274,0.00394856589017774,-0.00801409640960397,0.0885385646919209,-1.38369890608945,1.15897042358681,-5.19909796103334,0.527275329375922,0.230519434353187,-0.319639591939482
0.0410459341675048,-0.0225256679636771,0.0188641102168394,-0.0251342412627492,0.00980327697229047,0.00427761304769255,-0.00868193777707096,0.103982508191299,-1.49751194259336,1.25431317402017,-5.64190451869027,0.574052756635517,0.251000532448518,-0.346793581206388
0.0442033137188514,-0.0242584116531908,0.0203151956181348,-0.0270676444368068,0.0105573752009282,0.00460666020520736,-0.00934977914453796,0.120679624085061,-1.61108382871281,1.34945562556592,-6.0862259722408,0.621285504826723,0.271684262196463,-0.37402847272017
0.0473606932701979,-0.0259911553427044,0.0217662810194301,-0.0290010476108644,0.0113114734295659,0.00493570736272217,-0.010017620512005,0.138632604739222,-1.72441208040559,1.44439556913012,-6.53207243889804,0.668977662731188,0.292572127199,-0.401344545742294
0.0505180728215444,-0.027723899032218,0.0232173664207255,-0.030934450784922,0.0120655716582036,0.00526475452023698,-0.010685461879472,0.157844158368607,-1.83749418549375,1.53913076627875,-6.9794541113264,0.717133337496791,0.313665626371035,-0.42874207900705
0.0536754523728909,-0.0294566427217316,0.0246684518220208,-0.0328678539589797,0.0128196698868414,0.00559380167775179,-0.011353303246939,0.178317009102745,-1.9503276033156,1.63365894880356,-7.42838125794907,0.765756654111491,0.334966253399746,-0.456221350651381
0.0568328319242375,-0.0311893864112453,0.0261195372233162,-0.0348012571330373,0.0135737681154791,0.0059228488352666,-0.0120211446144059,0.200053897050451,-2.06290976437439,1.72797781828301,-7.87886422324335,0.814851754852174,0.356475496188793,-0.483782638141895
0.059990211475584,-0.0329221301007589,0.0275706226246115,-0.0367346603070949,0.0143278663441168,0.00625189599278142,-0.0126889859818729,0.223057578363064,-2.17523806998339,1.82208504563833,-8.33091342802323,0.864422798707677,0.378194836287121,-0.511426218198968
0.0631475910269305,-0.0346548737902725,0.0290217080259068,-0.0386680634811526,0.0150819645727546,0.00658094315029623,-0.0133568273493399,0.247330825296268,-2.28730989190756,1.91597827068465,-8.78453936970871,0.914473960775265,0.400125748302074,-0.539152366717841
0.066304970578277,-0.0363876174797861,0.0304727934272022,-0.0406014666552102,0.0158360628013923,0.00690999030781104,-0.0140246687168069,0.272876426270416,-2.39912257200189,2.00965510167739,-9.23975262258127,0.96500943162966,0.422269699296513,-0.56696135868661
0.0694623501296236,-0.0381203611692998,0.0319238788284975,-0.0425348698292678,0.01659016103003,0.00723903746532585,-0.0146925100842739,0.299697185929314,-2.51067342184633,2.10311311485389,-9.69656383802468,1.01603341666383,0.444628148169735,-0.594853468100956
0.0726197296809701,-0.0398531048588134,0.0333749642297929,-0.0444682730033254,0.0173442592586677,0.00756808462284066,-0.0153603514517409,0.327795925197364,-2.62195972237735,2.19634985397042,-10.1549837447505,1.06755013540069,0.467202545021789,-0.622828967875571
0.0757771092323166,-0.041585848548327,0.0348260496310882,-0.0464016761773831,0.0180983574873055,0.00789713178035547,-0.0160281928192079,0.357175481335025,-2.73297872351633,2.28936282983447,-10.6150231490078,1.11956382077485,0.489994330501054,-0.650888129752109
0.0789344887836632,-0.0433185922378406,0.0362771350323836,-0.0483350793514407,0.0188524557159432,0.00822617893787028,-0.0166960341866749,0.387838707992483,-2.84372764379473,2.3821495198328,-11.0766929347759,1.17207871838334,0.513004935134684,-0.679031224203549
0.0820918683350097,-0.0450513359273543,0.0377282204336789,-0.0502684825254983,0.0196065539445809,0.0085552260953851,-0.0173638755541419,0.419788475261491,-2.95420366997593,2.47470736745477,-11.5400040639403,1.2250990857047,0.53623577864167,-0.707258520334871
0.0852492478863562,-0.0467840796168679,0.0391793058349742,-0.052201885699556,0.0203606521732187,0.00888427325289991,-0.0180317169216089,0.453027669725262,-3.06440395667417,2.56703378181169,-12.0049675764495,1.27862919128506,0.559688269228279,-0.735570285779872
0.0884066274377027,-0.0485168233063815,0.0406303912362696,-0.0541352888736136,0.0211147504018564,0.00921332041041472,-0.0186995582890759,0.487559194506371,-3.17432562597038,2.65912613715171,-12.4715945904538,1.33267331389068,0.583363802865527,-0.763966786594041
0.0915640069890493,-0.0502495669958951,0.0420814766375649,-0.0560686920476712,0.0218688486304941,0.00954236756792953,-0.0193673996565429,0.52338596931255,-3.28396576702493,2.75098177237091,-12.9398963024237,1.38723574162556,0.607263762548455,-0.792448287143314
0.0947213865403958,-0.0519823106854088,0.0435325620388603,-0.0580020952217288,0.0226229468591318,0.00987141472544434,-0.0200352410240099,0.560510930480316,-3.39332143568767,2.84259799052021,-13.4098839872482,1.44232077101333,0.631389517536903,-0.821015049988575
0.0978787660917423,-0.0537150543749224,0.0449836474401556,-0.0599354983957865,0.0233770450877696,0.0102004618829592,-0.0207030823914769,0.598937031016317,-3.50238965410507,2.9339720583087,-13.8815689983112,1.49793270604227,0.655742422577489,-0.849667335765781
0.101036145643089,-0.055447798064436,0.0464347328414509,-0.0618689015698441,0.0241311433164073,0.010529509040474,-0.0213709237589439,0.638667240636355,-3.61116741032457,3.02510120560324,-14.3549627675458,1.55407585717235,0.680323817106587,-0.878405403061532
0.104193525194435,-0.0571805417539496,0.0478858182427463,-0.0638023047439017,0.024885241545045,0.0108585561979888,-0.0220387651264109,0.679704545801927,-3.71965165789639,3.11598262492459,-14.8300768054656,1.61075454030325,0.70513502443393,-0.907229508283944
0.107350904745782,-0.0589132854434633,0.0493369036440416,-0.0657357079179593,0.0256393397736828,0.0111876033555036,-0.0227066064938779,0.722051949754242,-3.82783931547287,3.20661347094035,-15.3069227011711,1.66797307570218,0.730177350906683,-0.936139905528654
0.110508284297128,-0.0606460291329769,0.050787989045337,-0.067669111092017,0.0263934380023205,0.0115166505130184,-0.0233744478613449,0.765712472545598,-3.93572726640514,3.29699085995463,-15.7855121223322,1.7257357868903,0.755452085053551,-0.965136846439821
0.113665663848475,-0.0623787728224905,0.0522390744466323,-0.0696025142660746,0.0271475362309582,0.0118456976705332,-0.0240422892288119,0.810689151068024,-4.0433123583378,3.38711186939503,-16.2658568151434,1.78404699948665,0.78096049670889,-0.994220580065933
0.116823043399821,-0.0641115165120041,0.0536901598479277,-0.0715359174401322,0.0279016344595959,0.012174744828048,-0.0247101305962789,0.856985039079062,-4.15059140280111,3.47697353729676,-16.7479686042524,1.84291104000812,0.806703836116347,-1.02339135271018
0.119980422951168,-0.0658442602015178,0.055141245249223,-0.0734693206141899,0.0286557326882337,0.0125037919855628,-0.0253779719637459,0.904603207224636,-4.25756117480136,3.56657286178436,-17.2318593926612,1.90233223462458,0.832683333011873,-1.05264940777542
0.123137802502515,-0.0675770038910314,0.0565923306505183,-0.0754027237882475,0.0294098309168714,0.0128328391430776,-0.0260458133312129,0.953546743058825,-4.36421841240911,3.65590680055132,-17.7175411615965,1.96231490786749,0.858900195685834,-1.08199498560324
0.126295182053861,-0.069309747580545,0.0580434160518137,-0.0773361269623051,0.0301639291455091,0.0131618863005925,-0.0267136546986799,1.00381875106053,-4.4705598163458,3.74497227033756,-18.2050259703515,2.02286338129088,0.885355610024048,-1.11142832330724
0.129452561605208,-0.0710424912700587,0.059494501453109,-0.0792695301363628,0.0309180273741469,0.0134909334581073,-0.0273814960661469,1.0554223526468,-4.57658204956861,3.83376614640537,-18.6943259560951,2.08398197208338,0.91205073852734,-1.1409496546001
0.132609941156554,-0.0727752349595723,0.0609455868544044,-0.0812029333104204,0.0316721256027846,0.0138199806156221,-0.0280493374336139,1.10836068618284,-4.6822817368539,3.92228526201384,-19.1854533336489,2.14567499162974,0.938986719309577,-1.1705592096144
0.135767320707901,-0.0745079786490859,0.0623966722556997,-0.083136336484478,0.0324262238314223,0.0141490277731369,-0.0287171788010809,1.16263690698843,-4.78765546437937,4.0105264078924,-19.6784203952308,2.20794674402052,0.966164665073778,-1.20025721471681
0.138924700259247,-0.0762407223385995,0.0638477576569951,-0.0850697396585356,0.03318032206006,0.0144780749306517,-0.0293850201685479,1.21825418734078,-4.89269977930496,4.09848633171336,-20.1732395101633,2.27080152450863,0.993585662066286,-1.23004389231568
0.142082079810594,-0.0779734660281132,0.0652988430582904,-0.0870031428325933,0.0339344202886978,0.0148071220881665,-0.0300528615360149,1.2752157164736,-4.99741118935297,4.1861617375642,-20.6699231245452,2.33424361791088,1.02125076900852,-1.25991946066156
0.14523945936194,-0.0797062097176268,0.0667499284595857,-0.0889365460066509,0.0346885185173355,0.0151361692456813,-0.0307207029034819,1.3335247005723,-5.1017861623873,4.27354928541971,-21.168483760887,2.39827729695342,1.04916101600642,-1.28988413364058
0.148396838913287,-0.0814389534071404,0.0682010138608811,-0.0908699491807085,0.0354426167459732,0.0154652164031961,-0.0313885442709489,1.39318436276513,-5.20582112599222,4.36064559061447,-21.6689340177061,2.46290682055914,1.07731740343709,-1.31993812056037
0.151554218464633,-0.083171697096654,0.0696520992621764,-0.0928033523547661,0.0361967149746109,0.0157942635607109,-0.0320563856384159,1.45419794311031,-5.30951246705077,4.44744722331618,-22.1712865690834,2.52813643207582,1.10572090081274,-1.35008162592845
0.15471159801598,-0.0849044407861677,0.0711031846634718,-0.0947367555288238,0.0369508132032487,0.0161233107182258,-0.0327242270058829,1.51656869857869,-5.4128565313231,4.53395070799979,-22.6755541641767,2.59397035744302,1.13437244562152,-1.38031484922258
0.157868977567326,-0.0866371844756813,0.0725542700647671,-0.0966701587028814,0.0377049114318864,0.0164523578757406,-0.0333920683733499,1.58030019824254,-5.51585619807385,4.62015721087875,-23.1817510899912,2.66042058488169,1.16327254250794,-1.41063901469012
0.161026357118673,-0.0883699281651949,0.0740053554660624,-0.098603561876939,0.0384590096605241,0.0167814050332554,-0.0340599097408169,1.6453951709006,-5.61849536202155,4.70605388941755,-23.6898874628776,2.72747604251827,1.19242295084592,-1.44105234483815
0.164183736670019,-0.0901026718547085,0.0754564408673578,-0.100536965050997,0.0392131078891619,0.0171104521907702,-0.0347277511082839,1.71185719300016,-5.72077608406339,4.79164171485649,-24.1999775834617,2.79514838029049,1.2218240220736,-1.47155596574458
0.167341116221366,-0.0918354155442222,0.0769075262686531,-0.102470368225054,0.0399672061177996,0.017439499348285,-0.0353955924757509,1.77968958902645,-5.82269454307374,4.87691702377378,-24.7120344961959,2.86344173550177,1.25147655375082,-1.50215005471943
0.170498495772712,-0.0935681592337358,0.0783586116699485,-0.104403771399112,0.0407213043464373,0.0177685465057998,-0.0360634338432179,1.84889570455095,-5.92424697553952,4.96187616319892,-25.2260713394312,2.93236031125615,1.28138130264617,-1.53283479730823
0.173655875324059,-0.0953009029232494,0.0798096970712438,-0.10633717457317,0.041475402575075,0.0180975936633146,-0.0367312752106848,1.91947888928715,-6.02542928201528,5.04651525677945,-25.7421012591496,3.00190800466121,1.31153899502937,-1.56361033016938
0.176813254875405,-0.097033646612763,0.0812607824725392,-0.108270577747227,0.0422295008037128,0.0184266408208294,-0.0373991165781518,1.99144252182295,-6.12623760191603,5.13083055189643,-26.2601375334888,3.07208895341771,1.34195030638707,-1.59447682426374
0.179970634426752,-0.0987663903022767,0.0827118678738345,-0.110203980921285,0.0429835990323505,0.0187556879783442,-0.0380669579456188,2.06478999340049,-6.22666793893133,5.21481818897334,-26.7801934901621,3.14290717103761,1.37261587371481,-1.62543443003242
0.183128013978099,-0.10049913399179,0.0841629532751298,-0.112137384095342,0.0437376972609882,0.0190847351358591,-0.0387347993130858,2.13952471180925,-6.32671625192024,5.29847425814923,-27.3022825255198,3.21436663412096,1.40353629049732,-1.65648329044412
0.186285393529445,-0.102231877681304,0.0856140386764252,-0.1140707872694,0.044491795489626,0.0194137822933739,-0.0394026406805528,2.21565010131789,-6.42637845450453,5.38179479879291,-27.8264181035672,3.28647127981515,1.43471210531297,-1.68762354067262
0.189442773080792,-0.103964621370818,0.0870651240777205,-0.116004190443458,0.0452458937182637,0.0197428294508887,-0.0400704820480198,2.29316960911656,-6.52565056944652,5.46477586207107,-28.3526137883149,3.35922511087092,1.46614382503335,-1.71885532907654
0.192600152632138,-0.105697365060331,0.0885162094790159,-0.117937593617515,0.0459999919469014,0.0200718766084035,-0.0407383234154868,2.37208667971031,-6.62452812166594,5.54741326002187,-28.8808831119486,3.43263176658029,1.49783189634349,-1.75017873328591
0.195757532183485,-0.107430108749845,0.0899672948803112,-0.119870996791573,0.0467540901755391,0.0204009237659183,-0.0414061647829538,2.45240479235007,-6.72300702954218,5.62970293823412,-29.4112397657005,3.50669515316871,1.52977672775253,-1.78159388278261
0.198914911734831,-0.109162852439358,0.0914183802816065,-0.121804399965631,0.0475081884041769,0.0207299709234331,-0.0420740061504208,2.53412743642082,-6.82108302177195,5.71164072829942,-29.9436974731827,3.58141902291045,1.56197867378532,-1.81310087811757
0.202072291286178,-0.110895596128872,0.0928694656829019,-0.123737803139688,0.0482622866328146,0.0210590180809479,-0.0427418475178878,2.61725811735343,-6.9187517798374,5.79322240873629,-30.4782700198331,3.65680707465757,1.59443803672696,-1.84469981026363
0.205229670837524,-0.112628339818386,0.0943205510841972,-0.125671206313746,0.0490163848614523,0.0213880652384627,-0.0434096888853548,2.70180035651799,-7.01600893762516,5.87444370456037,-31.0149712515538,3.73286295077782,1.62715506508574,-1.8763907602224
0.208387050388871,-0.114361083507899,0.0957716364854926,-0.127604609487803,0.0497704830900901,0.0217171123959775,-0.0440775302528218,2.78775769111007,-7.11285008105052,5.9553002868669,-31.5538150732767,3.80959023399746,1.66012995203258,-1.9081737986181
0.211544429940217,-0.116093827197413,0.0972227218867879,-0.129538012661861,0.0505245813187278,0.0220461595534924,-0.0447453716202888,2.8751336842378,-7.20927098373847,6.03578784285121,-32.0948155005848,3.88699257515373,1.69336284885759,-1.94004901802448
0.214701809491564,-0.117826570886927,0.0986738072880833,-0.131471415835919,0.0512786795473655,0.0223752067110072,-0.0454132129877558,2.96393188472277,-7.30526667851804,6.11590179570649,-32.6379864497261,3.96507317120562,1.72685380507524,-1.97201640392072
0.21785918904291,-0.11955931457644,0.100124892689379,-0.133404819009976,0.0520327777760032,0.022704253868522,-0.0460810543552228,3.05415588597296,-7.40083282592651,6.19563772090383,-33.1833420426842,4.04383553188192,1.76060285150936,-2.00407602374158
0.221016568594257,-0.121292058265954,0.101575978090674,-0.135338222184034,0.052786876004641,0.0230333010260368,-0.0467488957226898,3.14580928720184,-7.49596481639417,6.27499106996533,-33.7308964047223,4.1232829678068,1.79460994392537,-2.03622790227507
0.224173948145603,-0.123024801955467,0.103027063491969,-0.137271625358092,0.0535409742332787,0.0233623481835516,-0.0474167370901568,3.2388957027664,-7.59065799060699,6.35395723862458,-34.2806637118451,4.20341871267455,1.82887497461129,-2.06847205169411
0.22733132769695,-0.124757545644981,0.104478148893265,-0.139205028532149,0.0542950724619164,0.0236913953410664,-0.0480845784576238,3.33341876200642,-7.68490763917667,6.4325315665042,-34.8326581889009,4.28424591947354,1.86339777068461,-2.10080847106476
0.230488707248296,-0.126490289334495,0.10592923429456,-0.141138431706207,0.0550491706905542,0.0240204424985812,-0.0487524198250908,3.42938210907547,-7.77870900232029,6.51070933681338,-35.3868941075991,4.3657676565986,1.89817809237805,-2.13323714583908
0.233646086799643,-0.128223033024008,0.107380319695855,-0.143071834880264,0.0558032689191919,0.024349489656096,-0.0494202611925578,3.52678940276297,-7.87205726955017,6.58848577606622,-35.9433857844398,4.44798690384872,1.93321563130511,-2.16575804733185
0.236803466350989,-0.129955776713522,0.108831405097151,-0.145005238054322,0.0565573671478296,0.0246785368136108,-0.0500881025600248,3.6256443532197,-7.96494838359328,6.66585623890402,-36.5021477742868,4.53090692594942,1.96851007597981,-2.19837124906396
0.239960845902336,-0.131688520403036,0.110282490498446,-0.14693864122838,0.0573114653764673,0.0250075839711257,-0.0507559439274918,3.72595057660438,-8.0573758702337,6.74281547302168,-37.0631940988981,4.61452977353468,2.00406084632745,-2.2310764664418
0.243118225453683,-0.133421264092549,0.111733575899741,-0.148872044402437,0.0580655636051051,0.0253366311286405,-0.0514237852949588,3.82771180901326,-8.14933552426749,6.81935871318008,-37.6265393786342,4.69885849795553,2.03986747959586,-2.26387373461105
0.246275605005029,-0.135154007782063,0.113184661301037,-0.150805447576495,0.0588196618337428,0.0256656782861553,-0.0520916266624258,3.93093176582288,-8.24082232957082,6.89548095677312,-38.1921980866649,4.783895682249,2.07592937519345,-2.29676296279205
0.249432984556376,-0.136886751471576,0.114635746702332,-0.152738850750553,0.0595737600623805,0.0259947254436701,-0.0527594680298928,4.03561417601666,-8.33183121794305,6.97117714345463,-38.7601847292081,4.86964379903364,2.11224585495311,-2.32974404319908
0.252590364107722,-0.13861949516109,0.116086832103627,-0.15467225392461,0.0603278582910182,0.0263237726011849,-0.0534273093973598,4.1417627819496,-8.42235706887247,7.04644215501204,-39.3305138428854,4.95610520576317,2.14881616128932,-2.36281685041315
0.255747743659069,-0.140352238850604,0.117537917504923,-0.156605657098668,0.061081956519656,0.0266528197586997,-0.0540951507648268,4.24938133910235,-8.51239470931782,7.12127081527076,-39.9031999919744,5.04328213984633,2.18563945533956,-2.39598124073573
0.258905123210415,-0.142084982540117,0.118989002906218,-0.158539060272726,0.0618360547482937,0.0269818669162145,-0.0547629921322938,4.35847361582473,-8.6019389135055,7.19565789003177,-40.4782577655532,5.13117671363005,2.2227148150914,-2.42923705152345
0.262062502761762,-0.143817726229631,0.120440088307513,-0.160472463446783,0.0625901529769314,0.0273109140737293,-0.0554308334997608,4.4690434182839,-8.69098491337854,7.26959818468468,-41.0557019108479,5.21979112593357,2.26004128118421,-2.46258417980858
0.265219882313108,-0.145550469919145,0.121891173708809,-0.162405866620841,0.0633442512055692,0.0276399612312442,-0.0560986748672278,4.58109449088425,-8.77952638234047,7.34308615670076,-41.6355467937,5.30912679913446,2.29761766714836,-2.4960222692471
0.268377261864455,-0.147283213608658,0.123342259110104,-0.164339269794898,0.0640983494342069,0.027969008388759,-0.0567665162346948,4.69463066266801,-8.86755842056193,7.41611649249004,-42.2178071873515,5.39918564681971,2.33544283503958,-2.52955117085434
0.271534641415801,-0.149015957298172,0.124793344511399,-0.166272672968956,0.0648524476628446,0.0282980555462738,-0.0574343576021618,4.80965575067736,-8.95507558969611,7.48868372585044,-42.8024977493298,5.48996922810245,2.373515511264,-2.56317063916719
0.274692020967148,-0.150748700987685,0.126244429912695,-0.168206076143014,0.0656065458914823,0.0286271027037886,-0.0581021989696288,4.92617358337201,-9.04207239792524,7.56078233279606,-43.3896331459969,5.58147894979899,2.41183432953367,-2.59688040614956
0.277849400518494,-0.152481444677199,0.12769551531399,-0.170139479317071,0.0663606441201201,0.0289561498613034,-0.0587700403370958,5.0441880003032,-9.12854329987429,7.63240673172909,-43.9792280490003,5.67371606053068,2.45039782893002,-2.63068018040351
0.281006780069841,-0.154214188366713,0.129146600715285,-0.172072882491129,0.0671147423487578,0.0292851970188182,-0.0594378817045628,5.16370285177522,-9.21448269654716,7.70355128365784,-44.5712971315988,5.76668164466868,2.48920445196187,-2.66456964635845
0.284164159621187,-0.155946932056226,0.130597686116581,-0.174006285665187,0.0678688405773955,0.029614244176333,-0.0601057230720298,5.28472199849406,-9.29988493528692,7.77421029246287,-45.1658550648593,5.86037661611825,2.52825254261849,-2.69854846343805
0.287321539172534,-0.15767967574574,0.132048771517876,-0.175939688839244,0.0686229388060333,0.0299432913338478,-0.0607735644394967,5.40724931120304,-9.38474430976086,7.84437800521325,-45.7629165137247,5.95480171194004,2.56754034441978,-2.73261626520453
0.29047891872388,-0.159412419435254,0.133499856919171,-0.177873092013302,0.069377037034671,0.0302723384913626,-0.0614414058069637,5.53128867030527,-9.46905505997161,7.91404861253573,-46.3624961329488,6.04995748580487,2.6070659984657,-2.76677265847969
0.293636298275227,-0.161145163124767,0.134950942320467,-0.179806495187359,0.0701311352633087,0.0306013856488775,-0.0621092471744307,5.65684396547213,-9.55281137229557,7.98321624903841,-46.964608562894,6.14584430127955,2.64682754148571,-2.80101722244293
0.296793677826573,-0.162877906814281,0.136402027721762,-0.181739898361417,0.0708852334919464,0.0309304328063923,-0.0627770885418977,5.78391909523829,-9.63600737954993,8.05187499379214,-47.5692684251934,6.24246232494033,2.68682290389092,-2.83534950770523
0.29995105737792,-0.164610650503794,0.137853113123057,-0.183673301535475,0.0716393317205842,0.0312594799639071,-0.0634449299093647,5.91251796658221,-9.71863716108884,8.12001887087132,-48.1764903182691,6.3398115193113,2.72704990783067,-2.8697690353594
0.303108436929267,-0.166343394193308,0.139304198524353,-0.185606704709532,0.0723934299492219,0.0315885271214219,-0.0641127712768317,6.04264802254441,-9.80075665865761,8.18765314663192,-48.7863084854461,6.4379163748739,2.76751192406989,-2.90428613441753
0.306265816480613,-0.168076137882822,0.140755283925648,-0.18754010788359,0.0731475281778596,0.0319175742789367,-0.0647806126442987,6.1743063233938,-9.88223875508548,8.25474953292088,-49.3986992492194,6.53672798865832,2.80819547957061,-2.93887918296919
0.30942319603196,-0.169808881572335,0.142206369326944,-0.189473511057648,0.0739016264064974,0.0322466214364515,-0.0654484540117657,6.30750014194008,-9.96313663564632,8.32131281406979,-50.0136957080432,6.63626940602676,2.8491034783533,-2.9735578780142
0.312580575583306,-0.171541625261849,0.143657454728239,-0.191406914231705,0.0746557246351351,0.0325756685939663,-0.0661162953792327,6.44223341479296,-10.043444169648,8.38733680129484,-50.6313123220596,6.7365397006809,2.89023329005422,-3.00832161366501
0.315737955134653,-0.173274368951363,0.145108540129534,-0.193340317405763,0.0754098228637728,0.0329047157514811,-0.0667841367466997,6.57851008469772,-10.1231551739406,8.45281525451514,-51.2515635036697,6.83753770428378,2.93158216645034,-3.04316974943086
0.318895334685999,-0.175007112640876,0.14655962553083,-0.19527372057982,0.0761639210924105,0.0332337629089959,-0.0674519781141667,6.71633410002513,-10.2022634132181,8.51774188330753,-51.8744636121543,6.93926199828772,2.97314723958751,-3.0781016091192
0.322052714237346,-0.17673985633039,0.148010710932125,-0.197207123753878,0.0769180193210483,0.0335628100665108,-0.0681198194816337,6.85570941424531,-10.2807626003591,8.58211034794023,-52.500026948136,7.04171090556762,3.01492551992915,-3.11311647971166
0.325210093788692,-0.178472600019903,0.14946179633342,-0.199140526927936,0.077672117549686,0.0338918572240256,-0.0687876608491007,6.99663998538513,-10.3586463968084,8.64591426048799,-53.1282677478796,7.14488248185626,3.05691389452847,-3.14821361021425

==> fig_ring_data_05_19.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3
0,0,0,0,0,0,0,1.5133893398914E-15,0,0,-5.7971970246718E-15,-4.11333245286378E-17,1.1089216332259E-17,0
0.00315737955134653,-0.00173274368951363,0.00145108540129534,-0.00193340317405763,0.000754098228637728,0.000329047157514811,-0.000667841367466997,0.000422110538645035,-0.0598999960834776,0.0501653071277881,-0.318790116558365,0.0389941882976496,0.0170197497210147,-0.0245432560190911
0.00631475910269305,-0.00346548737902725,0.00290217080259068,-0.00386680634811526,0.00150819645727546,0.000658094315029623,-0.00133568273493399,0.00168888504414554,-0.119339878444976,0.0999493825149593,-0.638419685156328,0.0783671705837031,0.034214393716679,-0.0491569451027197
0.00947213865403958,-0.00519823106854088,0.00435325620388603,-0.00580020952217288,0.00226229468591318,0.000987141472544434,-0.00200352410240099,0.00380098313166314,-0.178315089299512,0.1493482942782,-0.958891029214109,0.118121993014938,0.0515852008838403,-0.0738411320771387
0.0126295182053861,-0.0069309747580545,0.00580434160518137,-0.00773361269623051,0.00301639291455091,0.00131618863005925,-0.00267136546986799,0.00675905796122666,-0.236821022343446,0.198358068641789,-1.28020644172397,0.158261706887403,0.0691334311835454,-0.0985958781628833
0.0157868977567326,-0.00866371844756813,0.00725542700647671,-0.00966701587028814,0.00377049114318864,0.00164523578757406,-0.00333920683733499,0.0105637560302037,-0.294853022106774,0.246974689578624,-1.60236818401937,0.198789368068972,0.0868603349590038,-0.123421240850144
0.0189442773080792,-0.0103964621370818,0.00870651240777205,-0.0116004190443458,0.00452458937182637,0.00197428294508887,-0.00400704820480198,0.015215716960953,-0.35240638329339,0.295194098454741,-1.92537848450927,0.239708036413439,0.104767152233476,-0.148317273768991
0.0221016568594257,-0.0121292058265954,0.0101575978090674,-0.0135338222184034,0.0052786876004641,0.00230333010260368,-0.00467488957226898,0.0207155732835619,-0.409476350109018,0.343012193677731,-2.249239537377,0.281020775155706,0.122855111987615,-0.173284026554218
0.0252590364107722,-0.013861949516109,0.0116086832103627,-0.015467225392461,0.00603278582910182,0.00263237726011849,-0.00534273093973598,0.0270639502135509,-0.466058115576529,0.39042483034946,-2.57395350124249,0.322730650287676,0.141125431415798,-0.198321544704558
0.0284164159621187,-0.0155946932056226,0.0130597686116581,-0.0174006285665187,0.00678688405773955,0.0029614244176333,-0.00601057230720297,0.0342614654244366,-0.522146820838295,0.43742781992354,-2.89952249778713,0.364840729914351,0.159579315161016,-0.223429869436012
0.0315737955134653,-0.0173274368951363,0.0145108540129534,-0.0193340317405763,0.00754098228637728,0.00329047157514811,-0.00667841367466997,0.0423087288150359,-0.577737554445314,0.484016929867991,-3.22594861034011,0.407354083589705,0.178217954527847,-0.248609037529013
0.0347311750648118,-0.0190601805846499,0.0159619394142488,-0.0212674349146339,0.00829508051501501,0.00361951873266292,-0.00734625504213697,0.0512063422714001,-0.632825351632731,0.530187883333594,-3.55323388242543,0.450273781631884,0.197042526673051,-0.273859081169161
0.0378885546161583,-0.0207929242741635,0.0174130248155441,-0.0232008380886915,0.00904917874365274,0.00394856589017774,-0.00801409640960397,0.0609548994232401,-0.687405193581457,0.575936358828415,-3.88138031626819,0.493602894417213,0.216054193773293,-0.299180027781224
0.0410459341675048,-0.0225256679636771,0.0188641102168394,-0.0251342412627492,0.00980327697229047,0.00427761304769255,-0.00868193777707096,0.0715549853947498,-0.741472006665483,0.621257989899017,-4.21038987125962,0.537344491652574,0.23525410216952,-0.324571899856094
0.0442033137188514,-0.0242584116531908,0.0203151956181348,-0.0270676444368068,0.0105573752009282,0.00460666020520736,-0.00934977914453796,0.0830071765496754,-0.795020661684611,0.666148364818943,-4.5402644623792,0.581501641625619,0.254643381487512,-0.350034714770397
0.0473606932701979,-0.0259911553427044,0.0217662810194301,-0.0290010476108644,0.0113114734295659,0.00493570736272217,-0.010017620512005,0.0953120402305147,-0.848045973082148,0.710603026284976,-4.87100595857341,0.626077410432347,0.274223143734102,-0.375568484598395
0.0505180728215444,-0.027723899032218,0.0232173664207255,-0.030934450784922,0.0120655716582036,0.00526475452023698,-0.010685461879472,0.108470134491715,-0.900542698147249,0.754617471121838,-5.20261618108913,0.671074861181489,0.293994482368532,-0.401173215915861
0.0536754523728909,-0.0294566427217316,0.0246684518220208,-0.0328678539589797,0.0128196698868414,0.00559380167775179,-0.011353303246939,0.122482007826736,-0.952505536201471,0.798187149995892,-5.53509690176144,0.716497053175202,0.313958471348513,-0.426848909595552
0.0568328319242375,-0.0311893864112453,0.0261195372233162,-0.0348012571330373,0.0135737681154791,0.0059228488352666,-0.0120211446144059,0.137348198888837,-1.00392912776918,0.841307467138534,-5.86844984125404,0.762347041065573,0.334116164150365,-0.452595560593889
0.059990211475584,-0.0329221301007589,0.0275706226246115,-0.0367346603070949,0.0143278663441168,0.00625189599278142,-0.0126889859818729,0.153069236205453,-1.05480805373133,0.883973780079928,-6.20267666725108,0.808627873986214,0.35446859276281,-0.478413157728482
0.0631475910269305,-0.0346548737902725,0.0290217080259068,-0.0386680634811526,0.0150819645727546,0.00658094315029623,-0.0133568273493399,0.169645637886023,-1.10513683446231,0.9261813993938,-6.53777899259946,0.855342594658681,0.375016766653828,-0.504301683446043
0.066304970578277,-0.0363876174797861,0.0304727934272022,-0.0406014666552102,0.0158360628013923,0.00690999030781104,-0.0140246687168069,0.1870779113231,-1.1549099289492,0.967925588454016,-6.87375837340011,0.902494238472785,0.395761671710085,-0.530261113580315
0.0694623501296236,-0.0381203611692998,0.0319238788284975,-0.0425348698292678,0.01659016103003,0.00723903746532585,-0.0146925100842739,0.20536655288664,-1.20412173389325,1.00920156320374,-7.21061630704703,0.950085832540519,0.416704269148334,-0.556291417099508
0.0726197296809701,-0.0398531048588134,0.0333749642297929,-0.0444682730033254,0.0173442592586677,0.00756808462284066,-0.0153603514517409,0.224512047611263,-1.25276658279291,1.05000449193789,-7.54835423021245,0.998120394722818,0.437845494398308,-0.582392555842831
0.0757771092323166,-0.041585848548327,0.0348260496310882,-0.0464016761773831,0.0180983574873055,0.00789713178035547,-0.0160281928192079,0.244514868876378,-1.300838745008,1.09032949509991,-7.88697351677723,1.04660093262861,0.459186255956474,-0.608564484245611
0.0789344887836632,-0.0433185922378406,0.0362771350323836,-0.0483350793514407,0.0188524557159432,0.00822617893787028,-0.0166960341866749,0.265375478078986,-1.34833242480453,1.13017164509342,-8.22647547570471,1.09553044258549,0.48072743421022,-0.634807149052465
0.0820918683350097,-0.0450513359273543,0.0377282204336789,-0.0502684825254983,0.0196065539445809,0.0085552260953851,-0.0173638755541419,0.287094324299014,-1.39524176037967,1.16952596610998,-8.5668613488567,1.1449119085814,0.502469880231694,-0.661120489018067
0.0852492478863562,-0.0467840796168679,0.0391793058349742,-0.052201885699556,0.0203606521732187,0.00888427325289991,-0.0180317169216089,0.309671843957,-1.44156082286624,1.20838743397372,-8.90813230875003,1.19474830117673,0.524414414540992,-0.687504434594903
0.0884066274377027,-0.0485168233063815,0.0406303912362696,-0.0541352888736136,0.0211147504018564,0.00921332041041472,-0.0186995582890759,0.333108460463977,-1.48728361531634,1.2467509760038,-9.25028945625226,1.24504257638598,0.546561825837885,-0.713958907607454
0.0915640069890493,-0.0502495669958951,0.0420814766375649,-0.0560686920476712,0.0218688486304941,0.00954236756792953,-0.0193673996565429,0.357404583863374,-1.53240407166344,1.28461147089588,-9.59333381821512,1.29579767452853,0.568912869701646,-0.740483820912232
0.0947213865403958,-0.0519823106854088,0.0435325620388603,-0.0580020952217288,0.0226229468591318,0.00987141472544434,-0.0200352410240099,0.382560610464761,-1.57691605566228,1.32196374862347,-9.9372663450436,1.34701651904763,0.591468267258352,-0.767079078043032
0.0978787660917423,-0.0537150543749224,0.0449836474401556,-0.0599354983957865,0.0233770450877696,0.0102004618829592,-0.0207030823914769,0.408576922469257,-1.62081335980623,1.35880259036039,-10.2820879081995,1.39870201529703,0.614228703815059,-0.79374457284076
0.101036145643089,-0.055447798064436,0.0464347328414509,-0.0618689015698441,0.0241311433164073,0.010529509040474,-0.0213709237589439,0.43545388758642,-1.66408970422124,1.39512272842555,-10.6277992976379,1.45085704929443,0.637194827460279,-0.820480189067151
0.104193525194435,-0.0571805417539496,0.0478858182427463,-0.0638023047439017,0.024885241545045,0.0108585561979888,-0.0220387651264109,0.463191858642435,-1.70673873553584,1.430918846251,-10.9744012191741,1.50348448644106,0.660367247630145,-0.847285800001728
0.107350904745782,-0.0589132854434633,0.0493369036440416,-0.0657357079179593,0.0256393397736828,0.0111876033555036,-0.0227066064938779,0.49179117317939,-1.74875402572655,1.46618557837485,-11.3218942917801,1.55658717020655,0.683746533639681,-0.874161268021188
0.110508284297128,-0.0606460291329769,0.050787989045337,-0.067669111092017,0.0263934380023205,0.0115166505130184,-0.0233744478613449,0.521252153045484,-1.79012907093801,1.50091751045999,-11.6702790448087,1.61016792077845,0.70733321317858,-0.901106444160535
0.113665663848475,-0.0623787728224905,0.0522390744466323,-0.0696025142660746,0.0271475362309582,0.0118456976705332,-0.0240422892288119,0.551575103975913,-1.83085729027709,1.53510917934031,-12.0195559151422,1.66422953367539,0.731127770770841,-0.928121167655143
0.116823043399821,-0.0641115165120041,0.0536901598479277,-0.0715359174401322,0.0279016344595959,0.012174744828048,-0.0247101305962789,0.582760315164296,-1.87093202458028,1.56875507309555,-12.3697252442663,1.7187747783233,0.755130646197703,-0.955205265462912
0.119980422951168,-0.0658442602015178,0.055141245249223,-0.0734693206141899,0.0286557326882337,0.0125037919855628,-0.0253779719637459,0.614808058824371,-1.91034653515362,1.60184963115642,-12.7207872752642,1.77380639659371,0.779342232883275,-0.982358551765704
0.123137802502515,-0.0675770038910314,0.0565923306505183,-0.0754027237882475,0.0294098309168714,0.0128328391430776,-0.0260458133312129,0.647718589741781,-1.94909400248445,1.63438724444133,-13.0727421497316,1.82932710130315,0.803762876242203,-1.0095808274491
0.126295182053861,-0.069309747580545,0.0580434160518137,-0.0773361269623051,0.0301639291455091,0.0131618863005925,-0.0267136546986799,0.681492144815747,-1.98716752492402,1.66636225552659,-13.4255899046089,1.8853395746732,0.828392871988768,-1.03687187955965
0.129452561605208,-0.0710424912700587,0.059494501453109,-0.0792695301363628,0.0309180273741469,0.0134909334581073,-0.0273814960661469,0.716128942590374,-2.02456011734028,1.69776895885141,-13.7793304689292,1.94184646674978,0.853232464406907,-1.06423148073858
0.132609941156554,-0.0727752349595723,0.0609455868544044,-0.0812029333104204,0.0316721256027846,0.0138199806156221,-0.0280493374336139,0.751629182775374,-2.06126470974005,1.7286016009596,-14.1339636604803,1.99885039378108,0.878281844580341,-1.09165938863096
0.135767320707901,-0.0745079786490859,0.0623966722556997,-0.083136336484478,0.0324262238314223,0.0141490277731369,-0.0287171788010809,0.787993045755998,-2.09727414585943,1.7588543807797,-14.4894891823772,2.05635393655317,0.903541148582407,-1.11915534526936
0.138924700259247,-0.0762407223385995,0.0638477576569951,-0.0850697396585356,0.03318032206006,0.0144780749306517,-0.0293850201685479,0.825220692091924,-2.13258118172188,1.78852144994536,-14.8459066195445,2.1143596386822,0.929010455624895,-1.1467190764308
0.142082079810594,-0.0779734660281132,0.0652988430582904,-0.0870031428325933,0.0339344202886978,0.0148071220881665,-0.0300528615360149,0.86331226200485,-2.16717848416276,1.8175969131579,-15.2032154351059,2.17287000486227,0.954689786165219,-1.174350290966
0.14523945936194,-0.0797062097176268,0.0667499284595857,-0.0889365460066509,0.0346885185173355,0.0151361692456813,-0.0307207029034819,0.902267874854561,-2.20105862931954,1.84607482859306,-15.5614149666773,2.23188749906802,0.980579099971411,-1.20204868009967
0.148396838913287,-0.0814389534071404,0.0682010138608811,-0.0908699491807085,0.0354426167459732,0.0154652164031961,-0.0313885442709489,0.942087628603243,-2.23421410108654,1.87394920835391,-15.920504422563,2.29141454271084,1.00667829414441,-1.22981391670057
0.151554218464633,-0.083171697096654,0.0696520992621764,-0.0928033523547661,0.0361967149746109,0.0157942635607109,-0.0320563856384159,0.982771599267732,-2.26663728953333,1.90121401897228,-16.2804828778513,2.35145351274761,1.03298720109667,-1.25764565452035
0.15471159801598,-0.0849044407861677,0.0711031846634718,-0.0947367555288238,0.0369508132032487,0.0161233107182258,-0.0327242270058829,1.0243198403595,-2.29832048928554,1.92786318196063,-16.6413492704074,2.41200673974101,1.05950558648715,-1.28554352739942
0.157868977567326,-0.0866371844756813,0.0725542700647671,-0.0966701587028814,0.0377049114318864,0.0164523578757406,-0.0333920683733499,1.06673238231204,-2.32925589786709,1.95389057441699,-17.003102396761,2.47307650587023,1.08623314711133,-1.31350714843889
0.161026357118673,-0.0883699281651949,0.0740053554660624,-0.098603561876939,0.0384590096605241,0.0167814050332554,-0.0340599097408169,1.11000923189548,-2.35943561400278,1.97929002968511,-17.3657409078856,2.53466504289081,1.11316950874633,-1.34153610913696
0.164183736670019,-0.0901026718547085,0.0754564408673578,-0.100536965050997,0.0392131078891619,0.0171104521907702,-0.0347277511082839,1.15415037161806,-2.38885163587976,2.00405533807252,-17.7292633048683,2.59677453004268,1.14031422395015,-1.36962997848825
0.167341116221366,-0.0918354155442222,0.0769075262686531,-0.102470368225054,0.0399672061177996,0.017439499348285,-0.0353955924757509,1.19915575911419,-2.41749585936708,2.0281802476289,-18.0936679344646,2.65940709190504,1.16766676981464,-1.39778830204474
0.170498495772712,-0.0935681592337358,0.0783586116699485,-0.104403771399112,0.0407213043464373,0.0177685465057998,-0.0360634338432179,1.2450253265189,-2.44536007619171,2.05165846498768,-18.4589529845385,2.72256479619701,1.19522654567163,-1.42601060093645
0.173655875324059,-0.0953009029232494,0.0798096970712438,-0.10633717457317,0.041475402575075,0.0180975936633146,-0.0367312752106848,1.29175897982823,-2.4724359720699,2.07448365627336,-18.8251164793827,2.78624965152244,1.22299287075154,-1.45429637085041
0.176813254875405,-0.097033646612763,0.0812607824725392,-0.108270577747227,0.0422295008037128,0.0184266408208294,-0.0373991165781518,1.33935659824543,-2.4987151247925,2.09664944807777,-19.192156274917,2.85046360505819,1.25096498179421,-1.48264508096621
0.179970634426752,-0.0987663903022767,0.0827118678738345,-0.110203980921285,0.0429835990323505,0.0187556879783442,-0.0380669579456188,1.38781803351256,-2.52418900226293,2.11814942850801,-19.560070053762,2.91520854018393,1.27914203061109,-1.51105617284613
0.183128013978099,-0.10049913399179,0.0841629532751298,-0.112137384095342,0.0437376972609882,0.0190847351358591,-0.0387347993130858,1.43714310922711,-2.54884896048616,2.13897714830929,-19.9288553201842,2.98048627405256,1.30752308159856,-1.53952905927825
0.186285393529445,-0.102231877681304,0.0856140386764252,-0.1140707872694,0.044491795489626,0.0194137822933739,-0.0394026406805528,1.48733162014359,-2.57268624150745,2.15912612206599,-20.2985093949101,3.04629855509956,1.33610710920177,-1.56806312307046
0.189442773080792,-0.103964621370818,0.0870651240777205,-0.116004190443458,0.0452458937182637,0.0197428294508887,-0.0400704820480198,1.53838333145938,-2.59569197129918,2.17858982948412,-20.6690294098057,3.11264706049009,1.36489299532843,-1.5966577157934
0.192600152632138,-0.105697365060331,0.0885162094790159,-0.117937593617515,0.0459999919469014,0.0200718766084035,-0.0407383234154868,1.59029797808484,-2.61785715759425,2.19736171675879,-21.0404123024185,3.17953339350224,1.39387952671241,-1.62531215647025
0.195757532183485,-0.107430108749845,0.0899672948803112,-0.119870996791573,0.0467540901755391,0.0204009237659183,-0.0414061647829538,1.64307526389719,-2.63917268766433,2.21543519803026,-21.4126548103778,3.24695908084486,1.42306539222623,-1.65402573021127
0.198914911734831,-0.109162852439358,0.0914183802816065,-0.121804399965631,0.0475081884041769,0.0207299709234331,-0.0420740061504208,1.6967148609778,-2.65962932604136,2.23280365693228,-21.7857534656505,3.31492556990858,1.45244918014251,-1.68279768679072
0.202072291286178,-0.110895596128872,0.0928694656829019,-0.123737803139688,0.0482622866328146,0.0210590180809479,-0.0427418475178878,1.75121640883258,-2.67921771218051,2.24946044823668,-22.1597045886488,3.38343422594838,1.48202937534362,-1.711627239164
0.205229670837524,-0.112628339818386,0.0943205510841972,-0.125671206313746,0.0490163848614523,0.0213880652384627,-0.0434096888853548,1.80657951359513,-2.69792835806279,2.26539889959815,-22.5345042821859,3.45248632919607,1.51180435647935,-1.74051356192239
0.208387050388871,-0.114361083507899,0.0957716364854926,-0.127604609487803,0.0497704830900901,0.0217171123959775,-0.0440775302528218,1.86280374721222,-2.71575164573541,2.28061231340346,-22.9101484252761,3.52208307190086,1.54177239307226,-1.76945578968311
0.211544429940217,-0.116093827197413,0.0972227218867879,-0.129538012661861,0.0505245813187278,0.0220461595534924,-0.0447453716202888,1.91988864661128,-2.73267782478807,2.29509396872935,-23.2866326667756,3.59222555529672,1.57193164257026,-1.79845301541184
0.214701809491564,-0.117826570886927,0.0986738072880833,-0.131471415835919,0.0512786795473655,0.0223752067110072,-0.0454132129877558,1.97783371284944,-2.74869700976297,2.30883712341371,-23.6639524188594,3.66291478649413,1.60228014734616,-1.82750428867527
0.21785918904291,-0.11955931457644,0.100124892689379,-0.133404819009976,0.0520327777760032,0.022704253868522,-0.0460810543552228,2.03663841024387,-2.76379917749675,2.32183501624459,-24.0421028503318,3.73415167529511,1.63281583164419,-1.85660861382064
0.221016568594257,-0.121292058265954,0.101575978090674,-0.135338222184034,0.052786876004641,0.0230333010260368,-0.0467488957226898,2.09630216548284,-2.77797416439198,2.3340808692719,-24.4210788797648,3.80593703092903,1.66353649847276,-1.88576494807946
0.224173948145603,-0.123024801955467,0.103027063491969,-0.137271625358092,0.0535409742332787,0.0233623481835516,-0.0474167370901568,2.15682436671729,-2.79121166361612,2.34556789024678,-24.8008751684609,3.87827155870767,1.69443982644391,-1.91497219959239
0.22733132769695,-0.124757545644981,0.104478148893265,-0.139205028532149,0.0542950724619164,0.0236913953410664,-0.0480845784576238,2.21820436263226,-2.80350122222568,2.3562892751939,-25.1814861132364,3.95115585659736,1.72552336655868,-1.9442292253521
0.230488707248296,-0.126490289334495,0.10592923429456,-0.141138431706207,0.0550491706905542,0.0240204424985812,-0.0487524198250908,2.28044206500346,-2.81485829395462,2.36623495026535,-25.5629090279014,4.02457936085528,1.75678865795303,-1.97353733552514
0.233646086799643,-0.128223033024008,0.107380319695855,-0.143071834880264,0.0558032689191919,0.024349489656096,-0.0494202611925578,2.34353557620355,-2.82522137435797,2.37540450618603,-25.9451316173565,4.09856404163824,1.78822495846056,-2.0028904415968
0.236803466350989,-0.129955776713522,0.108831405097151,-0.145005238054322,0.0565573671478296,0.0246785368136108,-0.0500881025600248,2.40748468427328,-2.83460430562924,2.38378797070381,-26.3281504066795,4.17309959103979,1.8198333338427,-2.0322895746431
0.239960845902336,-0.131688520403036,0.110282490498446,-0.14693864122838,0.0573114653764673,0.0250075839711257,-0.0507559439274918,2.47228857046133,-2.84299602201996,2.39137852165742,-26.7119586596735,4.24818614140692,1.85161079169297,-2.0617333652783
0.243118225453683,-0.133421264092549,0.111733575899741,-0.148872044402437,0.0580655636051051,0.0253366311286405,-0.0514237852949588,2.53794637159848,-2.85038529614978,2.39816934021806,-27.0965493367585,4.32382369929248,1.88355419511924,-2.0912203813603
0.246275605005029,-0.135154007782063,0.113184661301037,-0.150805447576495,0.0588196618337428,0.0256656782861553,-0.0520916266624258,2.60445717903997,-2.85676073563186,2.40415361437896,-27.481915086581,4.40001214148578,1.91566025920604,-2.12074912536974
0.249432984556376,-0.136886751471576,0.114635746702332,-0.152738850750553,0.0595737600623805,0.0259947254436701,-0.0527594680298928,2.67182003758491,-2.86211077960519,2.40932454261958,-27.8680482374105,4.47675121094485,1.94792554742326,-2.15031803168182
0.252590364107722,-0.13861949516109,0.116086832103627,-0.15467225392461,0.0603278582910182,0.0263237726011849,-0.0534273093973598,2.7400339443719,-2.86642369517092,2.41367533775155,-28.2549407883191,4.55404051262776,1.98034646798159,-2.17992546372621
0.255747743659069,-0.140352238850604,0.117537917504923,-0.156605657098668,0.061081956519656,0.0266528197586997,-0.0540951507648268,2.80909784775058,-2.86968757372978,2.41719923095325,-28.6425844001362,4.6318795092204,2.01291927013496,-2.20956971103106
0.258905123210415,-0.142084982540117,0.118989002906218,-0.158539060272726,0.0618360547482937,0.0269818669162145,-0.0547629921322938,2.87901064612856,-2.87189032721729,2.4198894760005,-29.0309703861757,4.71026751675793,2.04564004043048,-2.23924898614624
0.262062502761762,-0.143817726229631,0.120440088307513,-0.160472463446783,0.0625901529769314,0.0273109140737293,-0.0554308334997608,2.94977118679311,-2.87301968423348,2.42173935370098,-29.4200897027279,4.78920370013715,2.07850469890613,-2.26896142144133
0.265219882313108,-0.145550469919145,0.121891173708809,-0.162405866620841,0.0633442512055692,0.0276399612312442,-0.0560986748672278,3.02137826470722,-2.87306318606396,2.42274217654027,-29.8099329393124,4.86868706851735,2.11150899523703,-2.29870506577343
0.268377261864455,-0.147283213608658,0.123342259110104,-0.164339269794898,0.0640983494342069,0.027969008388759,-0.0567665162346948,3.09383062127938,-2.8720081825885,2.42289129354761,-30.200490308684,4.9487164706059,2.14464850483056,-2.32847788101956
0.271534641415801,-0.149015957298172,0.124793344511399,-0.166272672968956,0.0648524476628446,0.0282980555462738,-0.0574343576021618,3.16712694310664,-2.86984182807389,2.42218009538999,-30.5917516365873,5.02929058982618,2.17791862487123,-2.35827773846866
0.274692020967148,-0.150748700987685,0.126244429912695,-0.168206076143014,0.0656065458914823,0.0286271027037886,-0.0581021989696288,3.24126586069025,-2.86655107684704,2.42060201970314,-30.9837063512534,5.11040793936459,2.21131457031624,-2.38810241506762
0.277849400518494,-0.152481444677199,0.12769551531399,-0.170139479317071,0.0663606441201201,0.0289561498613034,-0.0587700403370958,3.31624594712343,-2.8621226788448,2.41815055666863,-31.3763434726322,5.19206685709303,2.24483136984203,-2.41794958951552
0.281006780069841,-0.154214188366713,0.129146600715285,-0.172072882491129,0.0671147423487578,0.0292851970188182,-0.0594378817045628,3.39206571675064,-2.8565431750362,2.41481925484632,-31.7696516013539,5.27426550036392,2.27846386174354,-2.44781683820056
0.284164159621187,-0.155946932056226,0.130597686116581,-0.174006285665187,0.0678688405773955,0.029614244176333,-0.0601057230720298,3.46872362379773,-2.84979889271329,2.41060172727204,-32.1636189074131,5.35700184067391,2.31220668978672,-2.47770163097338
0.287321539172534,-0.15767967574574,0.132048771517876,-0.175939688839244,0.0686229388060333,0.0299432913338478,-0.0607735644394967,3.54621806097237,-2.84187594064624,2.40549165783029,-32.5582331185693,5.44027365819277,2.34605429901559,-2.50760132675041
0.29047891872388,-0.159412419435254,0.133499856919171,-0.177873092013302,0.069377037034671,0.0302723384913626,-0.0614414058069637,3.62454735803424,-2.83276020409833,2.39948280791249,-32.9534815084561,5.52407853615411,2.38000093151529,-2.53751316894095
0.293636298275227,-0.161145163124767,0.134950942320467,-0.179806495187359,0.0701311352633087,0.0306013856488775,-0.0621092471744307,3.70370978033408,-2.82243733969639,2.39256902337158,-33.3493508843917,5.6084138551031,2.41404062213236,-2.56743428069099
0.296793677826573,-0.162877906814281,0.136402027721762,-0.181739898361417,0.0708852334919464,0.0309304328063923,-0.0627770885418977,3.78370352732137,-2.81089277015194,2.38474424178379,-33.745827574886,5.69327678699831,2.44816719415382,-2.59736165993682
0.29995105737792,-0.164610650503794,0.137853113123057,-0.183673301535475,0.0716393317205842,0.0312594799639071,-0.0634449299093647,3.86452673101947,-2.79811167882843,2.37600250002937,-34.1428974168325,5.77866428916246,2.4823742549469,-2.62729217426116
0.303108436929267,-0.166343394193308,0.139304198524353,-0.185606704709532,0.0723934299492219,0.0315885271214219,-0.0641127712768317,3.94617745446809,-2.78407900414939,2.36633794220393,-34.5405457423817,5.86457309807868,2.51665519156087,-2.65722255554425
0.306265816480613,-0.168076137882822,0.140755283925648,-0.18754010788359,0.0731475281778596,0.0319175742789367,-0.0647806126442987,4.02865369013187,-2.76877943384262,2.35574482787271,-34.9387573654845,5.95099972302687,2.55100316629312,-2.68714939440198
0.30942319603196,-0.169808881572335,0.142206369326944,-0.189473511057648,0.0739016264064974,0.0322466214364515,-0.0654484540117657,4.11195335827481,-2.75219739901503,2.34421754068054,-35.3375165681011,6.03794043955624,2.58541111222184,-2.71706913440304
0.312580575583306,-0.171541625261849,0.143657454728239,-0.191406914231705,0.0746557246351351,0.0325756685939663,-0.0661162953792327,4.19607430529954,-2.73431706805272,2.33175059733036,-35.7368070860639,6.12539128278868,2.61987172870675,-2.74697806605666
0.315737955134653,-0.173274368951363,0.145108540129534,-0.193340317405763,0.0754098228637728,0.0329047157514811,-0.0667841367466997,4.28101430205086,-2.71512234034077,2.31833865694415,-36.1366120945877,6.21334804054837,2.6543774768615,-2.77687232056208
0.318895334685999,-0.175007112640876,0.14655962553083,-0.19527372057982,0.0761639210924105,0.0332337629089959,-0.0674519781141667,4.36677104208274,-2.69459683979692,2.30397653081989,-36.536914193419,6.30180624631177,2.68892057499891,-2.8067478633108
0.322052714237346,-0.17673985633039,0.148010710932125,-0.197207123753878,0.0769180193210483,0.0335628100665108,-0.0681198194816337,4.45334213988794,-2.67272390821322,2.28865919259932,-36.9376953916131,6.39076117197324,2.7234929940532,-2.83660048713229
0.325210093788692,-0.178472600019903,0.14946179633342,-0.199140526927936,0.077672117549686,0.0338918572240256,-0.0687876608491007,4.54072512908973,-2.64948659839954,2.27238178886122,-37.3389370919331,6.48020782042002,2.758086452981,-2.86642580527316

==> fig_ring_data_min_max_0.5_23.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3,pot_pred_avg,n_1_pred_avg,n_2_pred_avg,n_3_pred_avg,m_1_pred_avg,m_2_pred_avg,m_3_pred_avg,pot_pred_min,n_1_pred_min,n_2_pred_min,n_3_pred_min,m_1_pred_min,m_2_pred_min,m_3_pred_min,pot_pred_max,n_1_pred_max,n_2_pred_max,n_3_pred_max,m_1_pred_max,m_2_pred_max,m_3_pred_max
0,0,0,0,0,0,0,1.51E-15,0,0,-5.80E-15,-4.11E-17,1.11E-17,0,0,0.00E+00,0.00E+00,0,0,0.00E+00,0.00E+00,0,0.00E+00,0.00E+00,0,0,0.00E+00,0.00E+00,0,0.00E+00,0.00E+00,0,0,0.00E+00,0.00E+00
-0.00315738,0.000337017,0.000359146,-0.000602069,-0.002499333,-0.001214672,0.001281366,0.000263201,0.011691731,0.012453108,-0.099719204,-0.128814305,-0.062605546,0.047049581,0.000250785,1.17E-02,1.24E-02,-0.099849702,-0.129092596,-6.25E-02,4.67E-02,0.00019905,1.11E-02,1.15E-02,-0.10046387,-0.13166046,-6.34E-02,4.62E-02,0.000292633,1.22E-02,1.36E-02,-0.0987854,-0.12727356,-6.14E-02,4.72E-02
-0.006314759,0.000674034,0.000718291,-0.001204138,-0.004998666,-0.002429344,0.002562732,0.001054131,0.023376961,0.024885881,-0.200598166,-0.258025219,-0.125412448,0.094152264,0.001045547,2.33E-02,2.49E-02,-0.20089035,-0.258572007,-1.25E-01,9.36E-02,0.00099504,2.21E-02,2.30E-02,-0.2020874,-0.2638321,-1.27E-01,9.24E-02,0.001097381,2.43E-02,2.71E-02,-0.1987915,-0.25492477,-1.23E-01,9.44E-02
-0.009472139,0.001011051,0.001077437,-0.001806207,-0.007497999,-0.003644017,0.003844098,0.002374786,0.035055557,0.037296999,-0.302644972,-0.387630862,-0.188426828,0.141307472,0.002359892,3.50E-02,3.73E-02,-0.303086853,-0.388453199,-1.88E-01,1.40E-01,0.002306119,3.31E-02,3.45E-02,-0.30493164,-0.39644623,-1.91E-01,1.39E-01,0.002393842,3.65E-02,4.07E-02,-0.29989624,-0.3829651,-1.85E-01,1.42E-01
-0.012629518,0.001348068,0.001436582,-0.002408277,-0.009997332,-0.004858689,0.005125464,0.004227169,0.046727364,0.049685141,-0.405867779,-0.51762934,-0.25165489,0.188514623,0.00422885,4.66E-02,4.97E-02,-0.40645523,-0.518716062,-2.51E-01,1.87E-01,0.004153132,4.42E-02,4.60E-02,-0.40890503,-0.5295334,-2.55E-01,1.85E-01,0.004285216,4.85E-02,5.42E-02,-0.4022827,-0.5113373,-2.47E-01,1.89E-01
-0.015786898,0.001685085,0.001795728,-0.003010346,-0.012496665,-0.006073361,0.00640683,0.006613287,0.058392214,0.062048988,-0.51027481,-0.648018749,-0.315102926,0.235773133,0.006612131,5.82E-02,6.20E-02,-0.510999302,-0.649375059,-3.14E-01,2.34E-01,0.006549478,5.52E-02,5.75E-02,-0.5140991,-0.6631012,-3.19E-01,2.31E-01,0.006710887,6.06E-02,6.77E-02,-0.5057678,-0.64014053,-3.09E-01,2.36E-01
-0.018944277,0.002022101,0.002154873,-0.003612415,-0.014995998,-0.007288033,0.007688196,0.009535157,0.070049914,0.074387222,-0.615874359,-0.778797167,-0.378777312,0.283082413,0.00952325,6.98E-02,7.44E-02,-0.616733551,-0.780415825,-3.78E-01,2.81E-01,0.009394169,6.62E-02,6.90E-02,-0.62042236,-0.7971115,-3.83E-01,2.78E-01,0.009655237,7.26E-02,8.12E-02,-0.61047363,-0.76931,-3.72E-01,2.84E-01
-0.022101657,0.002359118,0.002514019,-0.004214484,-0.017495331,-0.008502706,0.008969562,0.012994799,0.081700256,0.086698528,-0.722674792,-0.909962657,-0.442684509,0.33044187,0.012992951,8.14E-02,8.67E-02,-0.723686219,-0.911840249,-4.42E-01,3.28E-01,0.012821674,7.72E-02,8.05E-02,-0.7279968,-0.93159485,-4.48E-01,3.24E-01,0.013194799,8.46E-02,9.47E-02,-0.71640015,-0.8988457,-4.35E-01,3.31E-01
-0.025259036,0.002696135,0.002873164,-0.004816553,-0.019994663,-0.009717378,0.010250928,0.016994244,0.09334301,0.09898159,-0.830684546,-1.041513265,-0.506831073,0.377850905,0.016998044,9.29E-02,9.90E-02,-0.83182678,-1.04364443,-5.06E-01,3.76E-01,0.01682806,8.82E-02,9.21E-02,-0.836792,-1.0665054,-5.13E-01,3.70E-01,0.017267942,9.66E-02,1.08E-01,-0.8234863,-1.0287628,-4.98E-01,3.79E-01
-0.028416416,0.003033152,0.00323231,-0.005418622,-0.022493996,-0.01093205,0.011532294,0.021535527,0.104977928,0.111235097,-0.939912133,-1.173447019,-0.571223648,0.425308915,0.0215404,1.04E-01,1.11E-01,-0.941203309,-1.17582808,-5.70E-01,4.23E-01,0.021323204,9.92E-02,1.04E-01,-0.9468689,-1.2018509,-5.78E-01,4.17E-01,0.02187562,1.09E-01,1.22E-01,-0.93188477,-1.1590576,-5.61E-01,4.26E-01
-0.031573796,0.003370169,0.003591455,-0.006020692,-0.024993329,-0.012146722,0.01281366,0.02662069,0.11660474,0.123457735,-1.050366136,-1.305761922,-0.635868971,0.472815293,0.026629108,1.16E-01,1.23E-01,-1.05178224,-1.30838414,-6.34E-01,4.70E-01,0.026368618,1.10E-01,1.15E-01,-1.0581055,-1.3376389,-6.44E-01,4.64E-01,0.027047873,1.20E-01,1.35E-01,-1.0414124,-1.2897339,-6.25E-01,4.74E-01
-0.034731175,0.003707186,0.003950601,-0.006622761,-0.027492662,-0.013361395,0.014095025,0.032251783,0.128223158,0.135648195,-1.162055214,-1.438455961,-0.700773875,0.520369423,0.032262346,1.28E-01,1.36E-01,-1.16360475,-1.44131822,-6.99E-01,5.17E-01,0.031931877,1.21E-01,1.27E-01,-1.1705933,-1.4738617,-7.09E-01,5.10E-01,0.032753944,1.32E-01,1.48E-01,-1.1522827,-1.4207611,-6.88E-01,5.22E-01
-0.037888555,0.004044203,0.004309746,-0.00722483,-0.029991995,-0.014576067,0.015376391,0.038430863,0.13983287,0.14780517,-1.274988102,-1.571527094,-0.765945289,0.567970684,0.038437369,1.39E-01,1.48E-01,-1.27667006,-1.57461719,-7.64E-01,5.65E-01,0.03804493,1.32E-01,1.38E-01,-1.2842712,-1.6105042,-7.75E-01,5.57E-01,0.03902483,1.44E-01,1.62E-01,-1.2643433,-1.552185,-7.53E-01,5.69E-01
-0.041045934,0.00438122,0.004668892,-0.007826899,-0.032491328,-0.015790739,0.016657757,0.045159994,0.151433546,0.159927354,-1.389173611,-1.704973257,-0.831390244,0.61561845,0.045169452,1.51E-01,1.60E-01,-1.39099884,-1.70828483,-8.29E-01,6.12E-01,0.0447073,1.43E-01,1.49E-01,-1.3993225,-1.7475662,-8.41E-01,6.03E-01,0.04587555,1.56E-01,1.75E-01,-1.3776855,-1.6839561,-8.17E-01,6.17E-01
-0.044203314,0.004718237,0.005028037,-0.008428968,-0.034990661,-0.017005411,0.017939123,0.052441247,0.163024833,0.172013442,-1.504620629,-1.838792357,-0.897115867,0.663312086,0.052438539,1.62E-01,1.72E-01,-1.50658036,-1.84231948,-8.95E-01,6.60E-01,0.051918983,1.54E-01,1.61E-01,-1.515564,-1.8850327,-9.08E-01,6.50E-01,0.053275585,1.68E-01,1.88E-01,-1.492279,-1.8161163,-8.82E-01,6.65E-01
-0.047360693,0.005055254,0.005387183,-0.009031037,-0.037489994,-0.018220084,0.019220489,0.060276702,0.174606358,0.184062133,-1.621338122,-1.972982272,-0.963129391,0.711050949,0.060293483,1.73E-01,1.84E-01,-1.62344284,-1.97670983,-9.60E-01,7.07E-01,0.05967903,1.65E-01,1.72E-01,-1.6331177,-2.022911,-9.74E-01,6.97E-01,0.06123972,1.80E-01,2.01E-01,-1.6082153,-1.9485893,-9.47E-01,7.13E-01
-0.050518073,0.00539227,0.005746328,-0.009633107,-0.039989327,-0.019434756,0.020501855,0.068668445,0.186177724,0.196072128,-1.739335135,-2.10754085,-1.029438155,0.75883439,0.068665582,1.85E-01,1.96E-01,-1.74157104,-2.11147497,-1.03E+00,7.55E-01,0.067988396,1.76E-01,1.84E-01,-1.7518921,-2.1612015,-1.04E+00,7.44E-01,0.06975317,1.91E-01,2.15E-01,-1.7253723,-2.0815353,-1.01E+00,7.61E-01
-0.053675452,0.005729287,0.006105474,-0.010235176,-0.04248866,-0.020649428,0.021783221,0.07761857,0.197738513,0.20804213,-1.858620793,-2.242465906,-1.096049602,0.806661749,0.077628536,1.96E-01,2.08E-01,-1.86099472,-2.2465827,-1.09E+00,8.02E-01,0.076818466,1.87E-01,1.95E-01,-1.8721008,-2.2998505,-1.11E+00,7.91E-01,0.07886267,2.03E-01,2.28E-01,-1.8438721,-2.2147636,-1.08E+00,8.08E-01
-0.056832832,0.006066304,0.006464619,-0.010837245,-0.044987993,-0.0218641,0.023064587,0.087129178,0.209288283,0.219970847,-1.9792043,-2.377755219,-1.162971287,0.854532359,0.087148184,2.08E-01,2.20E-01,-1.98173293,-2.38204792,-1.16E+00,8.50E-01,0.08625603,1.98E-01,2.06E-01,-1.9935303,-2.4389267,-1.18E+00,8.38E-01,0.088535786,2.15E-01,2.41E-01,-1.9636536,-2.3483467,-1.14E+00,8.56E-01
-0.059990211,0.006403321,0.006823765,-0.011439314,-0.047487326,-0.023078773,0.024345953,0.09720238,0.220826571,0.231856986,-2.101094941,-2.513406534,-1.230210875,0.902445543,0.097220386,2.19E-01,2.32E-01,-2.10377503,-2.51786347,-1.23E+00,8.98E-01,0.09621525,2.09E-01,2.18E-01,-2.1162415,-2.5783768,-1.24E+00,8.85E-01,0.098789215,2.26E-01,2.54E-01,-2.0847778,-2.4823303,-1.21E+00,9.04E-01
-0.063147591,0.006740338,0.00718291,-0.012041383,-0.049986659,-0.024293445,0.025627319,0.107840291,0.232352888,0.243699261,-2.224302086,-2.649417553,-1.297776145,0.950400612,0.107856452,2.30E-01,2.44E-01,-2.22711716,-2.65402946,-1.29E+00,9.45E-01,0.10678387,2.19E-01,2.29E-01,-2.240265,-2.7181778,-1.31E+00,9.32E-01,0.10959196,2.38E-01,2.67E-01,-2.2072144,-2.6166916,-1.28E+00,9.52E-01
-0.066304971,0.007077355,0.007542056,-0.012643452,-0.052485992,-0.025508117,0.026908685,0.119045038,0.243866722,0.255496389,-2.348835183,-2.785785942,-1.365674993,0.998396869,0.119071287,2.42E-01,2.56E-01,-2.35181503,-2.7905425,-1.36E+00,9.93E-01,0.11787033,2.30E-01,2.40E-01,-2.3657227,-2.8583755,-1.38E+00,9.79E-01,0.12100458,2.50E-01,2.80E-01,-2.3310242,-2.751377,-1.34E+00,1.00E+00
-0.06946235,0.007414372,0.007901201,-0.013245521,-0.054985325,-0.026722789,0.028190051,0.130818753,0.255367539,0.267247089,-2.474703765,-2.922509318,-1.433915433,1.046433604,0.130844728,2.53E-01,2.68E-01,-2.47783052,-2.92739096,-1.43E+00,1.04E+00,0.12950706,2.41E-01,2.51E-01,-2.4924927,-2.9989166,-1.45E+00,1.03E+00,0.13298225,2.61E-01,2.93E-01,-2.4561768,-2.8863907,-1.41E+00,1.05E+00
-0.07261973,0.007751389,0.008260347,-0.013847591,-0.057484657,-0.027937462,0.029471417,0.143163577,0.266854776,0.278950086,-2.601917449,-3.059585258,-1.502505599,1.094510096,0.143178076,2.64E-01,2.80E-01,-2.60520479,-3.06457863,-1.50E+00,1.09E+00,0.1417532,2.52E-01,2.62E-01,-2.6206055,-3.139801,-1.52E+00,1.07E+00,0.14553928,2.73E-01,3.06E-01,-2.5827026,-3.0217438,-1.48E+00,1.10E+00
-0.075777109,0.008088406,0.008619492,-0.01444966,-0.05998399,-0.029152134,0.030752783,0.156081659,0.278327849,0.290604108,-2.730485935,-3.197011285,-1.571453749,1.14262561,0.156109054,2.76E-01,2.91E-01,-2.73392184,-3.20211829,-1.57E+00,1.14E+00,0.15458107,2.63E-01,2.73E-01,-2.7499695,-3.2810745,-1.59E+00,1.12E+00,0.15866184,2.84E-01,3.19E-01,-2.7105408,-3.157547,-1.55E+00,1.14E+00
-0.078934489,0.008425423,0.008978638,-0.015051729,-0.062483323,-0.030366806,0.032034149,0.169575158,0.289786144,0.302207889,-2.860419009,-3.334784876,-1.640768267,1.190779399,0.16961053,2.87E-01,3.03E-01,-2.86401367,-3.33998309,-1.64E+00,1.18E+00,0.1679554,2.73E-01,2.84E-01,-2.8807983,-3.4226608,-1.66E+00,1.17E+00,0.1723938,2.96E-01,3.32E-01,-2.8398438,-3.2936096,-1.61E+00,1.19E+00
-0.082091868,0.008762439,0.009337783,-0.015653798,-0.064982656,-0.031581478,0.033315515,0.183646237,0.301229026,0.313760168,-2.991726542,-3.472903454,-1.710457665,1.238970701,0.183666236,2.98E-01,3.15E-01,-2.99550325,-3.47817954,-1.71E+00,1.23E+00,0.18185234,2.84E-01,2.95E-01,-3.0130615,-3.5645828,-1.73E+00,1.21E+00,0.18667603,3.07E-01,3.45E-01,-2.9704895,-3.430046,-1.68E+00,1.24E+00
-0.085249248,0.009099456,0.009696929,-0.016255867,-0.067481989,-0.032796151,0.034596881,0.19829707,0.312655828,0.32525969,-3.124418489,-3.611364383,-1.780530586,1.287198741,0.198328412,3.09E-01,3.26E-01,-3.12834702,-3.61669473,-1.77E+00,1.28E+00,0.19638634,2.95E-01,3.06E-01,-3.1466064,-3.7068405,-1.80E+00,1.26E+00,0.20159721,3.18E-01,3.58E-01,-3.1025085,-3.5667915,-1.75E+00,1.29E+00
-0.088406627,0.009436473,0.010056074,-0.016857936,-0.069981322,-0.034010823,0.035878247,0.21352984,0.324065859,0.336705205,-3.258504892,-3.750164972,-1.850995808,1.335462728,0.21356467,3.21E-01,3.38E-01,-3.26259613,-3.75555115,-1.85E+00,1.33E+00,0.21147346,3.06E-01,3.17E-01,-3.2816162,-3.8494415,-1.87E+00,1.31E+00,0.21708584,3.30E-01,3.70E-01,-3.235962,-3.7039032,-1.82E+00,1.34E+00
-0.091564007,0.00977349,0.01041522,-0.017460006,-0.072480655,-0.035225495,0.037159613,0.229346737,0.335458401,0.34809547,-3.393995882,-3.889302466,-1.921862243,1.383761852,0.229369259,3.32E-01,3.49E-01,-3.39827575,-3.89471777,-1.92E+00,1.38E+00,0.2271347,3.16E-01,3.28E-01,-3.4180298,-3.9923325,-1.94E+00,1.36E+00,0.23315239,3.41E-01,3.83E-01,-3.3708496,-3.8413696,-1.89E+00,1.39E+00
-0.094721387,0.010110507,0.010774365,-0.018062075,-0.074979988,-0.036440167,0.038440979,0.245749959,0.346832705,0.359429249,-3.530901673,-4.028774048,-1.993138944,1.43209529,0.245772673,3.43E-01,3.60E-01,-3.53536455,-4.0342153,-1.99E+00,1.43E+00,0.2433815,3.27E-01,3.39E-01,-3.5558472,-4.135559,-2.01E+00,1.40E+00,0.24986267,3.52E-01,3.96E-01,-3.5072021,-3.9791412,-1.96E+00,1.44E+00
-0.097878766,0.010447524,0.011133511,-0.018664144,-0.077479321,-0.03765484,0.039722344,0.262741713,0.358187996,0.370705315,-3.669232569,-4.168576831,-2.064835105,1.480462199,0.26276761,3.54E-01,3.72E-01,-3.67385941,-4.17401789,-2.06E+00,1.47E+00,0.26020622,3.38E-01,3.50E-01,-3.6950684,-4.2790833,-2.09E+00,1.45E+00,0.2671194,3.64E-01,4.08E-01,-3.644928,-4.1172485,-2.03E+00,1.48E+00
-0.101036146,0.010784541,0.011492656,-0.019266213,-0.079978654,-0.038869512,0.04100371,0.280324213,0.369523468,0.381922446,-3.808998958,-4.308707858,-2.136960065,1.528861716,0.280364003,3.65E-01,3.83E-01,-3.81381456,-4.31413612,-2.13E+00,1.52E+00,0.27770042,3.48E-01,3.60E-01,-3.835907,-4.4228516,-2.16E+00,1.50E+00,0.2849989,3.75E-01,4.21E-01,-3.7841492,-4.255745,-2.10E+00,1.53E+00
-0.104193525,0.011121558,0.011851802,-0.019868282,-0.082477987,-0.040084184,0.042285076,0.298499685,0.380838286,0.393079431,-3.950211319,-4.449164098,-2.209523311,1.57729296,0.298521888,3.76E-01,3.94E-01,-3.95521927,-4.45456716,-2.20E+00,1.57E+00,0.2956848,3.59E-01,3.71E-01,-3.9780273,-4.5669785,-2.23E+00,1.55E+00,0.3034773,3.86E-01,4.34E-01,-3.9248352,-4.394539,-2.18E+00,1.58E+00
-0.107350905,0.011458575,0.012210947,-0.020470351,-0.08497732,-0.041298856,0.043566442,0.31727036,0.392131584,0.404175067,-4.092880217,-4.589942444,-2.282534481,1.625755028,0.317301594,3.87E-01,4.05E-01,-4.09807361,-4.59529175,-2.28E+00,1.62E+00,0.31428146,3.70E-01,3.81E-01,-4.1216736,-4.7113266,-2.30E+00,1.59E+00,0.32256603,3.97E-01,4.46E-01,-4.066986,-4.5336075,-2.25E+00,1.63E+00
-0.110508284,0.011795592,0.012570093,-0.021072421,-0.087476653,-0.042513528,0.044847808,0.336638474,0.403402484,0.415208155,-4.237016287,-4.731039473,-2.35600347,1.674246993,0.336664187,3.98E-01,4.16E-01,-4.2424156,-4.73633804,-2.35E+00,1.67E+00,0.33348465,3.80E-01,3.92E-01,-4.266754,-4.855995,-2.38E+00,1.64E+00,0.3422346,4.08E-01,4.59E-01,-4.2106323,-4.673126,-2.32E+00,1.68E+00
-0.113665664,0.012132609,0.012929238,-0.02167449,-0.089975986,-0.043728201,0.046129174,0.356606169,0.414650579,0.426177305,-4.382629822,-4.872445684,-2.429943017,1.722767813,0.356631268,4.09E-01,4.27E-01,-4.38823397,-4.87767024,-2.42E+00,1.72E+00,0.35326767,3.91E-01,4.02E-01,-4.413391,-5.000923,-2.45E+00,1.69E+00,0.36257267,4.19E-01,4.71E-01,-4.355774,-4.8128357,-2.39E+00,1.73E+00
-0.116823043,0.012469625,0.013288384,-0.022276559,-0.092475319,-0.044942873,0.04741054,0.377175914,0.425873851,0.437081768,-4.529732534,-5.014170238,-2.504357619,1.7713167,0.377186036,4.20E-01,4.38E-01,-4.53552939,-5.01930853,-2.50E+00,1.76E+00,0.37366486,4.01E-01,4.12E-01,-4.561432,-5.146118,-2.53E+00,1.74E+00,0.38344574,4.31E-01,4.83E-01,-4.5024414,-4.9529266,-2.46E+00,1.78E+00
-0.119980423,0.012806642,0.013647529,-0.022878628,-0.094974651,-0.046157545,0.048691906,0.398349878,0.437071806,0.447920187,-4.678334929,-5.156203792,-2.579260187,1.819892573,0.398360754,4.31E-01,4.49E-01,-4.68434834,-5.16123592,-2.57E+00,1.81E+00,0.39463997,4.12E-01,4.23E-01,-4.7111206,-5.2915573,-2.60E+00,1.79E+00,0.4049759,4.42E-01,4.96E-01,-4.6505737,-5.093334,-2.54E+00,1.83E+00
-0.123137803,0.013143659,0.014006675,-0.023480697,-0.097473984,-0.047372217,0.049973272,0.420130326,0.448243451,0.458691401,-4.828447979,-5.298542382,-2.654661346,1.868494401,0.420127643,4.42E-01,4.60E-01,-4.83465729,-5.30345438,-2.65E+00,1.86E+00,0.41622353,4.22E-01,4.33E-01,-4.8621826,-5.437248,-2.68E+00,1.83E+00,0.4271164,4.53E-01,5.08E-01,-4.800232,-5.2340546,-2.61E+00,1.88E+00
-0.126295182,0.013480676,0.01436582,-0.024082766,-0.099973317,-0.04858689,0.051254638,0.442519544,0.459387707,0.469394287,-4.980082785,-5.441182553,-2.730571614,1.917121136,0.442524123,4.53E-01,4.71E-01,-4.98651043,-5.44595571,-2.72E+00,1.91E+00,0.43845177,4.33E-01,4.43E-01,-5.0148315,-5.5831757,-2.75E+00,1.88E+00,0.4498663,4.64E-01,5.20E-01,-4.951477,-5.3751144,-2.69E+00,1.92E+00
-0.129452562,0.013817693,0.014724966,-0.024684835,-0.10247265,-0.049801562,0.052536004,0.465519824,0.470503476,0.480027727,-5.133250523,-5.584120545,-2.807001777,1.965771698,0.465514744,4.64E-01,4.81E-01,-5.13988721,-5.5887436,-2.80E+00,1.96E+00,0.46125793,4.43E-01,4.53E-01,-5.1690063,-5.729355,-2.83E+00,1.93E+00,0.4732418,4.74E-01,5.32E-01,-5.104187,-5.516445,-2.76E+00,1.97E+00
-0.132609941,0.01415471,0.015084111,-0.025286905,-0.104971983,-0.051016234,0.05381737,0.489133463,0.481589624,0.49059062,-5.287962454,-5.727352493,-2.883962793,2.014444974,0.489120661,4.74E-01,4.92E-01,-5.29481811,-5.73180773,-2.87E+00,2.01E+00,0.48467255,4.54E-01,4.63E-01,-5.324768,-5.8757477,-2.91E+00,1.98E+00,0.49724293,4.85E-01,5.44E-01,-5.258606,-5.658119,-2.84E+00,2.02E+00
-0.135767321,0.014491727,0.015443257,-0.025888974,-0.107471316,-0.052230906,0.055098736,0.51336277,0.492644982,0.501081882,-5.444229923,-5.870874413,-2.961465804,2.06313982,0.513348174,4.85E-01,5.02E-01,-5.45129852,-5.87515315,-2.95E+00,2.06E+00,0.5086994,4.64E-01,4.72E-01,-5.4820557,-6.0223465,-2.99E+00,2.03E+00,0.52185535,4.96E-01,5.56E-01,-5.4145203,-5.8000717,-2.91E+00,2.07E+00
-0.1389247,0.014828744,0.015802402,-0.026491043,-0.109970649,-0.053445579,0.056380102,0.538210059,0.503668342,0.511500446,-5.602064362,-6.014682205,-3.039522133,2.11185506,0.53817948,4.96E-01,5.13E-01,-5.60937045,-6.01876517,-3.03E+00,2.11E+00,0.5333061,4.74E-01,4.82E-01,-5.6409607,-6.1691895,-3.07E+00,2.07E+00,0.54712296,5.07E-01,5.68E-01,-5.571991,-5.9423447,-2.99E+00,2.12E+00
-0.14208208,0.015165761,0.016161548,-0.027093112,-0.112469982,-0.054660251,0.057661468,0.563677653,0.514658458,0.521845263,-5.761477283,-6.158771644,-3.118143294,2.160589481,0.563635578,5.07E-01,5.23E-01,-5.7689926,-6.16264364,-3.11E+00,2.15E+00,0.5585842,4.85E-01,4.92E-01,-5.801422,-6.316223,-3.15E+00,2.12E+00,0.57295513,5.18E-01,5.80E-01,-5.731079,-6.0849037,-3.07E+00,2.17E+00
-0.145239459,0.015502778,0.016520693,-0.027695181,-0.114969315,-0.055874923,0.058942834,0.589767884,0.525614045,0.532115307,-5.922480283,-6.303138376,-3.197340991,2.209341831,0.589714608,5.17E-01,5.33E-01,-5.93022162,-6.30678299,-3.19E+00,2.20E+00,0.5844097,4.95E-01,5.01E-01,-5.9634705,-6.463463,-3.23E+00,2.17E+00,0.59947395,5.28E-01,5.92E-01,-5.8917847,-6.2277946,-3.14E+00,2.22E+00
-0.148396839,0.015839794,0.016879839,-0.02829725,-0.117468648,-0.057089595,0.0602242,0.616483091,0.536533778,0.54230957,-6.085085042,-6.447777912,-3.277127122,2.258110823,0.616431247,5.28E-01,5.44E-01,-6.09307095,-6.45119252,-3.27E+00,2.25E+00,0.61097145,5.05E-01,5.11E-01,-6.1271973,-6.6108856,-3.31E+00,2.22E+00,0.6266041,5.39E-01,6.04E-01,-6.054077,-6.3709793,-3.22E+00,2.27E+00
-0.151554218,0.016176811,0.017238985,-0.02889932,-0.119967981,-0.058304268,0.061505566,0.64382562,0.54741629,0.552427069,-6.249303317,-6.592685625,-3.357513788,2.306895127,0.643751155,5.38E-01,5.54E-01,-6.25750277,-6.59585534,-3.35E+00,2.30E+00,0.6380806,5.15E-01,5.20E-01,-6.292389,-6.758507,-3.39E+00,2.27E+00,0.65439034,5.50E-01,6.15E-01,-6.2180176,-6.5144653,-3.30E+00,2.32E+00
-0.154711598,0.016513828,0.01759813,-0.029501389,-0.122467314,-0.05951894,0.062786932,0.671797827,0.558260175,0.562466843,-6.415146947,-6.737856739,-3.43851329,2.35569337,0.67171774,5.49E-01,5.64E-01,-6.42358545,-6.74076854,-3.43E+00,2.35E+00,0.6658287,5.25E-01,5.29E-01,-6.459381,-6.906288,-3.47E+00,2.31E+00,0.6828003,5.60E-01,6.27E-01,-6.383606,-6.6582108,-3.38E+00,2.37E+00
-0.157868978,0.016850845,0.017957276,-0.030103458,-0.124966647,-0.060733612,0.064068298,0.700402073,0.569063983,0.572427957,-6.582627846,-6.883286328,-3.520138137,2.404504134,0.700307342,5.59E-01,5.74E-01,-6.59129487,-6.88592308,-3.51E+00,2.40E+00,0.6942177,5.36E-01,5.38E-01,-6.6279297,-7.054245,-3.55E+00,2.36E+00,0.71183777,5.71E-01,6.39E-01,-6.550812,-6.8022537,-3.46E+00,2.42E+00
-0.161026357,0.017187862,0.018316421,-0.030705527,-0.12746598,-0.061948284,0.065349663,0.729640727,0.579826219,0.582309504,-6.751758007,-7.028969308,-3.60240105,2.453325957,0.729526434,5.70E-01,5.83E-01,-6.76065744,-7.0313265,-3.59E+00,2.45E+00,0.723217,5.46E-01,5.48E-01,-6.798126,-7.202362,-3.64E+00,2.41E+00,0.74150085,5.81E-01,6.50E-01,-6.719696,-6.946621,-3.54E+00,2.47E+00
-0.164183737,0.017524879,0.018675567,-0.031307596,-0.129965313,-0.063162957,0.066631029,0.759516165,0.590545345,0.592110605,-6.922549495,-7.17490043,-3.685314965,2.502157323,0.759387221,5.80E-01,5.93E-01,-6.93167799,-7.17697488,-3.67E+00,2.50E+00,0.75289536,5.56E-01,5.56E-01,-6.9700317,-7.350624,-3.72E+00,2.46E+00,0.7718353,5.92E-01,6.62E-01,-6.890259,-7.0912476,-3.62E+00,2.52E+00
-0.167341116,0.017861896,0.019034712,-0.031909665,-0.132464645,-0.064377629,0.067912395,0.790030772,0.601219777,0.601830409,-7.095014448,-7.321074275,-3.768893037,2.550996668,0.789882859,5.91E-01,6.03E-01,-7.10437546,-7.32285055,-3.76E+00,2.55E+00,0.7831764,5.66E-01,5.65E-01,-7.1436157,-7.499058,-3.81E+00,2.51E+00,0.8027935,6.02E-01,6.73E-01,-7.0625,-7.2361603,-3.71E+00,2.57E+00
-0.170498496,0.018198913,0.019393858,-0.032511735,-0.134963978,-0.065592301,0.069193761,0.821186938,0.611847885,0.6114681,-7.269165074,-7.467485243,-3.853148646,2.599842373,0.821026635,6.01E-01,6.12E-01,-7.27873841,-7.46896224,-3.84E+00,2.59E+00,0.8140373,5.76E-01,5.74E-01,-7.318878,-7.647621,-3.89E+00,2.56E+00,0.83439255,6.13E-01,6.84E-01,-7.23645,-7.3813667,-3.79E+00,2.62E+00
-0.173655875,0.01853593,0.019753003,-0.033113804,-0.137463311,-0.066806973,0.070475127,0.852987059,0.622427991,0.621022894,-7.445013649,-7.614127554,-3.9380954,2.648692762,0.852808784,6.11E-01,6.22E-01,-7.45483324,-7.61529459,-3.92E+00,2.64E+00,0.84563446,5.86E-01,5.83E-01,-7.4958496,-7.796295,-3.98E+00,2.61E+00,0.86668015,6.24E-01,6.95E-01,-7.4116592,-7.5268707,-3.87E+00,2.67E+00
-0.176813255,0.018872947,0.020112149,-0.033715873,-0.139962644,-0.068021646,0.071756493,0.885433538,0.632958369,0.630494042,-7.622572513,-7.760995232,-4.023747139,2.697546099,0.885246253,6.21E-01,6.31E-01,-7.6325966,-7.76185394,-4.01E+00,2.69E+00,0.87787247,5.96E-01,5.91E-01,-7.6745605,-7.9451065,-4.07E+00,2.65E+00,0.8996258,6.35E-01,7.06E-01,-7.5884323,-7.672611,-3.96E+00,2.72E+00
-0.179970634,0.019209963,0.020471294,-0.034317942,-0.142461977,-0.069236318,0.073037859,0.918528785,0.643437241,0.639880834,-7.80185407,-7.908082101,-4.11011794,2.746400589,0.918318743,6.31E-01,6.40E-01,-7.81211016,-7.90862293,-4.10E+00,2.74E+00,0.9107437,6.05E-01,6.00E-01,-7.8549194,-8.094021,-4.15E+00,2.70E+00,0.9331455,6.45E-01,7.17E-01,-7.7669525,-7.818657,-4.04E+00,2.77E+00
-0.183128014,0.01954698,0.02083044,-0.034920011,-0.14496131,-0.07045099,0.074319225,0.952275216,0.653862783,0.649182598,-7.982870783,-8.055381779,-4.197222123,2.795254367,0.952036853,6.42E-01,6.49E-01,-7.99334946,-8.05560605,-4.18E+00,2.79E+00,0.9442291,6.15E-01,6.08E-01,-8.03714,-8.243061,-4.24E+00,2.75E+00,0.9673729,6.56E-01,7.28E-01,-7.9472046,-7.9649315,-4.13E+00,2.82E+00
-0.186285394,0.019883997,0.021189585,-0.03552208,-0.147460643,-0.071665662,0.075600591,0.986675249,0.664233114,0.658398707,-8.165635171,-8.202887667,-4.285074251,2.844105503,0.986409181,6.52E-01,6.58E-01,-8.17633435,-8.2027919,-4.27E+00,2.84E+00,0.97838974,6.25E-01,6.16E-01,-8.221008,-8.392189,-4.33E+00,2.80E+00,1.0022678,6.66E-01,7.39E-01,-8.129204,-8.111485,-4.22E+00,2.87E+00
-0.189442773,0.020221014,0.021548731,-0.036124149,-0.149959976,-0.072880335,0.076881957,1.021731313,0.674546304,0.667528575,-8.350159806,-8.350592942,-4.373689142,2.892951995,1.02145194,6.62E-01,6.67E-01,-8.36106175,-8.35018495,-4.36E+00,2.89E+00,1.0131912,6.35E-01,6.24E-01,-8.406616,-8.541409,-4.42E+00,2.85E+00,1.0377979,6.77E-01,7.50E-01,-8.3129425,-8.258324,-4.30E+00,2.92E+00
-0.192600153,0.020558031,0.021907876,-0.036726219,-0.152459309,-0.074095007,0.078163323,1.057445836,0.684800365,0.676571663,-8.53645731,-8.498490546,-4.463081866,2.941791766,1.05716092,6.72E-01,6.76E-01,-8.5475647,-8.4977702,-4.45E+00,2.94E+00,1.0487251,6.44E-01,6.32E-01,-8.594086,-8.690712,-4.51E+00,2.90E+00,1.0739994,6.87E-01,7.61E-01,-8.498436,-8.405434,-4.39E+00,2.97E+00
-0.195757532,0.020895048,0.022267022,-0.037328288,-0.154958642,-0.075309679,0.079444689,1.093821256,0.694993258,0.685527484,-8.724540349,-8.646573181,-4.553267754,2.990622659,1.09348871,6.81E-01,6.85E-01,-8.7358666,-8.6455469,-4.54E+00,2.99E+00,1.084835,6.54E-01,6.40E-01,-8.783325,-8.840107,-4.61E+00,2.95E+00,1.1108608,6.98E-01,7.71E-01,-8.685738,-8.5527725,-4.48E+00,3.01E+00
-0.198914912,0.021232065,0.022626167,-0.037930357,-0.157457975,-0.076524351,0.080726055,1.130860011,0.705122884,0.694395599,-8.914421632,-8.794833296,-4.644262402,3.039442437,1.13050412,6.91E-01,6.93E-01,-8.9259353,-8.7935093,-4.63E+00,3.04E+00,1.1215858,6.63E-01,6.48E-01,-8.974365,-8.989548,-4.70E+00,2.99E+00,1.1483746,7.08E-01,7.82E-01,-8.874825,-8.700378,-4.57E+00,3.06E+00
-0.202072291,0.021569082,0.022985313,-0.038532426,-0.159957308,-0.077739024,0.082007421,1.168564545,0.715187089,0.703175626,-9.106113902,-8.943263079,-4.736081676,3.088248775,1.16817735,7.01E-01,7.02E-01,-9.1178236,-8.94164055,-4.72E+00,3.09E+00,1.1590385,6.73E-01,6.55E-01,-9.167297,-9.138996,-4.79E+00,3.04E+00,1.1865902,7.18E-01,7.92E-01,-9.065712,-8.848244,-4.66E+00,3.11E+00
-0.205229671,0.021906099,0.023344458,-0.039134495,-0.162456641,-0.078953696,0.083288787,1.206937304,0.725183657,0.71186724,-9.299629934,-9.091854446,-4.828741715,3.137039259,1.20652232,7.11E-01,7.10E-01,-9.3115213,-9.08995635,-4.81E+00,3.14E+00,1.1971626,6.82E-01,6.63E-01,-9.361938,-9.288536,-4.89E+00,3.09E+00,1.2254543,7.29E-01,8.02E-01,-9.258408,-8.996376,-4.75E+00,3.16E+00
-0.20838705,0.022243116,0.023703604,-0.039736564,-0.164955974,-0.080168368,0.084570153,1.245980739,0.735110314,0.720470177,-9.494982532,-9.240599032,-4.922258939,3.18581138,1.24554764,7.20E-01,7.18E-01,-9.5070626,-9.2384389,-4.90E+00,3.18E+00,1.2359619,6.92E-01,6.70E-01,-9.558502,-9.438103,-4.98E+00,3.14E+00,1.2649822,7.40E-01,8.13E-01,-9.452957,-9.144745,-4.85E+00,3.21E+00
-0.21154443,0.022580133,0.024062749,-0.040338634,-0.167455307,-0.08138304,0.085851519,1.285697301,0.744964724,0.728984235,-9.692184518,-9.38948818,-5.016650052,3.23456253,1.28522352,7.30E-01,7.26E-01,-9.70443045,-9.38707135,-5.00E+00,3.23E+00,1.2754288,7.01E-01,6.77E-01,-9.756866,-9.587692,-5.08E+00,3.19E+00,1.305191,7.51E-01,8.23E-01,-9.649338,-9.293304,-4.94E+00,3.26E+00
-0.214701809,0.022917149,0.024421895,-0.040940703,-0.169954639,-0.082597713,0.087132885,1.326089444,0.754744488,0.737409281,-9.89124873,-9.538512926,-5.111932046,3.283289996,1.32559287,7.39E-01,7.34E-01,-9.9036681,-9.5358686,-5.09E+00,3.28E+00,1.3156357,7.10E-01,6.84E-01,-9.957092,-9.737324,-5.17E+00,3.24E+00,1.3461056,7.62E-01,8.33E-01,-9.84758,-9.442162,-5.04E+00,3.31E+00
-0.217859189,0.023254166,0.02478104,-0.041542772,-0.172453972,-0.083812385,0.088414251,1.367159624,0.764447144,0.745745252,-10.09218802,-9.687663996,-5.208122209,3.331990959,1.36662893,7.49E-01,7.42E-01,-10.1047653,-9.6848049,-5.19E+00,3.33E+00,1.3564696,7.19E-01,6.91E-01,-10.15921,-9.886936,-5.27E+00,3.29E+00,1.3876476,7.72E-01,8.43E-01,-10.047707,-9.59012,-5.13E+00,3.36E+00
-0.221016569,0.023591183,0.025140186,-0.042144841,-0.174953305,-0.085027057,0.089695617,1.408910296,0.774070162,0.753992158,-10.29501522,-9.836931784,-5.305238125,3.380662483,1.40834882,7.58E-01,7.50E-01,-10.3077415,-9.83388615,-5.28E+00,3.38E+00,1.3978958,7.29E-01,6.98E-01,-10.363251,-10.036545,-5.37E+00,3.34E+00,1.4298992,7.83E-01,8.52E-01,-10.249702,-9.737386,-5.23E+00,3.41E+00
-0.224173948,0.0239282,0.025499331,-0.04274691,-0.177452638,-0.086241729,0.090976983,1.451343918,0.783610947,0.762150088,-10.4997432,-9.986306348,-5.403297686,3.429301514,1.45074472,7.68E-01,7.57E-01,-10.5125983,-9.983102,-5.38E+00,3.43E+00,1.4399834,7.38E-01,7.05E-01,-10.569122,-10.186134,-5.47E+00,3.39E+00,1.4728279,7.94E-01,8.62E-01,-10.453621,-9.88476,-5.32E+00,3.46E+00
-0.227331328,0.024265217,0.025858477,-0.043348979,-0.179951971,-0.087456401,0.092258348,1.494462944,0.793066837,0.770219213,-10.70638477,-10.13577739,-5.502319089,3.477904875,1.49384116,7.77E-01,7.65E-01,-10.71937865,-10.13243975,-5.48E+00,3.48E+00,1.4827471,7.47E-01,7.11E-01,-10.7769165,-10.335712,-5.57E+00,3.44E+00,1.5164433,8.05E-01,8.72E-01,-10.65947,-10.032229,-5.42E+00,3.51E+00
-0.230488707,0.024602234,0.026217622,-0.043951049,-0.182451304,-0.088671074,0.093539714,1.53826983,0.802435098,0.778199789,-10.91495275,-10.28533426,-5.602320849,3.526469255,1.53760633,7.86E-01,7.72E-01,-10.928054,-10.28190335,-5.58E+00,3.53E+00,1.5261974,7.55E-01,7.18E-01,-10.986664,-10.485241,-5.67E+00,3.48E+00,1.5607319,8.15E-01,8.81E-01,-10.86721,-10.179782,-5.52E+00,3.56E+00
-0.233646087,0.024939251,0.026576768,-0.044553118,-0.184950637,-0.089885746,0.09482108,1.582767028,0.811712926,0.786092165,-11.12545992,-10.4349659,-5.703321796,3.574991209,1.58206983,7.95E-01,7.79E-01,-11.1386933,-10.4314688,-5.68E+00,3.58E+00,1.5703344,7.64E-01,7.24E-01,-11.198364,-10.634743,-5.77E+00,3.53E+00,1.6057129,8.26E-01,8.90E-01,-11.076935,-10.327423,-5.62E+00,3.61E+00
-0.236803466,0.025276268,0.026935913,-0.045155187,-0.18744997,-0.091100418,0.096102446,1.627956989,0.820897446,0.793896783,-11.33791903,-10.5846609,-5.805341086,3.623467146,1.62724243,8.04E-01,7.86E-01,-11.35123205,-10.5811411,-5.78E+00,3.63E+00,1.6151438,7.73E-01,7.30E-01,-11.411987,-10.784172,-5.88E+00,3.58E+00,1.6513977,8.36E-01,9.00E-01,-11.288605,-10.475136,-5.72E+00,3.66E+00
-0.239960846,0.025613285,0.027295059,-0.045757256,-0.189949303,-0.09231509,0.097383812,1.673842159,0.829985708,0.801614184,-11.55234277,-10.7344074,-5.908398204,3.671893326,1.67307878,8.13E-01,7.93E-01,-11.56574085,-10.7309106,-5.88E+00,3.68E+00,1.6606612,7.82E-01,7.37E-01,-11.627563,-10.933525,-5.98E+00,3.63E+00,1.6977539,8.47E-01,9.09E-01,-11.502235,-10.62291,-5.83E+00,3.71E+00
-0.243118225,0.025950302,0.027654204,-0.046359325,-0.192448636,-0.093529763,0.098665178,1.72042498,0.838974688,0.809245015,-11.76874378,-10.88419316,-6.012512968,3.720265851,1.71963607,8.22E-01,8.00E-01,-11.7822334,-10.8807676,-5.99E+00,3.72E+00,1.7068663,7.90E-01,7.43E-01,-11.845184,-11.082832,-6.09E+00,3.68E+00,1.7448425,8.57E-01,9.17E-01,-11.71785,-10.770741,-5.93E+00,3.76E+00
-0.246275605,0.026287318,0.02801335,-0.046961394,-0.194947969,-0.094744435,0.099946544,1.76770789,0.847861285,0.816790032,-11.98713462,-11.03400546,-6.117705533,3.768580658,1.76686815,8.31E-01,8.07E-01,-12.00069425,-11.03069935,-6.09E+00,3.77E+00,1.7537498,7.99E-01,7.48E-01,-12.064758,-11.2320175,-6.19E+00,3.73E+00,1.7926025,8.68E-01,9.26E-01,-11.935486,-10.918625,-6.03E+00,3.81E+00
-0.249432985,0.026624335,0.028372495,-0.047563463,-0.197447302,-0.095959107,0.10122791,1.81569332,0.856642319,0.824250108,-12.2075278,-11.18383116,-6.223996399,3.816833514,1.81484035,8.40E-01,8.13E-01,-12.2211218,-11.18070415,-6.20E+00,3.82E+00,1.8013353,8.07E-01,7.54E-01,-12.286285,-11.381107,-6.30E+00,3.78E+00,1.8410778,8.78E-01,9.35E-01,-12.155144,-11.066544,-6.14E+00,3.86E+00
-0.252590364,0.026961352,0.028731641,-0.048165533,-0.199946635,-0.097173779,0.102509276,1.864383832,0.865314398,0.83162623,-12.42993638,-11.33366031,-6.331404819,3.865020222,1.86349215,8.48E-01,8.20E-01,-12.44357915,-11.33075885,-6.30E+00,3.87E+00,1.8496385,8.15E-01,7.60E-01,-12.509827,-11.530067,-6.41E+00,3.83E+00,1.8902416,8.89E-01,9.44E-01,-12.376839,-11.214493,-6.25E+00,3.91E+00
-0.255747744,0.027298369,0.029090786,-0.048767602,-0.202445968,-0.098388452,0.103790642,1.913781573,0.873874452,0.838919522,-12.65437136,-11.48347163,-6.439955108,3.913135752,1.91285275,8.57E-01,8.26E-01,-12.6680473,-11.4808708,-6.41E+00,3.92E+00,1.8986197,8.24E-01,7.65E-01,-12.735474,-11.678925,-6.52E+00,3.88E+00,1.9401035,8.99E-01,9.52E-01,-12.600578,-11.362457,-6.36E+00,3.96E+00
-0.258905123,0.027635386,0.029449932,-0.049369671,-0.204945301,-0.099603124,0.105072008,1.96388908,0.882318926,0.846131235,-12.88084555,-11.633254,-6.549667295,3.961175507,1.96292494,8.65E-01,8.32E-01,-12.8945405,-11.6310252,-6.52E+00,3.97E+00,1.9483271,8.32E-01,7.71E-01,-12.963104,-11.82761,-6.63E+00,3.92E+00,1.9906654,9.09E-01,9.60E-01,-12.826378,-11.510439,-6.46E+00,4.01E+00
-0.262062503,0.027972403,0.029809077,-0.04997174,-0.207444633,-0.100817796,0.106353374,2.01470875,0.890644319,0.85326276,-13.109371,-11.7829923,-6.660563297,4.009134477,2.01371479,8.74E-01,8.38E-01,-13.1230638,-11.7812005,-6.63E+00,4.02E+00,1.9987273,8.40E-01,7.76E-01,-13.192749,-11.976162,-6.74E+00,3.97E+00,2.041935,9.19E-01,9.68E-01,-13.054253,-11.658416,-6.57E+00,4.06E+00
-0.265219882,0.02830942,0.030168223,-0.050573809,-0.209943966,-0.102032468,0.10763474,2.066252429,0.8988399,0.860315222,-13.34000581,-11.93290981,-6.772562681,4.057023192,2.06521186,8.82E-01,8.44E-01,-13.3536568,-11.9314052,-6.74E+00,4.07E+00,2.0498228,8.47E-01,7.81E-01,-13.4244995,-12.124538,-6.86E+00,4.02E+00,2.0939274,9.29E-01,9.76E-01,-13.28421,-11.806381,-6.69E+00,4.11E+00
-0.268377262,0.028646437,0.030527368,-0.051175878,-0.212443299,-0.103247141,0.108916106,2.118504092,0.906916183,0.867290866,-13.5726721,-12.08252293,-6.88588915,4.104805771,2.1174391,8.90E-01,8.50E-01,-13.58630975,-12.0816134,-6.85E+00,4.12E+00,2.1016493,8.54E-01,7.86E-01,-13.658264,-12.27272,-6.97E+00,4.07E+00,2.1466389,9.39E-01,9.84E-01,-13.516289,-11.954332,-6.80E+00,4.16E+00
-0.271534641,0.028983454,0.030886514,-0.051777948,-0.214942632,-0.104461813,0.110197472,2.171475055,0.914862367,0.874191373,-13.80742499,-12.23204364,-7.000467242,4.152491256,2.17037846,8.98E-01,8.55E-01,-13.8210236,-12.23182275,-6.97E+00,4.16E+00,2.1541958,8.60E-01,7.91E-01,-13.894165,-12.4207115,-7.09E+00,4.12E+00,2.2000523,9.49E-01,9.92E-01,-13.750496,-12.102251,-6.91E+00,4.21E+00
-0.274692021,0.029320471,0.031245659,-0.052380017,-0.217441965,-0.105676485,0.111478838,2.225167659,0.922674602,0.881018758,-14.04427587,-12.38145452,-7.116320353,4.200073709,2.22404639,9.06E-01,8.61E-01,-14.0578317,-12.3820066,-7.08E+00,4.21E+00,2.2074494,8.67E-01,7.96E-01,-14.13208,-12.568493,-7.20E+00,4.17E+00,2.2541733,9.59E-01,9.99E-01,-13.986832,-12.250126,-7.03E+00,4.26E+00
-0.277849401,0.029657487,0.031604805,-0.052982086,-0.219941298,-0.106891157,0.112760204,2.27958423,0.930348951,0.887775212,-14.28323588,-12.53073755,-7.233472254,4.247546931,2.2784349,9.14E-01,8.66E-01,-14.2967384,-12.53217755,-7.20E+00,4.26E+00,2.2614202,8.73E-01,8.00E-01,-14.373199,-12.716053,-7.32E+00,4.22E+00,2.3090057,9.69E-01,1.01E+00,-14.225342,-12.397952,-7.15E+00,4.31E+00
-0.28100678,0.029994504,0.03196395,-0.053584155,-0.222440631,-0.10810583,0.11404157,2.334727074,0.937881383,0.894463109,-14.52431596,-12.67987407,-7.351947101,4.294904452,2.33354704,9.22E-01,8.71E-01,-14.5377785,-12.6822954,-7.32E+00,4.31E+00,2.3161173,8.80E-01,8.05E-01,-14.616608,-12.863373,-7.44E+00,4.27E+00,2.3645859,9.79E-01,1.01E+00,-14.466019,-12.545713,-7.26E+00,4.36E+00
-0.28416416,0.030331521,0.032323096,-0.054186224,-0.224939964,-0.109320502,0.115322936,2.390598477,0.945267779,0.901085014,-14.76752679,-12.82884476,-7.471769434,4.342139515,2.38939506,9.30E-01,8.76E-01,-14.78090425,-12.83236485,-7.44E+00,4.36E+00,2.3715382,8.86E-01,8.09E-01,-14.86203,-13.010418,-7.56E+00,4.32E+00,2.4208584,9.89E-01,1.02E+00,-14.70887,-12.693398,-7.38E+00,4.41E+00
-0.287321539,0.030668538,0.032682241,-0.054788293,-0.227439297,-0.110535174,0.116604302,2.447200703,0.952503927,0.907643696,-15.01287876,-12.97762959,-7.592964179,4.389245066,2.44597912,9.38E-01,8.81E-01,-15.02619165,-12.9823735,-7.56E+00,4.41E+00,2.4276838,8.92E-01,8.13E-01,-15.10968,-13.157211,-7.68E+00,4.36E+00,2.4778748,9.98E-01,1.03E+00,-14.953941,-12.840999,-7.50E+00,4.46E+00
-0.290478919,0.031005555,0.033041387,-0.055390363,-0.22993863,-0.111749846,0.117885667,2.504535992,0.959585518,0.91414213,-15.26038198,-13.12620786,-7.715556652,4.436213739,2.50329548,9.45E-01,8.85E-01,-15.27361465,-13.13229525,-7.68E+00,4.45E+00,2.4845695,8.98E-01,8.18E-01,-15.359467,-13.303707,-7.81E+00,4.41E+00,2.5356178,1.01E+00,1.03E+00,-15.201218,-12.9885,-7.62E+00,4.51E+00
-0.293636298,0.031342572,0.033400533,-0.055992432,-0.232437963,-0.112964519,0.119167033,2.562606559,0.966508153,0.920583513,-15.51004625,-13.27455811,-7.839572558,4.48303784,2.56135225,9.53E-01,8.90E-01,-15.5231912,-13.2821295,-7.80E+00,4.50E+00,2.5421734,9.04E-01,8.22E-01,-15.611374,-13.44989,-7.93E+00,4.46E+00,2.5940895,1.02E+00,1.04E+00,-15.450722,-13.135887,-7.75E+00,4.56E+00
-0.296793678,0.031679589,0.033759678,-0.056594501,-0.234937296,-0.114179191,0.120448399,2.62141459,0.973267336,0.926971271,-15.76188101,-13.42265812,-7.965037993,4.529709337,2.6201596,9.60E-01,8.94E-01,-15.77492285,-13.4318493,-7.93E+00,4.55E+00,2.6005096,9.09E-01,8.26E-01,-15.8654785,-13.59576,-8.06E+00,4.51E+00,2.6532822,1.03E+00,1.05E+00,-15.702469,-13.283154,-7.87E+00,4.61E+00
-0.299951057,0.032016606,0.034118824,-0.05719657,-0.237436629,-0.115393863,0.121729765,2.680962243,0.979858476,0.933309068,-16.01589533,-13.57048493,-8.091979447,4.576219837,2.67970044,9.67E-01,8.98E-01,-16.0288606,-13.5814483,-8.05E+00,4.60E+00,2.659585,9.15E-01,8.29E-01,-16.121826,-13.741272,-8.18E+00,4.56E+00,2.713211,1.04E+00,1.05E+00,-15.95649,-13.430283,-7.99E+00,4.66E+00
-0.303108437,0.032353623,0.034477969,-0.057798639,-0.239935962,-0.116608535,0.123011131,2.741251302,0.986277017,0.93960091,-16.27209615,-13.71800717,-8.220426957,4.622559924,2.73998647,9.74E-01,9.03E-01,-16.2849676,-13.73090135,-8.18E+00,4.64E+00,2.7194147,9.20E-01,8.33E-01,-16.38028,-13.886425,-8.31E+00,4.61E+00,2.7738457,1.05E+00,1.06E+00,-16.212776,-13.5772505,-8.12E+00,4.70E+00
-0.306265816,0.03269064,0.034837115,-0.058400708,-0.242435295,-0.117823208,0.124292497,2.802284521,0.992517911,0.945850807,-16.53049512,-13.86521502,-8.350401601,4.668721705,2.80101953,9.82E-01,9.06E-01,-16.5432877,-13.8802002,-8.31E+00,4.69E+00,2.7799778,9.25E-01,8.37E-01,-16.640976,-14.0312,-8.44E+00,4.65E+00,2.835247,1.05E+00,1.06E+00,-16.47136,-13.724061,-8.24E+00,4.75E+00
-0.309423196,0.033027657,0.03519626,-0.059002777,-0.244934627,-0.11903788,0.125573863,2.864063631,0.99857641,0.952063289,-16.79109841,-14.01207574,-8.48193408,4.714695006,2.86281108,9.89E-01,9.10E-01,-16.8037803,-14.0293122,-8.44E+00,4.74E+00,2.8412971,9.30E-01,8.40E-01,-16.90384,-14.175583,-8.57E+00,4.70E+00,2.8973694,1.06E+00,1.07E+00,-16.732246,-13.870691,-8.37E+00,4.80E+00
-0.312580576,0.033364673,0.035555406,-0.059604847,-0.24743396,-0.120252552,0.126855229,2.926590648,1.004447537,0.958243091,-17.05391332,-14.15856297,-8.615052444,4.760469836,2.9253385,9.95E-01,9.14E-01,-17.0665155,-14.1782396,-8.57E+00,4.79E+00,2.9033327,9.35E-01,8.44E-01,-17.168976,-14.32785,-8.71E+00,4.75E+00,2.9602203,1.07E+00,1.08E+00,-16.995438,-14.017128,-8.50E+00,4.85E+00
-0.315737955,0.03370169,0.035914551,-0.060206916,-0.249933293,-0.121467224,0.128136595,2.989867545,1.010126217,0.964395245,-17.31894666,-14.30464942,-8.749785127,4.806035762,2.98863726,1.00E+00,9.17E-01,-17.3314888,-14.3269558,-8.70E+00,4.83E+00,2.966154,9.40E-01,8.47E-01,-17.436249,-14.482895,-8.84E+00,4.80E+00,3.0238342,1.08E+00,1.08E+00,-17.261002,-14.163358,-8.63E+00,4.90E+00
-0.318895335,0.034038707,0.036273697,-0.060808985,-0.252432626,-0.122681897,0.129417961,3.05388569,1.015610715,0.970529362,-17.58614902,-14.45008283,-8.88625381,4.851360293,3.0526975,1.01E+00,9.20E-01,-17.5986823,-14.4754362,-8.84E+00,4.88E+00,3.029707,9.44E-01,8.50E-01,-17.705795,-14.637749,-8.98E+00,4.85E+00,3.088173,1.09E+00,1.09E+00,-17.528877,-14.309363,-8.76E+00,4.95E+00
-0.322052714,0.034375724,0.036632842,-0.061411054,-0.254931959,-0.123896569,0.130699327,3.118667575,1.020888886,0.976643028,-17.85563441,-14.59527333,-9.024305354,4.896473898,3.11750317,1.02E+00,9.24E-01,-17.8681145,-14.6236698,-8.97E+00,4.93E+00,3.094016,9.49E-01,8.53E-01,-17.977524,-14.792389,-9.11E+00,4.89E+00,3.1532745,1.10E+00,1.09E+00,-17.79914,-14.455125,-8.90E+00,5.00E+00
-0.325210094,0.034712741,0.036991988,-0.062013123,-0.257431292,-0.125111241,0.131980693,3.184204965,1.025958811,0.982746091,-18.12735507,-14.73997518,-9.164058887,4.941344345,3.18309194,1.02E+00,9.27E-01,-18.1398102,-14.7716227,-9.11E+00,4.97E+00,3.159089,9.53E-01,8.56E-01,-18.251572,-14.94677,-9.25E+00,4.94E+00,3.2190819,1.11E+00,1.09E+00,-18.071777,-14.600637,-9.03E+00,5.04E+00
-0.328367473,0.035049758,0.037351133,-0.062615192,-0.259930625,-0.126325913,0.133262059,3.250499638,1.030815036,0.988844911,-18.40131538,-14.88415717,-9.305544344,4.98595921,3.24943164,1.03E+00,9.29E-01,-18.4137686,-14.9192885,-9.25E+00,5.02E+00,3.224925,9.57E-01,8.59E-01,-18.527817,-15.100853,-9.39E+00,4.98E+00,3.2856598,1.12E+00,1.10E+00,-18.344421,-14.74587,-9.17E+00,5.09E+00
-0.331524853,0.035386775,0.037710279,-0.063217262,-0.262429958,-0.127540585,0.134543425,3.317553319,1.035452012,0.99494621,-18.67751901,-15.02778702,-9.448792014,5.030305511,3.31653573,1.03E+00,9.32E-01,-18.6899842,-15.06663525,-9.39E+00,5.07E+00,3.291523,9.61E-01,8.62E-01,-18.80629,-15.254623,-9.54E+00,5.03E+00,3.3529968,1.12E+00,1.10E+00,-18.617981,-14.890815,-9.31E+00,5.14E+00
-0.334682232,0.035723792,0.038069424,-0.063819331,-0.264929291,-0.128755258,0.135824791,3.385367671,1.039864102,1.001057095,-18.95596892,-15.1708314,-9.593832538,5.074369692,3.38442574,1.04E+00,9.35E-01,-18.9684998,-15.2136398,-9.54E+00,5.11E+00,3.3588762,9.65E-01,8.65E-01,-19.087036,-15.408028,-9.68E+00,5.07E+00,3.4211082,1.13E+00,1.11E+00,-18.893616,-15.035456,-9.45E+00,5.19E+00
-0.337839612,0.036060809,0.03842857,-0.0644214,-0.267428624,-0.12996993,0.137106157,3.453943929,1.044045672,1.007185274,-19.23666529,-15.31324848,-9.740699902,5.11813679,3.45305681,1.05E+00,9.37E-01,-19.2492804,-15.360286,-9.68E+00,5.16E+00,3.4270077,9.69E-01,8.68E-01,-19.37004,-15.561096,-9.83E+00,5.11E+00,3.4899063,1.14E+00,1.11E+00,-19.171387,-15.179769,-9.59E+00,5.24E+00
-0.340996992,0.036397826,0.038787715,-0.065023469,-0.269927957,-0.131184602,0.138387523,3.523284342,1.047990715,1.013338269,-19.51961328,-15.45501709,-9.889419505,5.16159358,3.5224877,1.05E+00,9.39E-01,-19.5323569,-15.50652915,-9.83E+00,5.20E+00,3.4958954,9.72E-01,8.70E-01,-19.655365,-15.713676,-9.97E+00,5.16E+00,3.5595093,1.15E+00,1.11E+00,-19.451355,-15.323738,-9.74E+00,5.28E+00
-0.344154371,0.036734842,0.039146861,-0.065625538,-0.27242729,-0.132399274,0.139668889,3.593390026,1.051693426,1.019524617,-19.80481148,-15.59609336,-10.04002587,5.204723862,3.59269747,1.06E+00,9.41E-01,-19.8177102,-15.6523719,-9.98E+00,5.25E+00,3.5655603,9.76E-01,8.73E-01,-19.942795,-15.865837,-1.01E+01,5.20E+00,3.6298485,1.16E+00,1.12E+00,-19.733368,-15.467346,-9.88E+00,5.33E+00
-0.347311751,0.037071859,0.039506006,-0.066227607,-0.274926623,-0.133613947,0.140950255,3.664262654,1.055147758,1.025752933,-20.09226097,-15.73644489,-10.19254868,5.247512161,3.66368643,1.06E+00,9.43E-01,-20.1053781,-15.7977632,-1.01E+01,5.29E+00,3.6360197,9.79E-01,8.75E-01,-20.232605,-16.01751,-1.03E+01,5.24E+00,3.7009354,1.16E+00,1.12E+00,-20.01767,-15.610567,-1.00E+01,5.38E+00
-0.35046913,0.037408876,0.039865152,-0.066829677,-0.277425956,-0.134828619,0.142231621,3.735902986,1.058347781,1.032032816,-20.38195726,-15.87602156,-10.34702456,5.289940388,3.73543973,1.07E+00,9.45E-01,-20.3953436,-15.9426877,-1.03E+01,5.34E+00,3.7072458,9.82E-01,8.78E-01,-20.524673,-16.168587,-1.04E+01,5.28E+00,3.7728043,1.17E+00,1.12E+00,-20.304047,-15.753388,-1.02E+01,5.42E+00
-0.35362651,0.037745893,0.040224297,-0.067431746,-0.279925289,-0.136043291,0.143512986,3.808312521,1.061287293,1.038373845,-20.67389935,-16.01478826,-10.5034838,5.331991585,3.80799021,1.08E+00,9.47E-01,-20.6876296,-16.0871172,-1.04E+01,5.38E+00,3.7792473,9.85E-01,8.80E-01,-20.818985,-16.319138,-1.06E+01,5.33E+00,3.8453941,1.18E+00,1.12E+00,-20.59259,-15.894772,-1.03E+01,5.47E+00
-0.356783889,0.03808291,0.040583443,-0.068033815,-0.282424621,-0.137257963,0.144794352,3.881492405,1.063960088,1.044786261,-20.96808368,-16.15270325,-10.66195914,5.373647409,3.88131524,1.08E+00,9.48E-01,-20.9822067,-16.2310181,-1.06E+01,5.42E+00,3.8520174,9.87E-01,8.83E-01,-21.115524,-16.46907,-1.07E+01,5.37E+00,3.9187546,1.19E+00,1.13E+00,-20.883331,-16.032742,-1.05E+01,5.51E+00
-0.359941269,0.038419927,0.040942588,-0.068635884,-0.284923954,-0.138472636,0.146075718,3.955443253,1.066359977,1.051281138,-21.26450312,-16.28971519,-10.82248684,5.414887676,3.95544317,1.09E+00,9.49E-01,-21.2791077,-16.3743541,-1.08E+01,5.47E+00,3.9255962,9.90E-01,8.85E-01,-21.414368,-16.618301,-1.09E+01,5.41E+00,3.9928932,1.19E+00,1.13E+00,-21.176208,-16.170143,-1.06E+01,5.56E+00
-0.363098648,0.038756944,0.041301734,-0.069237953,-0.287423287,-0.139687308,0.147357084,4.030166878,1.068480458,1.057869181,-21.56315653,-16.42579592,-10.98509351,5.455694442,4.03035853,1.09E+00,9.50E-01,-21.578327,-16.5171035,-1.09E+01,5.51E+00,3.9999533,9.92E-01,8.84E-01,-21.715454,-16.766853,-1.11E+01,5.45E+00,4.067795,1.20E+00,1.13E+00,-21.471222,-16.306923,-1.08E+01,5.61E+00
-0.366256028,0.039093961,0.041660879,-0.069840022,-0.28992262,-0.14090198,0.14863845,4.105664027,1.070315173,1.064562309,-21.86403618,-16.56089743,-11.14981341,5.496046635,4.10605578,1.10E+00,9.51E-01,-21.8798736,-16.6592243,-1.11E+01,5.55E+00,4.0751123,9.94E-01,8.82E-01,-22.018845,-16.914673,-1.12E+01,5.49E+00,4.143425,1.21E+00,1.13E+00,-21.768463,-16.443073,-1.10E+01,5.65E+00
-0.369413408,0.039430978,0.042020025,-0.070442092,-0.292421953,-0.142116652,0.149919816,4.181934849,1.071857792,1.071373411,-22.16713021,-16.69496128,-11.3166845,5.535921056,4.18253824,1.10E+00,9.52E-01,-22.1837188,-16.8006981,-1.12E+01,5.60E+00,4.1510477,9.96E-01,8.81E-01,-22.324432,-17.06166,-1.14E+01,5.53E+00,4.2198143,1.22E+00,1.13E+00,-22.06781,-16.578583,-1.11E+01,5.69E+00
-0.372570787,0.039767995,0.04237917,-0.071044161,-0.294921286,-0.143331325,0.151201182,4.258980279,1.073101781,1.078315314,-22.47243043,-16.82794443,-11.48573816,5.575295749,4.25981252,1.11E+00,9.53E-01,-22.4898866,-16.9414636,-1.14E+01,5.64E+00,4.227785,9.98E-01,8.78E-01,-22.632324,-17.207779,-1.15E+01,5.57E+00,4.297001,1.22E+00,1.13E+00,-22.369324,-16.713402,-1.13E+01,5.74E+00
-0.375728167,0.040105011,0.042738316,-0.07164623,-0.297420619,-0.144545997,0.152482548,4.336800844,1.074040626,1.085401683,-22.77992554,-16.95979684,-11.65700804,5.614147079,4.33789825,1.11E+00,9.54E-01,-22.7983772,-17.0815107,-1.16E+01,5.68E+00,4.305294,1.00E+00,8.76E-01,-22.942444,-17.353035,-1.17E+01,5.61E+00,4.374958,1.23E+00,1.13E+00,-22.673065,-16.847538,-1.14E+01,5.78E+00
-0.378885546,0.040442028,0.043097461,-0.072248299,-0.299919952,-0.145760669,0.153763914,4.415396462,1.074667861,1.092647228,-23.08959995,-17.09045831,-11.83053129,5.65244917,4.41677477,1.12E+00,9.54E-01,-23.1091774,-17.220798,-1.18E+01,5.72E+00,4.3836346,1.00E+00,8.73E-01,-23.254852,-17.497375,-1.19E+01,5.65E+00,4.453663,1.24E+00,1.13E+00,-22.978943,-16.980957,-1.16E+01,5.83E+00
-0.382042926,0.040779045,0.043456607,-0.072850368,-0.302419285,-0.146975341,0.15504528,4.494768361,1.074976778,1.100066137,-23.40144472,-17.21989302,-12.00633487,5.690178756,4.49645359,1.12E+00,9.54E-01,-23.4222818,-17.3592694,-1.19E+01,5.76E+00,4.4627514,1.00E+00,8.70E-01,-23.569504,-17.640678,-1.21E+01,5.69E+00,4.533123,1.24E+00,1.13E+00,-23.287018,-17.11364,-1.18E+01,5.87E+00
-0.385200305,0.041116062,0.043815752,-0.073452437,-0.304918618,-0.148190014,0.156326646,4.57491622,1.074960886,1.107674446,-23.71544115,-17.34803808,-12.18445578,5.727307912,4.5769378,1.13E+00,9.55E-01,-23.7377121,-17.496901,-1.21E+01,5.80E+00,4.542677,1.00E+00,8.66E-01,-23.886414,-17.782928,-1.22E+01,5.72E+00,4.613346,1.25E+00,1.13E+00,-23.59726,-17.24554,-1.20E+01,5.91E+00
-0.388357685,0.041453079,0.044174898,-0.074054506,-0.307417951,-0.149404686,0.157608012,4.655839585,1.074613688,1.115488929,-24.03156879,-17.47482943,-12.36493073,5.763807563,4.6582129,1.13E+00,9.55E-01,-24.0554322,-17.6336581,-1.23E+01,5.84E+00,4.6234064,1.01E+00,8.62E-01,-24.205536,-17.924126,-1.24E+01,5.75E+00,4.694351,1.26E+00,1.13E+00,-23.90976,-17.376656,-1.21E+01,5.95E+00
-0.391515064,0.041790096,0.044534043,-0.074656576,-0.309917284,-0.150619358,0.158889378,4.737539216,1.073928501,1.123525883,-24.34981333,-17.60022544,-12.54778703,5.799651056,4.74028911,1.14E+00,9.54E-01,-24.3754647,-17.7694919,-1.25E+01,5.88E+00,4.704957,1.01E+00,8.58E-01,-24.526917,-18.06417,-1.26E+01,5.79E+00,4.776123,1.26E+00,1.13E+00,-24.224304,-17.506943,-1.23E+01,5.99E+00
-0.394672444,0.042127113,0.044893189,-0.075258645,-0.312416617,-0.15183403,0.160170744,4.820014382,1.072898867,1.131803537,-24.67015078,-17.72415927,-12.73306098,5.834807042,4.82317755,1.14E+00,9.54E-01,-24.6977797,-17.9043612,-1.26E+01,5.92E+00,4.787304,1.01E+00,8.53E-01,-24.850525,-18.20298,-1.28E+01,5.82E+00,4.8586617,1.27E+00,1.13E+00,-24.541107,-17.636417,-1.25E+01,6.04E+00
-0.397829823,0.04246413,0.045252334,-0.075860714,-0.31491595,-0.153048703,0.16145211,4.903264635,1.071518299,1.140340508,-24.99255776,-17.84657033,-12.9207856,5.869244099,4.90686474,1.15E+00,9.54E-01,-25.0224006,-18.038231,-1.28E+01,5.95E+00,4.8704586,1.01E+00,8.48E-01,-25.176361,-18.340584,-1.30E+01,5.85E+00,4.9419518,1.27E+00,1.12E+00,-24.860138,-17.765045,-1.27E+01,6.08E+00
-0.400987203,0.042801147,0.04561148,-0.076462783,-0.317415283,-0.154263375,0.162733476,4.987289362,1.069780363,1.149156206,-25.31700888,-17.96739649,-13.11099359,5.902929542,4.99137163,1.15E+00,9.53E-01,-25.3492874,-18.1710416,-1.30E+01,5.99E+00,4.954421,1.01E+00,8.43E-01,-25.504486,-18.476875,-1.31E+01,5.88E+00,5.0260277,1.28E+00,1.12E+00,-25.181366,-17.892761,-1.29E+01,6.12E+00
-0.404144583,0.043138164,0.045970625,-0.077064852,-0.319914615,-0.155478047,0.164014842,5.072087779,1.067678689,1.15827086,-25.64347664,-18.0865741,-13.30371731,5.93582939,5.07666765,1.16E+00,9.53E-01,-25.6784493,-18.3027542,-1.32E+01,6.03E+00,5.0392056,1.01E+00,8.37E-01,-25.834824,-18.611801,-1.33E+01,5.91E+00,5.1108437,1.28E+00,1.12E+00,-25.50473,-18.019562,-1.30E+01,6.16E+00
-0.407301962,0.043475181,0.046329771,-0.077666921,-0.322413948,-0.156692719,0.165296208,5.157658923,1.065206993,1.167705532,-25.97193137,-18.20403792,-13.49898865,5.967908325,5.16277881,1.16E+00,9.52E-01,-26.0098807,-18.4333462,-1.34E+01,6.06E+00,5.1247864,1.01E+00,8.29E-01,-26.167358,-18.745316,-1.35E+01,5.94E+00,5.1964264,1.29E+00,1.11E+00,-25.830353,-18.145462,-1.32E+01,6.19E+00
-0.410459342,0.043812197,0.046688916,-0.078268991,-0.324913281,-0.157907392,0.166577574,5.244001646,1.062359084,1.177482145,-26.30234114,-18.31972124,-13.696839,5.999129658,5.24970464,1.16E+00,9.51E-01,-26.3435639,-18.562755,-1.36E+01,6.10E+00,5.211213,1.01E+00,8.20E-01,-26.502167,-18.877388,-1.37E+01,5.97E+00,5.282772,1.29E+00,1.11E+00,-26.158142,-18.270416,-1.34E+01,6.23E+00
-0.413616721,0.044149214,0.047048062,-0.07887106,-0.327412614,-0.159122064,0.16785894,5.331114607,1.059128889,1.187623496,-26.63467168,-18.43355578,-13.89729915,6.029455297,5.33744626,1.17E+00,9.50E-01,-26.6795036,-18.6909304,-1.38E+01,6.13E+00,5.2984324,1.01E+00,8.10E-01,-26.839264,-19.007927,-1.39E+01,6.00E+00,5.369915,1.30E+00,1.11E+00,-26.48816,-18.394363,-1.36E+01,6.27E+00
-0.416774101,0.044486231,0.047407207,-0.079473129,-0.329911947,-0.160336736,0.169140305,5.418996266,1.055510468,1.198153283,-26.96888631,-18.54547181,-14.1003992,6.058845705,5.42599215,1.17E+00,9.49E-01,-27.0176712,-18.8178409,-1.40E+01,6.16E+00,5.386486,1.01E+00,8.00E-01,-27.178558,-19.136917,-1.41E+01,6.02E+00,5.4577904,1.30E+00,1.11E+00,-26.820435,-18.517342,-1.38E+01,6.31E+00
-0.41993148,0.044823248,0.047766353,-0.080075198,-0.33241128,-0.161551408,0.170421671,5.507644872,1.051498031,1.209096114,-27.30494588,-18.65539809,-14.30616849,6.087259877,5.51533405,1.18E+00,9.48E-01,-27.3580664,-18.9434392,-1.42E+01,6.20E+00,5.4753456,1.01E+00,7.89E-01,-27.520111,-19.264313,-1.44E+01,6.05E+00,5.5464287,1.31E+00,1.12E+00,-27.154877,-18.639297,-1.40E+01,6.34E+00
-0.42308886,0.045160265,0.048125498,-0.080677267,-0.334910613,-0.162766081,0.171703037,5.597058462,1.047085962,1.220477535,-27.64280864,-18.76326196,-14.51463551,6.114655303,5.60549649,1.18E+00,9.46E-01,-27.7006732,-19.0676879,-1.44E+01,6.23E+00,5.5650387,1.01E+00,7.78E-01,-27.863922,-19.390045,-1.46E+01,6.07E+00,5.6358185,1.31E+00,1.13E+00,-27.491547,-18.760246,-1.42E+01,6.38E+00
-0.426246239,0.045497282,0.048484644,-0.081279336,-0.337409946,-0.163980753,0.172984403,5.687234848,1.042268835,1.232324034,-27.98243022,-18.86898938,-14.72582778,6.14098794,5.69647174,1.19E+00,9.45E-01,-28.0454825,-19.1905293,-1.46E+01,6.26E+00,5.655382,1.01E+00,7.66E-01,-28.210052,-19.514091,-1.48E+01,6.10E+00,5.726607,1.32E+00,1.14E+00,-27.83046,-18.880123,-1.44E+01,6.42E+00
-0.429403619,0.045834299,0.048843789,-0.081881406,-0.339909279,-0.165195425,0.174265769,5.778171612,1.037041439,1.244663069,-28.32376352,-18.9725049,-14.93977175,6.166212187,5.78826005,1.19E+00,9.43E-01,-28.3925047,-19.3119323,-1.48E+01,6.29E+00,5.7461624,1.01E+00,7.53E-01,-28.558472,-19.636368,-1.50E+01,6.12E+00,5.8193374,1.32E+00,1.14E+00,-28.17163,-18.998913,-1.46E+01,6.46E+00
-0.432560999,0.046171316,0.049202935,-0.082483475,-0.342408612,-0.166410097,0.175547135,5.869866095,1.031398798,1.257523068,-28.66675867,-19.07373182,-15.15649272,6.19028086,5.88087074,1.20E+00,9.41E-01,-28.7417092,-19.431857,-1.51E+01,6.32E+00,5.8377724,1.01E+00,7.40E-01,-28.90918,-19.75689,-1.52E+01,6.14E+00,5.912893,1.33E+00,1.16E+00,-28.51509,-19.116638,-1.49E+01,6.50E+00
-0.435718378,0.046508333,0.04956208,-0.083085544,-0.344907945,-0.167624769,0.176828501,5.962319821,1.025335433,1.270928215,-29.01139069,-19.17266101,-15.37599017,6.213158829,5.97427505,1.20E+00,9.39E-01,-29.0931085,-19.5502631,-1.53E+01,6.34E+00,5.9301987,1.00E+00,7.26E-01,-29.262268,-19.87555,-1.55E+01,6.16E+00,6.0072703,1.33E+00,1.18E+00,-28.860748,-19.233269,-1.51E+01,6.54E+00
-0.438875758,0.04684535,0.049921226,-0.083687613,-0.347407278,-0.168839442,0.178109867,6.055520952,1.01884837,1.284919105,-29.35754962,-19.26907779,-15.59833511,6.234769052,6.06849128,1.21E+00,9.37E-01,-29.4466507,-19.6671024,-1.55E+01,6.37E+00,6.023451,1.00E+00,7.12E-01,-29.617676,-19.99237,-1.57E+01,6.18E+00,6.1025624,1.34E+00,1.20E+00,-29.208633,-19.348778,-1.53E+01,6.57E+00
-0.442033137,0.047182366,0.050280372,-0.084289682,-0.349906611,-0.170054114,0.179391233,6.149475134,1.011931899,1.299516363,-29.70523382,-19.36304222,-15.82349892,6.255087607,6.16353145,1.21E+00,9.35E-01,-29.8023621,-19.7823648,-1.57E+01,6.40E+00,6.117529,1.00E+00,6.97E-01,-29.984222,-20.1073,-1.59E+01,6.20E+00,6.1986823,1.35E+00,1.22E+00,-29.558884,-19.463158,-1.55E+01,6.61E+00
-0.445190517,0.047519383,0.050639517,-0.084891751,-0.352405944,-0.171268786,0.180672599,6.244169241,1.004583895,1.314763778,-30.05432205,-19.45432816,-16.05155197,6.274031319,6.25937961,1.22E+00,9.33E-01,-30.1602263,-19.8960026,-1.60E+01,6.42E+00,6.21237,1.00E+00,6.82E-01,-30.361115,-20.220337,-1.62E+01,6.21E+00,6.2957177,1.36E+00,1.24E+00,-29.911392,-19.5764,-1.57E+01,6.65E+00
-0.448347896,0.0478564,0.050998663,-0.08549382,-0.354905277,-0.172483458,0.181953965,6.339608549,0.996799208,1.330683507,-30.40480812,-19.54299423,-16.28246273,6.291574028,6.35603426,1.22E+00,9.30E-01,-30.5202561,-20.0079847,-1.62E+01,6.44E+00,6.308092,1.00E+00,6.65E-01,-30.741425,-20.331413,-1.64E+01,6.22E+00,6.393541,1.37E+00,1.26E+00,-30.266174,-19.679516,-1.60E+01,6.68E+00
-0.451505276,0.048193417,0.051357808,-0.08609589,-0.357404609,-0.173698131,0.183235331,6.435779735,0.98857649,1.34732119,-30.75656642,-19.62882059,-16.51629423,6.307629922,6.453475,1.23E+00,9.28E-01,-30.8824491,-20.1182963,-1.64E+01,6.46E+00,6.4045544,1.00E+00,6.48E-01,-31.125305,-20.440475,-1.67E+01,6.23E+00,6.4922857,1.38E+00,1.28E+00,-30.623306,-19.771584,-1.62E+01,6.72E+00
-0.454662655,0.048530434,0.051716954,-0.086697959,-0.359903942,-0.174912803,0.184516697,6.532682692,0.979912252,1.364706829,-31.10955402,-19.71179092,-16.75303666,6.322154464,6.55176615,1.23E+00,9.25E-01,-31.2467911,-20.2269234,-1.67E+01,6.48E+00,6.5018654,9.99E-01,6.31E-01,-31.512695,-20.547615,-1.69E+01,6.24E+00,6.5919743,1.40E+00,1.31E+00,-30.982758,-19.861607,-1.64E+01,6.75E+00
-0.457820035,0.048867451,0.052076099,-0.087300028,-0.362403275,-0.176127475,0.185798063,6.630317773,0.970803123,1.382870172,-31.46373013,-19.79189715,-16.99267579,6.335104466,6.65083648,1.24E+00,9.22E-01,-31.6132872,-20.3338478,-1.69E+01,6.50E+00,6.5999985,9.97E-01,6.13E-01,-31.903748,-20.652786,-1.72E+01,6.25E+00,6.692485,1.41E+00,1.33E+00,-31.344559,-19.949585,-1.67E+01,6.79E+00
-0.460977414,0.049204468,0.052435245,-0.087902097,-0.364902608,-0.177342147,0.187079429,6.728669591,0.961249504,1.401861734,-31.81895132,-19.86890427,-17.23527125,6.346384742,6.75073989,1.24E+00,9.19E-01,-31.9819533,-20.4390595,-1.72E+01,6.52E+00,6.6989594,9.96E-01,5.94E-01,-32.298492,-20.76408,-1.74E+01,6.25E+00,6.793974,1.42E+00,1.36E+00,-31.70868,-20.035496,-1.69E+01,6.82E+00
-0.464134794,0.049541485,0.05279439,-0.088504166,-0.367401941,-0.17855682,0.188360795,6.827742713,0.951247857,1.421706938,-32.17520153,-19.94287357,-17.48078062,6.355964877,6.85143682,1.25E+00,9.16E-01,-32.3527832,-20.5425497,-1.74E+01,6.54E+00,6.7987423,9.95E-01,5.74E-01,-32.697006,-20.878849,-1.77E+01,6.25E+00,6.89629,1.44E+00,1.38E+00,-32.067078,-20.119377,-1.72E+01,6.85E+00
-0.467292174,0.049878502,0.053153536,-0.089106235,-0.369901274,-0.179771492,0.189642161,6.927521448,0.940799663,1.442458059,-32.53233249,-20.01357719,-17.72925479,6.363747167,6.95296414,1.25E+00,9.13E-01,-32.7258287,-20.6443336,-1.77E+01,6.55E+00,6.8993797,9.94E-01,5.54E-01,-33.099396,-20.991703,-1.79E+01,6.25E+00,6.9995747,1.45E+00,1.41E+00,-32.415405,-20.201225,-1.74E+01,6.88E+00
-0.470449553,0.050215519,0.053512681,-0.089708305,-0.372400607,-0.180986164,0.190923527,7.028004503,0.929903551,1.4641491,-32.89028797,-20.08100016,-17.98067128,6.369681106,7.0552686,1.26E+00,9.09E-01,-33.1010782,-20.7444131,-1.79E+01,6.57E+00,7.000786,9.93E-01,5.33E-01,-33.50569,-21.116465,-1.82E+01,6.25E+00,7.1037207,1.46E+00,1.44E+00,-32.764374,-20.281113,-1.77E+01,6.91E+00
-0.473606933,0.050552535,0.053871827,-0.090310374,-0.37489994,-0.182200836,0.192204893,7.129185397,0.918559792,1.486821265,-33.24897706,-20.14505738,-18.23502791,6.373698732,7.1584048,1.27E+00,9.05E-01,-33.4785813,-20.8428206,-1.82E+01,6.58E+00,7.1030693,9.91E-01,5.11E-01,-33.916016,-21.2415,-1.85E+01,6.24E+00,7.2089014,1.48E+00,1.47E+00,-33.114105,-20.359043,-1.79E+01,6.94E+00
-0.476764312,0.050889552,0.054230972,-0.090912443,-0.377399273,-0.183415509,0.193486259,7.231057303,0.906769221,1.510516629,-33.60830551,-20.20566408,-18.4923193,6.375730689,7.26233156,1.27E+00,9.02E-01,-33.8583381,-20.9395718,-1.85E+01,6.59E+00,7.206152,9.87E-01,4.88E-01,-34.33046,-21.365822,-1.88E+01,6.23E+00,7.3149414,1.49E+00,1.50E+00,-33.4646,-20.435108,-1.82E+01,6.97E+00
-0.479921692,0.051226569,0.054590118,-0.091514512,-0.379898606,-0.184630181,0.194767625,7.333619135,0.894531465,1.535269709,-33.9682159,-20.26281942,-18.75251061,6.375727242,7.36707581,1.28E+00,8.98E-01,-34.2404184,-21.0347161,-1.87E+01,6.60E+00,7.310053,9.82E-01,4.65E-01,-34.749146,-21.489496,-1.90E+01,6.22E+00,7.4220104,1.51E+00,1.53E+00,-33.81601,-20.509338,-1.84E+01,7.00E+00
-0.483079071,0.051563586,0.054949263,-0.092116581,-0.382397939,-0.185844853,0.19604899,7.436851399,0.881851976,1.561140594,-34.32852884,-20.31627532,-19.01564125,6.373575466,7.47262477,1.29E+00,8.93E-01,-34.6248205,-21.1282837,-1.90E+01,6.61E+00,7.4148426,9.78E-01,4.41E-01,-35.17215,-21.612549,-1.93E+01,6.21E+00,7.5300007,1.52E+00,1.56E+00,-34.168457,-20.564491,-1.87E+01,7.03E+00
-0.486236451,0.051900603,0.055308409,-0.09271865,-0.384897272,-0.187059525,0.197330356,7.540757945,0.868729858,1.588157503,-34.68921764,-20.36610914,-19.28164548,6.369242755,7.57900142,1.29E+00,8.89E-01,-35.0116563,-21.2203497,-1.93E+01,6.62E+00,7.520458,9.73E-01,4.17E-01,-35.59964,-21.735035,-1.96E+01,6.20E+00,7.6389704,1.54E+00,1.59E+00,-34.522186,-20.601707,-1.90E+01,7.06E+00
-0.48939383,0.05223762,0.055667554,-0.09332072,-0.387396605,-0.188274198,0.198611722,7.645318971,0.855171957,1.616381606,-35.05009894,-20.41208387,-19.55055107,6.362614954,7.68615848,1.30E+00,8.84E-01,-35.400931,-21.3109694,-1.96E+01,6.62E+00,7.6268616,9.68E-01,3.91E-01,-36.031708,-21.85952,-1.99E+01,6.18E+00,7.7488794,1.55E+00,1.62E+00,-34.87738,-20.635578,-1.93E+01,7.08E+00
-0.49255121,0.052574637,0.0560267,-0.093922789,-0.389895938,-0.18948887,0.199893088,7.750598486,0.841158109,1.645757376,-35.41154249,-20.45507211,-19.8220516,6.353870502,7.79412448,1.31E+00,8.79E-01,-35.7927282,-21.4002178,-1.98E+01,6.63E+00,7.734123,9.63E-01,3.65E-01,-36.46849,-21.991364,-2.02E+01,6.16E+00,7.8597975,1.57E+00,1.65E+00,-35.234222,-20.66632,-1.95E+01,7.11E+00
-0.49570859,0.052911654,0.056385845,-0.094524858,-0.392395271,-0.190703542,0.201174454,7.856981024,0.82660058,1.675850755,-35.77596227,-20.49987315,-20.09480943,6.344244367,7.90293165,1.32E+00,8.74E-01,-36.1871051,-21.4881858,-2.01E+01,6.63E+00,7.842266,9.59E-01,3.38E-01,-36.910156,-22.124756,-2.05E+01,6.14E+00,7.971756,1.59E+00,1.69E+00,-35.59308,-20.694382,-1.98E+01,7.14E+00
-0.498865969,0.053248671,0.056744991,-0.095126927,-0.394894603,-0.191918214,0.20245582,7.963490229,0.811741561,1.707918914,-36.13699436,-20.5341962,-20.37217098,6.330413099,8.01255029,1.33E+00,8.69E-01,-36.5841403,-21.5749745,-2.04E+01,6.63E+00,7.9513073,9.54E-01,3.10E-01,-37.356873,-22.259846,-2.08E+01,6.12E+00,8.08466,1.62E+00,1.72E+00,-35.954285,-20.720087,-2.01E+01,7.17E+00
-0.502023349,0.053585688,0.057104136,-0.095728996,-0.397393936,-0.193132887,0.203737186,8.070647661,0.796458278,1.741343718,-36.49795322,-20.56471744,-20.65221576,6.314082311,8.12297195,1.33E+00,8.63E-01,-36.9839214,-21.6606796,-2.07E+01,6.63E+00,8.061102,9.49E-01,2.82E-01,-37.808838,-22.396725,-2.11E+01,6.10E+00,8.198662,1.64E+00,1.76E+00,-36.318085,-20.74389,-2.04E+01,7.21E+00
-0.505180728,0.053922705,0.057463282,-0.096331065,-0.399893269,-0.194347559,0.205018552,8.178395316,0.78076703,1.776228526,-36.85841303,-20.59078596,-20.93505028,6.295017749,8.2342,1.34E+00,8.57E-01,-37.3865468,-21.7454191,-2.10E+01,6.63E+00,8.171804,9.44E-01,2.52E-01,-38.26619,-22.53553,-2.14E+01,6.07E+00,8.313727,1.68E+00,1.79E+00,-36.685028,-20.766262,-2.07E+01,7.25E+00
-0.508338108,0.054259721,0.057822427,-0.096933134,-0.402392602,-0.195562231,0.206299918,8.28674617,0.764670122,1.812593882,-37.21839799,-20.61261699,-21.22055358,6.273218251,8.3462557,1.35E+00,8.51E-01,-37.792072,-21.8293208,-2.13E+01,6.63E+00,8.283304,9.40E-01,2.22E-01,-38.72914,-22.676338,-2.18E+01,6.04E+00,8.429804,1.71E+00,1.83E+00,-37.05536,-20.78769,-2.10E+01,7.28E+00
-0.511495487,0.054596738,0.058181573,-0.097535204,-0.404891935,-0.196776903,0.207581284,8.395689283,0.74817518,1.850487857,-37.57778031,-20.63014233,-21.50867371,6.248605639,8.4591358,1.36E+00,8.44E-01,-38.2006655,-21.9125229,-2.16E+01,6.62E+00,8.395721,9.35E-01,1.91E-01,-39.197998,-22.819298,-2.21E+01,6.01E+00,8.546949,1.75E+00,1.86E+00,-37.429657,-20.808765,-2.13E+01,7.32E+00
-0.514652867,0.054933755,0.058540718,-0.098137273,-0.407391268,-0.197991576,0.20886265,8.505213324,0.731290415,1.889958603,-37.93642967,-20.6432965,-21.79935346,6.221101794,8.5728455,1.37E+00,8.38E-01,-38.6123746,-21.9951476,-2.19E+01,6.62E+00,8.508997,9.31E-01,1.60E-01,-39.672913,-22.964409,-2.24E+01,5.98E+00,8.66522,1.79E+00,1.90E+00,-37.80829,-20.829979,-2.16E+01,7.36E+00
-0.517810246,0.055270772,0.058899864,-0.098739342,-0.409890601,-0.199206248,0.210144016,8.61530657,0.714024594,1.93105425,-38.29421327,-20.65201697,-22.09253026,6.190628834,8.68738245,1.38E+00,8.30E-01,-39.0273147,-22.0773688,-2.23E+01,6.61E+00,8.623093,9.26E-01,1.27E-01,-40.154144,-23.111809,-2.27E+01,5.94E+00,8.784563,1.83E+00,1.93E+00,-38.19171,-20.851967,-2.20E+01,7.40E+00
-0.520967626,0.055607789,0.059259009,-0.099341411,-0.412389934,-0.20042092,0.211425382,8.725956907,0.696387015,1.973822814,-38.65099595,-20.65624425,-22.38813599,6.157109296,8.80275685,1.40E+00,8.23E-01,-39.4455999,-22.1593071,-2.26E+01,6.60E+00,8.738106,9.20E-01,9.38E-02,-40.642044,-23.261505,-2.31E+01,5.90E+00,8.905035,1.87E+00,1.97E+00,-38.580414,-20.87526,-2.23E+01,7.44E+00
-0.524125006,0.055944806,0.059618155,-0.09994348,-0.414889267,-0.201635592,0.212706748,8.837179153,0.678379123,2.018280698,-39.00680851,-20.65621459,-22.68603258,6.120554283,8.91898995,1.41E+00,8.15E-01,-39.8673698,-22.2411535,-2.29E+01,6.59E+00,8.8540325,9.10E-01,5.97E-02,-41.13684,-23.413559,-2.34E+01,5.87E+00,9.026665,1.92E+00,2.01E+00,-38.974915,-20.900505,-2.26E+01,7.48E+00
-0.527282385,0.056281823,0.0599773,-0.100545549,-0.4173886,-0.202850265,0.213988114,8.948906622,0.660027191,2.064537327,-39.36117921,-20.65129381,-22.98626973,6.08071417,9.03604125,1.42E+00,8.07E-01,-40.2927108,-22.3230558,-2.32E+01,6.58E+00,8.970755,8.99E-01,2.48E-02,-41.638794,-23.567963,-2.38E+01,5.83E+00,9.149391,1.96E+00,2.04E+00,-39.37561,-20.928253,-2.29E+01,7.52E+00
-0.530439765,0.05661884,0.060336446,-0.101147619,-0.419887933,-0.204064937,0.21526948,9.061152508,0.641334138,2.112609203,-39.71413023,-20.64172075,-23.28869706,6.037599445,9.1539521,1.43E+00,7.98E-01,-40.7217758,-22.4051697,-2.36E+01,6.57E+00,9.088425,8.89E-01,-1.09E-02,-42.14836,-23.724716,-2.41E+01,5.78E+00,9.273344,2.01E+00,2.08E+00,-39.78302,-20.959076,-2.33E+01,7.56E+00
-0.533597144,0.056955857,0.060695591,-0.101749688,-0.422387266,-0.205279609,0.216550846,9.173903136,0.622310957,2.162542843,-40.06551779,-20.6274492,-23.59322302,5.991136191,9.27271695,1.44E+00,7.89E-01,-41.1546497,-22.4876756,-2.39E+01,6.56E+00,9.2069435,8.78E-01,-4.74E-02,-42.665817,-23.883812,-2.45E+01,5.74E+00,9.398392,2.06E+00,2.12E+00,-40.19748,-20.993523,-2.36E+01,7.61E+00
-0.536754524,0.057292874,0.061054737,-0.102351757,-0.424886599,-0.206494281,0.217832212,9.287144443,0.60296893,2.214384135,-40.41519608,-20.60843634,-23.89974987,5.94125183,9.3923566,1.46E+00,7.79E-01,-41.5914795,-22.570735,-2.43E+01,6.54E+00,9.326378,8.66E-01,-8.48E-02,-43.191574,-24.045197,-2.48E+01,5.70E+00,9.52463,2.12E+00,2.15E+00,-40.619507,-21.032085,-2.39E+01,7.65E+00
-0.539911903,0.05762989,0.061413882,-0.102953826,-0.427385932,-0.207708953,0.219113578,9.400861984,0.58331957,2.268178246,-40.76301726,-20.58464268,-24.20817355,5.887875293,9.5128813,1.47E+00,7.70E-01,-42.0323751,-22.6545329,-2.46E+01,6.53E+00,9.446703,8.55E-01,-1.23E-01,-43.726013,-24.208847,-2.52E+01,5.65E+00,9.652151,2.17E+00,2.19E+00,-41.04947,-21.075306,-2.43E+01,7.69E+00
-0.543069283,0.057966907,0.061773028,-0.103555895,-0.429885265,-0.208923626,0.220394944,9.515040925,0.563374554,2.323969533,-41.10883135,-20.5560319,-24.51838361,5.830937166,9.63427565,1.48E+00,7.59E-01,-42.4774398,-22.7392082,-2.50E+01,6.51E+00,9.566074,8.43E-01,-1.62E-01,-44.26956,-24.374634,-2.56E+01,5.61E+00,9.7808,2.23E+00,2.23E+00,-41.48764,-21.12357,-2.46E+01,7.74E+00
-0.546226662,0.058303924,0.062132173,-0.104157964,-0.432384597,-0.210138298,0.221676309,9.62966605,0.543145647,2.381801467,-41.45248612,-20.52257064,-24.830263,5.770369816,9.7565575,1.50E+00,7.48E-01,-42.9268021,-22.8249556,-2.53E+01,6.50E+00,9.682922,8.30E-01,-2.02E-01,-44.822662,-24.542542,-2.59E+01,5.56E+00,9.9107,2.29E+00,2.26E+00,-41.934326,-21.177307,-2.49E+01,7.78E+00
-0.549384042,0.058640941,0.062491319,-0.104760034,-0.43488393,-0.21135297,0.222957675,9.744721759,0.522644629,2.441716571,-41.79382694,-20.48422816,-25.14368795,5.706107486,9.87973105,1.51E+00,7.37E-01,-43.380569,-22.9119185,-2.57E+01,6.48E+00,9.800526,8.18E-01,-2.42E-01,-45.385788,-24.712433,-2.63E+01,5.51E+00,10.041763,2.35E+00,2.30E+00,-42.389893,-21.236847,-2.52E+01,7.82E+00
-0.552541421,0.058977958,0.062850464,-0.105362103,-0.437383263,-0.212567642,0.224239041,9.860223653,0.501870126,2.503723521,-42.13287575,-20.44125653,-25.45848023,5.638180469,10.00384265,1.53E+00,7.25E-01,-43.8388441,-23.0002635,-2.60E+01,6.46E+00,9.918991,8.05E-01,-2.84E-01,-45.95941,-24.884186,-2.67E+01,5.46E+00,10.174227,2.41E+00,2.34E+00,-42.85446,-21.302517,-2.56E+01,7.87E+00
-0.555698801,0.059314975,0.06320961,-0.105964172,-0.439882596,-0.213782315,0.225520407,9.976093035,0.480859159,2.567928248,-42.46911573,-20.39306813,-25.77459873,5.56633992,10.1288432,1.54E+00,7.13E-01,-44.3017346,-23.090135,-2.64E+01,6.44E+00,10.038277,7.92E-01,-3.26E-01,-46.544083,-25.057678,-2.71E+01,5.41E+00,10.307817,2.48E+00,2.37E+00,-43.328278,-21.374538,-2.59E+01,7.91E+00
-0.558856181,0.059651992,0.063568755,-0.106566241,-0.442381929,-0.214996987,0.226801773,10.09234387,0.459610673,2.63433781,-42.80255899,-20.33991614,-26.09184933,5.490618485,10.2547974,1.56E+00,7.00E-01,-44.7693309,-23.1817017,-2.68E+01,6.42E+00,10.158539,7.78E-01,-3.69E-01,-47.14032,-25.23278,-2.74E+01,5.36E+00,10.442665,2.55E+00,2.41E+00,-43.81143,-21.453121,-2.62E+01,7.96E+00
-0.56201356,0.059989009,0.063927901,-0.10716831,-0.444881262,-0.216211659,0.228083139,10.20895897,0.438135669,2.702990827,-43.13303632,-20.28177373,-26.41007918,5.410957801,10.3816814,1.58E+00,6.87E-01,-45.2417182,-23.2750984,-2.71E+01,6.40E+00,10.279655,7.64E-01,-4.14E-01,-47.748657,-25.409363,-2.78E+01,5.31E+00,10.578882,2.62E+00,2.44E+00,-44.304077,-21.538406,-2.66E+01,8.00E+00
-0.56517094,0.060326026,0.064287046,-0.107770379,-0.447380595,-0.217426331,0.229364505,10.32592075,0.416444722,2.773925119,-43.46037252,-20.21861219,-26.72912729,5.327300892,10.50952145,1.59E+00,6.73E-01,-45.719036,-23.3704695,-2.75E+01,6.38E+00,10.401722,7.50E-01,-4.58E-01,-48.36972,-25.58722,-2.82E+01,5.26E+00,10.7162895,2.69E+00,2.47E+00,-44.776886,-21.630516,-2.69E+01,8.05E+00
-0.568328319,0.060663043,0.064646192,-0.108372448,-0.449879928,-0.218641004,0.230645871,10.44321116,0.394547889,2.847177939,-43.78438475,-20.15039881,-27.04882392,5.239591677,10.6383191,1.61E+00,6.59E-01,-46.2013291,-23.4679678,-2.79E+01,6.36E+00,10.524696,7.35E-01,-5.04E-01,-49.004074,-25.76625,-2.86E+01,5.21E+00,10.855071,2.76E+00,2.51E+00,-45.182495,-21.72948,-2.73E+01,8.09E+00
-0.571485699,0.061000059,0.065005337,-0.108974518,-0.452379261,-0.219855676,0.231927237,10.56081168,0.372454598,2.922786328,-44.10488006,-20.07709409,-27.36898977,5.147774193,10.76810075,1.63E+00,6.44E-01,-46.688655,-23.5677016,-2.83E+01,6.34E+00,10.6487465,7.20E-01,-5.51E-01,-49.652344,-25.94622,-2.90E+01,5.16E+00,10.995045,2.84E+00,2.54E+00,-45.58911,-21.835308,-2.76E+01,8.13E+00
-0.574643078,0.061337076,0.065364483,-0.109576587,-0.454878594,-0.221070348,0.233208603,10.67870981,0.350170428,3.000781984,-44.42168481,-19.99869526,-27.68942862,5.051808532,10.89887285,1.64E+00,6.28E-01,-47.1811262,-23.6698036,-2.87E+01,6.31E+00,10.773766,7.04E-01,-5.98E-01,-50.315125,-26.126999,-2.94E+01,5.10E+00,11.136418,2.91E+00,2.57E+00,-45.996826,-21.948002,-2.80E+01,8.18E+00
-0.577800458,0.061674093,0.065723628,-0.110178656,-0.457377927,-0.22228502,0.234489969,10.79689231,0.327700022,3.081198832,-44.73460277,-19.91517535,-28.00993377,4.951649732,11.0306484,1.66E+00,6.12E-01,-47.6787951,-23.7743984,-2.91E+01,6.29E+00,10.89983,6.88E-01,-6.47E-01,-50.993134,-26.308418,-2.98E+01,5.05E+00,11.279043,2.99E+00,2.60E+00,-46.40555,-22.067467,-2.83E+01,8.22E+00
-0.580957837,0.06201111,0.066082774,-0.110780725,-0.45987726,-0.223499693,0.235771335,10.91530728,0.305065336,3.164105184,-45.04322442,-19.82621575,-28.33031535,4.847150284,11.1634337,1.68E+00,5.95E-01,-48.1817058,-23.8815995,-2.95E+01,6.27E+00,11.02705,6.71E-01,-6.96E-01,-51.687027,-26.49028,-3.02E+01,5.00E+00,11.422956,3.07E+00,2.63E+00,-46.81537,-22.193615,-2.87E+01,8.26E+00
-0.584115217,0.062348127,0.066441919,-0.111382794,-0.462376593,-0.224714365,0.237052701,11.03396832,0.282255183,3.249519069,-45.34742607,-19.73192306,-28.65030675,4.738320856,11.297252,1.70E+00,5.78E-01,-48.6899474,-23.9915086,-2.99E+01,6.24E+00,11.155342,6.54E-01,-7.46E-01,-52.39743,-26.67244,-3.06E+01,4.95E+00,11.568235,3.15E+00,2.66E+00,-47.226257,-22.326378,-2.91E+01,8.30E+00
-0.587272597,0.062685144,0.066801065,-0.111984863,-0.464875926,-0.225929037,0.238334067,11.15285306,0.259273693,3.337499366,-45.64684177,-19.63207845,-28.96964709,4.625059158,11.43210605,1.72E+00,5.60E-01,-49.2035226,-24.1042293,-3.03E+01,6.21E+00,11.2847595,6.36E-01,-7.97E-01,-53.125122,-26.854706,-3.10E+01,4.90E+00,11.714705,3.24E+00,2.69E+00,-47.638275,-22.465527,-2.94E+01,8.34E+00
-0.590429976,0.063022161,0.067160211,-0.112586933,-0.467375259,-0.227143709,0.239615433,11.27189209,0.236143794,3.428153619,-45.94079989,-19.52607403,-29.28806041,4.507124967,11.56801175,1.73E+00,5.42E-01,-49.7224984,-24.2198533,-3.07E+01,6.19E+00,11.415367,6.18E-01,-8.49E-01,-53.870697,-27.036934,-3.14E+01,4.85E+00,11.862643,3.32E+00,2.72E+00,-48.05127,-22.597542,-2.98E+01,8.38E+00
-0.593587356,0.063359178,0.067519356,-0.113189002,-0.469874591,-0.228358382,0.240896799,11.39109049,0.212846937,3.521569903,-46.22877382,-19.41355901,-29.60514663,4.384382966,11.7049942,1.75E+00,5.22E-01,-50.2468715,-24.3384574,-3.11E+01,6.16E+00,11.547165,5.99E-01,-9.02E-01,-54.63492,-27.218933,-3.18E+01,4.80E+00,12.011772,3.41E+00,2.74E+00,-48.465393,-22.62275,-3.01E+01,8.42E+00
-0.596744735,0.063696195,0.067878502,-0.113791071,-0.472373924,-0.229573054,0.242178165,11.51041959,0.18936812,3.617943056,-46.50965051,-19.29347785,-29.92037861,4.256456488,11.84304765,1.77E+00,5.03E-01,-50.7766851,-24.4601388,-3.15E+01,6.13E+00,11.680187,5.79E-01,-9.56E-01,-55.418472,-27.400543,-3.22E+01,4.75E+00,12.162239,3.50E+00,2.79E+00,-48.880646,-22.647888,-3.05E+01,8.46E+00
-0.599902115,0.064033212,0.068237647,-0.11439314,-0.474873257,-0.230787726,0.243459531,11.62984422,0.165660596,3.717706269,-46.78108092,-19.16335112,-30.23283104,4.122490044,11.9822105,1.79E+00,4.82E-01,-51.3119219,-24.5849501,-3.19E+01,6.11E+00,11.814487,5.58E-01,-1.01E+00,-56.22203,-27.581669,-3.26E+01,4.69E+00,12.313965,3.58E+00,2.85E+00,-49.296906,-22.673088,-3.09E+01,8.49E+00
-0.603059494,0.064370229,0.068596793,-0.114995209,-0.47737259,-0.232002398,0.244740897,11.74931094,0.141532854,3.822391616,-47.03511358,-19.0141803,-30.53982724,3.979424706,12.12248,1.81E+00,4.61E-01,-51.8525873,-24.7129584,-3.23E+01,6.08E+00,11.950008,5.36E-01,-1.07E+00,-57.046387,-27.762074,-3.30E+01,4.62E+00,12.467061,3.67E+00,2.92E+00,-49.714294,-22.698524,-3.12E+01,8.53E+00
-0.606216874,0.064707245,0.068955938,-0.115597278,-0.479871923,-0.233217071,0.246022263,11.86845533,0.111230595,3.97440195,-47.05658075,-18.59529482,-30.77203694,3.742280632,12.2638543,1.83E+00,4.39E-01,-52.3986591,-24.8441995,-3.28E+01,6.05E+00,12.086689,5.14E-01,-1.12E+00,-57.892166,-28.039759,-3.35E+01,4.54E+00,12.621401,3.76E+00,2.98E+00,-50.132812,-22.724274,-3.16E+01,8.56E+00
-0.609374253,0.065044262,0.069315084,-0.116199348,-0.482371256,-0.234431743,0.247303628,11.98665786,0.083380343,4.099919158,-47.21031207,-18.34105662,-31.03581248,3.558542361,12.40638785,1.85E+00,4.17E-01,-52.9500865,-24.978728,-3.32E+01,6.02E+00,12.224831,4.90E-01,-1.18E+00,-58.76013,-28.351427,-3.39E+01,4.47E+00,12.777058,3.85E+00,3.04E+00,-50.55243,-22.75055,-3.20E+01,8.60E+00
-0.612531633,0.065381279,0.069674229,-0.116801417,-0.484870589,-0.235646415,0.248584994,12.10455561,0.05635263,4.218055792,-47.40523836,-18.1391922,-31.30978067,3.390229896,12.55003935,1.87E+00,3.94E-01,-53.5068239,-25.1165515,-3.36E+01,5.99E+00,12.364201,4.65E-01,-1.24E+00,-59.650818,-28.677586,-3.44E+01,4.40E+00,12.9339695,3.95E+00,3.11E+00,-50.972992,-22.777405,-3.23E+01,8.63E+00
-0.615689013,0.065718296,0.070033375,-0.117403486,-0.487369922,-0.236861087,0.24986636,12.2222484,0.02939576,4.334744561,-47.61194397,-17.95454273,-31.58518046,3.225495002,12.6948878,1.89E+00,3.70E-01,-54.0688012,-25.2576971,-3.40E+01,5.96E+00,12.504974,4.38E-01,-1.30E+00,-60.56508,-29.018856,-3.49E+01,4.32E+00,13.092129,4.04E+00,3.18E+00,-51.394684,-22.805038,-3.27E+01,8.66E+00
-0.618846392,0.066055313,0.07039252,-0.118005555,-0.489869255,-0.23807576,0.251147726,12.33977557,0.002342526,4.451271431,-47.82403304,-17.77936174,-31.8601689,3.061776616,12.8408893,1.91E+00,3.46E-01,-54.6359087,-25.4021482,-3.45E+01,5.92E+00,12.647148,4.10E-01,-1.36E+00,-61.503464,-29.375734,-3.54E+01,4.25E+00,13.251598,4.13E+00,3.25E+00,-51.817383,-22.833565,-3.31E+01,8.69E+00
-0.622003772,0.06639233,0.070751666,-0.118607624,-0.492368588,-0.239290432,0.252429092,12.45715832,-0.024877677,4.568140002,-48.03894815,-17.61051583,-32.13402433,2.898074359,12.988084,1.92E+00,3.21E-01,-55.2080054,-25.5498866,-3.49E+01,5.89E+00,12.790695,3.81E-01,-1.42E+00,-62.466537,-29.748678,-3.59E+01,4.17E+00,13.412235,4.22E+00,3.32E+00,-52.241028,-22.863106,-3.35E+01,8.71E+00
-0.625161151,0.066729347,0.071110811,-0.119209693,-0.494867921,-0.240505104,0.253710458,12.57440981,-0.052303129,4.685586528,-48.25543923,-17.4464514,-32.40639898,2.73392099,13.136497,1.94E+00,2.95E-01,-55.7849692,-25.7008743,-3.53E+01,5.86E+00,12.935738,3.49E-01,-1.48E+00,-63.455017,-30.138206,-3.64E+01,4.10E+00,13.574181,4.31E+00,3.39E+00,-52.66559,-22.893745,-3.38E+01,8.74E+00
-0.628318531,0.067066364,0.071469957,-0.119811762,-0.497367254,-0.241719776,0.254991824,12.69155711,-0.080072942,4.803514228,-48.47362793,-17.28718825,-32.67723622,2.569468509,13.286109,1.96E+00,2.69E-01,-56.3665947,-25.8550402,-3.58E+01,5.82E+00,13.082066,3.15E-01,-1.54E+00,-64.46939,-30.544746,-3.69E+01,3.98E+00,13.737317,4.41E+00,3.46E+00,-53.091095,-22.925652,-3.42E+01,8.76E+00

==> fig_scaling_data_bending.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3,pot_pred,n_1_pred,n_2_pred,n_3_pred,m_1_pred,m_2_pred,m_3_pred
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.7872035914644104e-17,0.0,0.0,6.923691278907821e-17,3.3858129705553535e-19,1.1701910501039323e-19,0.0,0.0,-2.9802322e-08,-1.4901161e-08,0.0,0.0,0.0,0.0
0.01282282715750936,0.0,0.0,0.0,0.01282282715750936,0.0,0.0,4.515829782833893e-07,0.0,0.0,-1.1536417421614376e-06,7.043425301732284e-05,3.3565585728628807e-09,0.0,4.0076677e-07,-2.95043e-06,-1.4305115e-06,5.722046e-06,6.910264e-05,-1.1920929e-07,-1.9222499e-07
0.02564565431501872,0.0,0.0,0.0,0.02564565431501872,0.0,0.0,1.8063336881892864e-06,0.0,0.0,-4.614581485466552e-06,0.00014086878289330638,6.71267714819406e-09,0.0,1.8696488e-06,-5.751848e-06,-2.8908253e-06,9.179115e-06,0.00013819635,-2.3245812e-07,-3.8295985e-07
0.03846848147252808,0.0,0.0,0.0,0.03846848147252808,0.0,0.0,4.0642574549080255e-06,0.0,0.0,-1.0382862780524902e-05,0.0002113038664923279,1.0067915705140043e-08,0.0,3.948808e-06,-8.583069e-06,-4.440546e-06,1.013279e-05,0.00020727814,-3.7550927e-07,-5.722046e-07
0.05129130863003744,0.0,0.0,0.0,0.05129130863003744,0.0,0.0,7.2253631538824965e-06,0.0,0.0,-1.8458558213020138e-05,0.0002817397806902005,1.3421834185496674e-08,0.0,7.248819e-06,-1.1384487e-05,-5.90086e-06,8.702278e-06,0.00027635097,-5.066395e-07,-7.599592e-07
0.0641141357875468,0.0,0.0,0.0,0.0641141357875468,0.0,0.0,1.1289663210997291e-05,0.0,0.0,-2.884176940529141e-05,0.0003521768023798938,1.6773992471759115e-08,0.0,1.1159183e-05,-1.41859055e-05,-7.458031e-06,4.7683716e-06,0.00034541785,-6.1392785e-07,-9.477139e-07
0.07693696294505616,0.0,0.0,0.0,0.07693696294505616,0.0,0.0,1.6257173602823825e-05,0.0,0.0,-4.153262701895278e-05,0.00042261520847724804,2.0123950364566666e-08,0.0,1.5984775e-05,-1.6897917e-05,-9.059906e-06,-1.5497208e-06,0.0004144788,-7.8082087e-07,-1.1354686e-06
0.08975979010256552,0.0,0.0,0.0,0.08975979010256552,0.0,0.0,2.2127913856948546e-05,0.0,0.0,-5.65312907579762e-05,0.0004930552759266879,2.347126756506132e-08,0.0,2.1726193e-05,-1.9669533e-05,-1.0639429e-05,-1.04904175e-05,0.0004835397,-9.1791156e-07,-1.3202429e-06
0.10258261726007488,0.0,0.0,0.0,0.10258261726007488,0.0,0.0,2.8901907052390364e-05,0.0,0.0,-7.383794937264779e-05,0.0005634972817069489,2.6815503655098687e-08,0.0,2.8383138e-05,-2.2381544e-05,-1.2226403e-05,-2.169609e-05,0.0005525917,-1.0609627e-06,-1.5020371e-06
0.11540544441758424,0.0,0.0,0.0,0.11540544441758424,0.0,0.0,3.657917982006645e-05,0.0,0.0,-9.345282066413418e-05,0.0006339415028367776,3.01562180737511e-08,0.0,3.6108497e-05,-2.5004148e-05,-1.3872981e-05,-3.5762787e-05,0.0006216407,-1.2338162e-06,-1.6793609e-06
0.1282282715750936,0.0,0.0,0.0,0.1282282715750936,0.0,0.0,4.515976234334261e-05,0.0,0.0,-0.00011537615148982999,0.0007043882163806654,3.349297010309851e-08,0.0,4.4443612e-05,-2.7656555e-05,-1.5489757e-05,-5.173683e-05,0.0006906867,-1.3768673e-06,-1.8566847e-06
0.14105109873260296,0.0,0.0,0.0,0.14105109873260296,0.0,0.0,5.464368835866439e-05,0.0,0.0,-0.0001396082177693885,0.0007748376994545361,3.6825318843409396e-08,0.0,5.3694253e-05,-3.0249357e-05,-1.719594e-05,-7.081032e-05,0.0007597268,-1.5437603e-06,-2.039969e-06
0.1538739258901123,0.0,0.0,0.0,0.1538739258901123,0.0,0.0,6.503099515624034e-05,0.0,0.0,-0.00016614932449131022,0.0008452902292314803,4.015282319334376e-08,0.0,6.3707834e-05,-3.2901764e-05,-1.8887222e-05,-9.202957e-05,0.00082876085,-1.7225742e-06,-2.2143126e-06
0.1666967530476217,0.0,0.0,0.0,0.1666967530476217,0.0,0.0,7.632172358081606e-05,0.0,0.0,-0.00019499980572065578,0.0009157460829474548,4.3475041835393524e-08,0.0,7.494271e-05,-3.5464764e-05,-2.0615757e-05,-0.00011539459,0.00089779793,-1.8894673e-06,-2.3901464e-06
0.17951958020513104,0.0,0.0,0.0,0.17951958020513104,0.0,0.0,8.85159180325378e-05,0.0,0.0,-0.0002261600246068487,0.0009862055379069945,4.6791533207402806e-08,0.0,8.693994e-05,-3.799796e-05,-2.2269785e-05,-0.00014162064,0.00096682314,-2.0682812e-06,-2.56449e-06
0.1923424073626404,0.0,0.0,0.0,0.1923424073626404,0.0,0.0,0.00010161362646783092,0.0,0.0,-0.0002596303733928229,0.0010566688714889162,5.0101855488734633e-08,0.0,9.97001e-05,-4.0501356e-05,-2.4050474e-05,-0.00017011166,0.0010358602,-2.2530555e-06,-2.732873e-06
0.20516523452014976,0.0,0.0,0.0,0.20516523452014976,0.0,0.0,0.00011561490040040919,0.0,0.0,-0.0002954112734243315,0.0011271363611520262,5.340556657649344e-08,0.0,0.00011352898,-4.297495e-05,-2.579391e-05,-0.00020110607,0.0011048913,-2.449751e-06,-2.9057264e-06
0.2179880616776591,0.0,0.0,0.0,0.2179880616776591,0.0,0.0,0.00013051979490234986,0.0,0.0,-0.0003335031751604472,0.001197608284440825,5.670222407041834e-08,0.0,0.0001281202,-4.541874e-05,-2.7537346e-05,-0.00023496151,0.0011739194,-2.6404857e-06,-3.0726194e-06
0.23081088883516848,0.0,0.0,0.0,0.23081088883516848,0.0,0.0,0.0001463283686051947,0.0,0.0,-0.00037390655818425866,0.0012680849189911944,5.999138524681549e-08,0.0,0.00014347554,-4.7892332e-05,-2.9399991e-05,-0.0002706051,0.0012429476,-2.849102e-06,-3.245473e-06
0.24363371599267783,0.0,0.0,0.0,0.24363371599267783,0.0,0.0,0.00016304068370120604,0.0,0.0,-0.0004166219312148226,0.0013385665425361209,6.327260704066408e-08,0.0,0.00015974522,-5.0216913e-05,-3.119558e-05,-0.0003092289,0.0013119758,-3.0457975e-06,-3.410876e-06
0.2564565431501872,0.0,0.0,0.0,0.2564565431501872,0.0,0.0,0.00018065680594459737,0.0,0.0,-0.0004616498321193637,0.0014090534329113716,6.654544602935289e-08,0.0,0.00017693044,-5.2660704e-05,-3.296882e-05,-0.00034999847,0.0013810069,-3.2544137e-06,-3.5732985e-06
0.26927937030769655,0.0,0.0,0.0,0.26927937030769655,0.0,0.0,0.00019917680465292276,0.0,0.0,-0.0005089908279263431,0.0014795458680611877,6.98094584063115e-08,0.0,0.00019518376,-5.4985285e-05,-3.4831464e-05,-0.00039362907,0.001450041,-3.4749507e-06,-3.7401915e-06
0.28210219746520593,0.0,0.0,0.0,0.28210219746520593,0.0,0.0,0.00021860075270848764,0.0,0.0,-0.0005586455148394196,0.0015500441260439938,7.306419996324293e-08,0.0,0.00021435262,-5.7280064e-05,-3.6671758e-05,-0.00043940544,0.0015190811,-3.6716463e-06,-3.9011243e-06
0.2949250246227153,0.0,0.0,0.0,0.2949250246227153,0.0,0.0,0.0002389287265598566,0.0,0.0,-0.0006106145182517364,0.0016205484850380586,7.630922607000476e-08,0.0,0.00023428442,-5.9574842e-05,-3.8534403e-05,-0.000487566,0.0015881151,-3.898144e-06,-4.065037e-06
0.3077478517802246,0.0,0.0,0.0,0.3077478517802246,0.0,0.0,0.0002601608062234345,0.0,0.0,-0.0006648984927612371,0.0016910592233471999,7.954409165856918e-08,0.0,0.00025513174,-6.183982e-05,-4.04045e-05,-0.00053822994,0.0016571492,-4.118681e-06,-4.222989e-06
0.320570678937734,0.0,0.0,0.0,0.320570678937734,0.0,0.0,0.00028229707528508463,0.0,0.0,-0.0007214981221865789,0.0017615766194064462,8.276835119531473e-08,0.0,0.0002767432,-6.4104795e-05,-4.2274594e-05,-0.0005915165,0.0017262012,-4.3630603e-06,-4.3809414e-06
0.3333935060952434,0.0,0.0,0.0,0.3333935060952434,0.0,0.0,0.0003053376209018824,0.0,0.0,-0.000780414119583678,0.0018321009517877484,8.598155866551052e-08,0.0,0.00029926898,-6.633997e-05,-4.416704e-05,-0.00064730644,0.0017952443,-4.577637e-06,-4.541874e-06
0.3462163332527527,0.0,0.0,0.0,0.3462163332527527,0.0,0.0,0.00032928253380388117,0.0,0.0,-0.0008416472272630173,0.0019026324992056046,8.91832675526711e-08,0.0,0.00032286288,-6.851554e-05,-4.608184e-05,-0.00070536137,0.0018642963,-4.827976e-06,-4.696846e-06
0.35903916041026207,0.0,0.0,0.0,0.35903916041026207,0.0,0.0,0.000354131908296004,0.0,0.0,-0.0009051982168076198,0.001973171540522773,9.237303081521834e-08,0.0,0.00034737232,-7.06017e-05,-4.799664e-05,-0.0007658005,0.0019333542,-5.066395e-06,-4.8533084e-06
0.37186198756777145,0.0,0.0,0.0,0.37186198756777145,0.0,0.0,0.0003798858422599298,0.0,0.0,-0.0009710678890919603,0.0020437183547559246,9.555040087273283e-08,0.0,0.0003724933,-7.280707e-05,-4.990399e-05,-0.0008289814,0.002002418,-5.3107738e-06,-5.0053e-06
0.3846848147252808,0.0,0.0,0.0,0.3846848147252808,0.0,0.0,0.00040654443715616815,0.0,0.0,-0.0010392570743009777,0.002114273221081285,9.871492957767335e-08,0.0,0.00039852742,-7.492304e-05,-5.186349e-05,-0.0008941889,0.002071491,-5.567074e-06,-5.161762e-06
0.39750764188279014,0.0,0.0,0.0,0.39750764188279014,0.0,0.0,0.0004341077980261,0.0,0.0,-0.0011097666319507325,0.002184836418840325,1.0186616820154886e-07,0.0,0.00042547943,-7.70092e-05,-5.3808093e-05,-0.0009623766,0.0021405667,-5.8174132e-06,-5.307794e-06
0.4103304690402995,0.0,0.0,0.0,0.4103304690402995,0.0,0.0,0.0004625760334941393,0.0,0.0,-0.0011825974509086842,0.0022554082275453805,1.050036674113405e-07,0.0,0.0004533458,-7.909536e-05,-5.5745244e-05,-0.0010328293,0.0022096485,-6.091595e-06,-5.462766e-06
0.4231532961978089,0.0,0.0,0.0,0.4231532961978089,0.0,0.0,0.0004919492557699741,0.0,0.0,-0.0012577504494155345,0.0023259889268853404,1.0812697724813681e-07,0.0,0.00048197512,-8.109212e-05,-5.7682395e-05,-0.0011056662,0.0022787333,-6.3478947e-06,-5.6028366e-06
0.4359761233553182,0.0,0.0,0.0,0.4359761233553182,0.0,0.0,0.0005222275806508481,0.0,0.0,-0.0013352265751072417,0.002396578796731247,1.1123564710943424e-07,0.0,0.00051182514,-8.311868e-05,-5.964935e-05,-0.0011808872,0.002347833,-6.6161156e-06,-5.759299e-06
0.4487989505128276,0.0,0.0,0.0,0.4487989505128276,0.0,0.0,0.0005534111275239385,0.0,0.0,-0.0014150268050381089,0.0024671781171419736,1.1432922572765502e-07,0.0,0.00054243807,-8.511543e-05,-6.157905e-05,-0.0012586117,0.0024169385,-6.8962577e-06,-5.9098006e-06
0.46162177767033696,0.0,0.0,0.0,0.46162177767033696,0.0,0.0,0.0005855000193688159,0.0,0.0,-0.001497152145704301,0.002537787168369824,1.1740726115100343e-07,0.0,0.0005739689,-8.7052584e-05,-6.3598156e-05,-0.0013391972,0.002486065,-7.1763993e-06,-6.052852e-06
0.47444460482784634,0.0,0.0,0.0,0.47444460482784634,0.0,0.0,0.0006184943827599394,0.0,0.0,-0.0015816036330679923,0.0026084062308661766,1.2046930071781423e-07,0.0,0.0006061054,-8.8989735e-05,-6.558001e-05,-0.0014218092,0.0025551885,-7.462502e-06,-6.194413e-06
0.48726743198535566,0.0,0.0,0.0,0.48726743198535566,0.0,0.0,0.0006523943478692481,0.0,0.0,-0.001668382332582616,0.002679035585287132,1.235148910436566e-07,0.0,0.0006391621,-9.083748e-05,-6.7576766e-05,-0.0015069246,0.002624327,-7.736683e-06,-6.338954e-06
0.5000902591428651,0.0,0.0,0.0,0.5000902591428651,0.0,0.0,0.0006872000484688381,0.0,0.0,-0.001757489339218424,0.0027496755124990615,1.265435779955847e-07,0.0,0.00067343476,-9.277463e-05,-6.954372e-05,-0.0015946627,0.0026934685,-8.022786e-06,-6.482005e-06
0.5129130863003744,0.0,0.0,0.0,0.5129130863003744,0.0,0.0,0.0007229116219336852,0.0,0.0,-0.0018489257774888439,0.002820326293584295,1.295549066714372e-07,0.0,0.00070862775,-9.459257e-05,-7.157028e-05,-0.0016847849,0.0027626248,-8.320809e-06,-6.622076e-06
0.5257359134578837,0.0,0.0,0.0,0.5257359134578837,0.0,0.0,0.0007595292092444426,0.0,0.0,-0.0019426928014775356,0.002890988209846677,1.3254842138394754e-07,0.0,0.00074442866,-9.647012e-05,-7.352978e-05,-0.0017774105,0.002831793,-8.624792e-06,-6.762147e-06
0.5385587406153931,0.0,0.0,0.0,0.5385587406153931,0.0,0.0,0.0007970529549903315,0.0,0.0,-0.0020387915948663817,0.0029616615428171757,1.355236656346246e-07,0.0,0.0007811452,-9.816885e-05,-7.554889e-05,-0.0018725395,0.002900976,-8.922815e-06,-6.902218e-06
0.5513815677729025,0.0,0.0,0.0,0.5513815677729025,0.0,0.0,0.0008354830073720778,0.0,0.0,-0.0021372233709636046,0.0030323465742594833,1.3848018209611614e-07,0.0,0.00081862457,-9.995699e-05,-7.752329e-05,-0.0019699335,0.002970177,-9.244681e-06,-7.0407987e-06
0.5642043949304119,0.0,0.0,0.0,0.5642043949304119,0.0,0.0,0.0008748195182049397,0.0,0.0,-0.002237989372733105,0.0031030435861755952,1.41417512590897e-07,0.0,0.00085717207,-0.00010180473,-7.953495e-05,-0.00206995,0.003039378,-9.536743e-06,-7.1808695e-06
0.5770272220879212,0.0,0.0,0.0,0.5770272220879212,0.0,0.0,0.0009150626429217841,0.0,0.0,-0.0023410908728244448,0.0031737528608113885,1.443351980704846e-07,0.0,0.0008966351,-0.000103503466,-8.1561506e-05,-0.0021722317,0.003108597,-9.852648e-06,-7.312e-06
0.5898500492454306,0.0,0.0,0.0,0.5898500492454306,0.0,0.0,0.0009562125405762779,0.0,0.0,-0.0024465291736029075,0.0032444746806621753,1.47232778593802e-07,0.0,0.0009370137,-0.00010505319,-8.353591e-05,-0.0022771358,0.0031778307,-1.0168553e-05,-7.453561e-06
0.6026728764029399,0.0,0.0,0.0,0.6026728764029399,0.0,0.0,0.000998269373846097,0.0,0.0,-0.002554305607181223,0.003315209328478324,1.5010979330879677e-07,0.0,0.0009781552,-0.00010675192,-8.5517764e-05,-0.0023847818,0.0032470764,-1.0472536e-05,-7.5861813e-06
0.6154957035604492,0.0,0.0,0.0,0.6154957035604492,0.0,0.0,0.0010412333090362475,0.0,0.0,-0.0026644215354512508,0.003385957087270711,1.5296578043029953e-07,0.0,0.0010202122,-0.00010845065,-8.754432e-05,-0.0024945736,0.0033163459,-1.0812283e-05,-7.720292e-06
0.6283185307179586,0.0,0.0,0.0,0.6283185307179586,0.0,0.0,0.0010851045160824233,0.0,0.0,-0.0027768783501163252,0.0034567182403163876,1.5580027721701313e-07,0.0,0.0010631871,-0.00010997057,-8.954108e-05,-0.0026066303,0.0033856332,-1.1134148e-05,-7.852912e-06

==> fig_scaling_data_bending_augmented_2.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3,pot_pred,n_1_pred,n_2_pred,n_3_pred,m_1_pred,m_2_pred,m_3_pred
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.7872035914644104e-17,0.0,0.0,6.923691278907821e-17,3.3858129705553535e-19,1.1701910501039323e-19,0.0,0.0,1.1920929e-07,-8.940697e-08,0.0,-1.1920929e-08,0.0,-4.4703485e-09
0.01282282715750936,0.0,0.0,0.0,0.01282282715750936,0.0,0.0,4.515829782833893e-07,0.0,0.0,-1.1536417421614376e-06,7.043425301732284e-05,3.3565585728628807e-09,0.0,9.244681e-07,1.7881393e-06,9.23872e-07,-2.6226044e-06,6.85811e-05,1.1920929e-07,-2.5331975e-08
0.02564565431501872,0.0,0.0,0.0,0.02564565431501872,0.0,0.0,1.8063336881892864e-06,0.0,0.0,-4.614581485466552e-06,0.00014086878289330638,6.71267714819406e-09,0.0,1.8489362e-06,3.2186508e-06,1.6391277e-06,-9.059906e-06,0.00013717414,2.3841858e-07,-5.5134297e-08
0.03846848147252808,0.0,0.0,0.0,0.03846848147252808,0.0,0.0,4.0642574549080255e-06,0.0,0.0,-1.0382862780524902e-05,0.0002113038664923279,1.0067915705140043e-08,0.0,3.9941074e-06,4.7683716e-06,2.413988e-06,-1.692772e-05,0.00020576715,3.33786e-07,-8.493662e-08
0.05129130863003744,0.0,0.0,0.0,0.05129130863003744,0.0,0.0,7.2253631538824965e-06,0.0,0.0,-1.8458558213020138e-05,0.0002817397806902005,1.3421834185496674e-08,0.0,7.359982e-06,6.0796738e-06,3.1590462e-06,-2.7179718e-05,0.00027438402,4.529953e-07,-1.0579824e-07
0.0641141357875468,0.0,0.0,0.0,0.0641141357875468,0.0,0.0,1.1289663210997291e-05,0.0,0.0,-2.884176940529141e-05,0.0003521768023798938,1.6773992471759115e-08,0.0,1.1336804e-05,7.6293945e-06,3.6656857e-06,-4.005432e-05,0.00034301283,6.1988834e-07,-1.3560057e-07
0.07693696294505616,0.0,0.0,0.0,0.07693696294505616,0.0,0.0,1.6257173602823825e-05,0.0,0.0,-4.153262701895278e-05,0.00042261520847724804,2.0123950364566666e-08,0.0,1.6227961e-05,8.821487e-06,4.053116e-06,-5.4597855e-05,0.0004116416,7.1525574e-07,-1.6242267e-07
0.08975979010256552,0.0,0.0,0.0,0.08975979010256552,0.0,0.0,2.2127913856948546e-05,0.0,0.0,-5.65312907579762e-05,0.0004930552759266879,2.347126756506132e-08,0.0,2.1729471e-05,1.013279e-05,4.351139e-06,-7.176399e-05,0.00048029423,8.34465e-07,-1.8924474e-07
0.10258261726007488,0.0,0.0,0.0,0.10258261726007488,0.0,0.0,2.8901907052390364e-05,0.0,0.0,-7.383794937264779e-05,0.0005634972817069489,2.6815503655098687e-08,0.0,2.8147699e-05,1.13248825e-05,4.5597553e-06,-9.083748e-05,0.00054894685,9.298325e-07,-2.2053719e-07
0.11540544441758424,0.0,0.0,0.0,0.11540544441758424,0.0,0.0,3.657917982006645e-05,0.0,0.0,-9.345282066413418e-05,0.0006339415028367776,3.01562180737511e-08,0.0,3.6091806e-05,1.2397766e-05,4.6789646e-06,-0.00011277199,0.00061763526,1.0490418e-06,-2.4586916e-07
0.1282282715750936,0.0,0.0,0.0,0.1282282715750936,0.0,0.0,4.515976234334261e-05,0.0,0.0,-0.00011537615148982999,0.0007043882163806654,3.349297010309851e-08,0.0,4.4646265e-05,1.3589859e-05,4.7385693e-06,-0.00013661385,0.0006863237,1.1444092e-06,-2.7567148e-07
0.14105109873260296,0.0,0.0,0.0,0.14105109873260296,0.0,0.0,5.464368835866439e-05,0.0,0.0,-0.0001396082177693885,0.0007748376994545361,3.6825318843409396e-08,0.0,5.3198342e-05,1.4543533e-05,4.5001507e-06,-0.00016283989,0.0007550597,1.2159347e-06,-3.0696393e-07
0.1538739258901123,0.0,0.0,0.0,0.1538739258901123,0.0,0.0,6.503099515624034e-05,0.0,0.0,-0.00016614932449131022,0.0008452902292314803,4.015282319334376e-08,0.0,6.358624e-05,1.5377998e-05,4.440546e-06,-0.00019145012,0.00082378386,1.358986e-06,-3.33786e-07
0.1666967530476217,0.0,0.0,0.0,0.1666967530476217,0.0,0.0,7.632172358081606e-05,0.0,0.0,-0.00019499980572065578,0.0009157460829474548,4.3475041835393524e-08,0.0,7.45821e-05,1.6331673e-05,4.1127205e-06,-0.00022220612,0.0008925319,1.4543533e-06,-3.6954881e-07
0.17951958020513104,0.0,0.0,0.0,0.17951958020513104,0.0,0.0,8.85159180325378e-05,0.0,0.0,-0.0002261600246068487,0.0009862055379069945,4.6791533207402806e-08,0.0,8.618355e-05,1.7046928e-05,3.6656857e-06,-0.00025582314,0.0009612799,1.5735626e-06,-4.0084123e-07
0.1923424073626404,0.0,0.0,0.0,0.1923424073626404,0.0,0.0,0.00010161362646783092,0.0,0.0,-0.0002596303733928229,0.0010566688714889162,5.0101855488734633e-08,0.0,9.931326e-05,1.7642975e-05,3.1888485e-06,-0.00029087067,0.0010300756,1.6450882e-06,-4.4107438e-07
0.20516523452014976,0.0,0.0,0.0,0.20516523452014976,0.0,0.0,0.00011561490040040919,0.0,0.0,-0.0002954112734243315,0.0011271363611520262,5.340556657649344e-08,0.0,0.0001130581,1.847744e-05,2.682209e-06,-0.00032877922,0.0010988712,1.7642975e-06,-4.6938658e-07
0.2179880616776591,0.0,0.0,0.0,0.2179880616776591,0.0,0.0,0.00013051979490234986,0.0,0.0,-0.0003335031751604472,0.001197608284440825,5.670222407041834e-08,0.0,0.00012740851,1.9073486e-05,1.937151e-06,-0.00036787987,0.0011676907,1.859665e-06,-5.051494e-07
0.23081088883516848,0.0,0.0,0.0,0.23081088883516848,0.0,0.0,0.0001463283686051947,0.0,0.0,-0.00037390655818425866,0.0012680849189911944,5.999138524681549e-08,0.0,0.00014328958,1.9550323e-05,1.1026859e-06,-0.0004105568,0.0012365341,1.9073486e-06,-5.349517e-07
0.24363371599267783,0.0,0.0,0.0,0.24363371599267783,0.0,0.0,0.00016304068370120604,0.0,0.0,-0.0004166219312148226,0.0013385665425361209,6.327260704066408e-08,0.0,0.00015916587,2.002716e-05,2.682209e-07,-0.0004553795,0.0013054013,2.0027162e-06,-5.736947e-07
0.2564565431501872,0.0,0.0,0.0,0.2564565431501872,0.0,0.0,0.00018065680594459737,0.0,0.0,-0.0004616498321193637,0.0014090534329113716,6.654544602935289e-08,0.0,0.00017626764,2.0623207e-05,-7.4505806e-07,-0.0005018711,0.0013742567,2.0980835e-06,-6.064773e-07
0.26927937030769655,0.0,0.0,0.0,0.26927937030769655,0.0,0.0,0.00019917680465292276,0.0,0.0,-0.0005089908279263431,0.0014795458680611877,6.98094584063115e-08,0.0,0.00019427777,2.0742416e-05,-1.847744e-06,-0.0005514622,0.0014431834,2.1934509e-06,-6.467104e-07
0.28210219746520593,0.0,0.0,0.0,0.28210219746520593,0.0,0.0,0.00021860075270848764,0.0,0.0,-0.0005586455148394196,0.0015500441260439938,7.306419996324293e-08,0.0,0.00021351338,2.1100044e-05,-3.0100346e-06,-0.00060248375,0.0015121102,2.2411348e-06,-6.7651274e-07
0.2949250246227153,0.0,0.0,0.0,0.2949250246227153,0.0,0.0,0.0002389287265598566,0.0,0.0,-0.0006106145182517364,0.0016205484850380586,7.630922607000476e-08,0.0,0.00023305418,2.1576881e-05,-4.142523e-06,-0.0006558895,0.001581049,2.3126602e-06,-7.197261e-07
0.3077478517802246,0.0,0.0,0.0,0.3077478517802246,0.0,0.0,0.0002601608062234345,0.0,0.0,-0.0006648984927612371,0.0016910592233471999,7.954409165856918e-08,0.0,0.00025381567,2.1576881e-05,-5.5730343e-06,-0.00071263313,0.0016500235,2.4318695e-06,-7.554889e-07
0.320570678937734,0.0,0.0,0.0,0.320570678937734,0.0,0.0,0.00028229707528508463,0.0,0.0,-0.0007214981221865789,0.0017615766194064462,8.276835119531473e-08,0.0,0.0002751875,2.169609e-05,-7.0035458e-06,-0.00077080727,0.0017190218,2.503395e-06,-7.987023e-07
0.3333935060952434,0.0,0.0,0.0,0.3333935060952434,0.0,0.0,0.0003053376209018824,0.0,0.0,-0.000780414119583678,0.0018321009517877484,8.598155866551052e-08,0.0,0.00029808524,2.18153e-05,-8.583069e-06,-0.0008313656,0.0017880559,2.5510788e-06,-8.3893536e-07
0.3462163332527527,0.0,0.0,0.0,0.3462163332527527,0.0,0.0,0.00032928253380388117,0.0,0.0,-0.0008416472272630173,0.0019026324992056046,8.91832675526711e-08,0.0,0.0003209782,2.18153e-05,-1.0162592e-05,-0.0008943081,0.00185709,2.6226044e-06,-8.746982e-07
0.35903916041026207,0.0,0.0,0.0,0.35903916041026207,0.0,0.0,0.000354131908296004,0.0,0.0,-0.0009051982168076198,0.001973171540522773,9.237303081521834e-08,0.0,0.00034570697,2.1576881e-05,-1.2010336e-05,-0.0009598732,0.0019261718,2.670288e-06,-9.23872e-07
0.37186198756777145,0.0,0.0,0.0,0.37186198756777145,0.0,0.0,0.0003798858422599298,0.0,0.0,-0.0009710678890919603,0.0020437183547559246,9.555040087273283e-08,0.0,0.00037105088,2.169609e-05,-1.3768673e-05,-0.0010275841,0.0019952895,2.7418137e-06,-9.62615e-07
0.3846848147252808,0.0,0.0,0.0,0.3846848147252808,0.0,0.0,0.00040654443715616815,0.0,0.0,-0.0010392570743009777,0.002114273221081285,9.871492957767335e-08,0.0,0.0003969908,2.1457672e-05,-1.564622e-05,-0.0010974407,0.0020643831,2.8133393e-06,-1.0028482e-06
0.39750764188279014,0.0,0.0,0.0,0.39750764188279014,0.0,0.0,0.0004341077980261,0.0,0.0,-0.0011097666319507325,0.002184836418840325,1.0186616820154886e-07,0.0,0.00042416574,2.1100044e-05,-1.758337e-05,-0.0011694431,0.0021335483,2.884865e-06,-1.0445714e-06
0.4103304690402995,0.0,0.0,0.0,0.4103304690402995,0.0,0.0,0.0004625760334941393,0.0,0.0,-0.0011825974509086842,0.0022554082275453805,1.050036674113405e-07,0.0,0.00045164113,2.0861626e-05,-1.9699335e-05,-0.0012438297,0.0022027374,2.9087066e-06,-1.0952353e-06
0.4231532961978089,0.0,0.0,0.0,0.4231532961978089,0.0,0.0,0.0004919492557699741,0.0,0.0,-0.0012577504494155345,0.0023259889268853404,1.0812697724813681e-07,0.0,0.00048033718,2.0503998e-05,-2.1845102e-05,-0.0013210773,0.0022719265,2.9802322e-06,-1.1384487e-06
0.4359761233553182,0.0,0.0,0.0,0.4359761233553182,0.0,0.0,0.0005222275806508481,0.0,0.0,-0.0013352265751072417,0.002396578796731247,1.1123564710943424e-07,0.0,0.0005093336,2.014637e-05,-2.4050474e-05,-0.0013995171,0.0023411512,3.0517579e-06,-1.1846423e-06
0.4487989505128276,0.0,0.0,0.0,0.4487989505128276,0.0,0.0,0.0005534111275239385,0.0,0.0,-0.0014150268050381089,0.0024671781171419736,1.1432922572765502e-07,0.0,0.00054016593,1.9669533e-05,-2.6375055e-05,-0.0014812946,0.0024104237,3.0994415e-06,-1.2323261e-06
0.46162177767033696,0.0,0.0,0.0,0.46162177767033696,0.0,0.0,0.0005855000193688159,0.0,0.0,-0.001497152145704301,0.002537787168369824,1.1740726115100343e-07,0.0,0.0005719185,1.9192696e-05,-2.8699636e-05,-0.001565218,0.0024796843,3.1232835e-06,-1.2770296e-06
0.47444460482784634,0.0,0.0,0.0,0.47444460482784634,0.0,0.0,0.0006184943827599394,0.0,0.0,-0.0015816036330679923,0.0026084062308661766,1.2046930071781423e-07,0.0,0.0006042672,1.859665e-05,-3.1262636e-05,-0.0016512871,0.0025490404,3.1471252e-06,-1.3276934e-06
0.48726743198535566,0.0,0.0,0.0,0.48726743198535566,0.0,0.0,0.0006523943478692481,0.0,0.0,-0.001668382332582616,0.002679035585287132,1.235148910436566e-07,0.0,0.0006369353,1.8000603e-05,-3.3825636e-05,-0.0017402172,0.0026183724,3.194809e-06,-1.3753772e-06
0.5000902591428651,0.0,0.0,0.0,0.5000902591428651,0.0,0.0,0.0006872000484688381,0.0,0.0,-0.001757489339218424,0.0027496755124990615,1.265435779955847e-07,0.0,0.0006714249,1.7285347e-05,-3.6358833e-05,-0.0018303394,0.0026877404,3.2424928e-06,-1.424551e-06
0.5129130863003744,0.0,0.0,0.0,0.5129130863003744,0.0,0.0,0.0007229116219336852,0.0,0.0,-0.0018489257774888439,0.002820326293584295,1.295549066714372e-07,0.0,0.00070592883,1.6331673e-05,-3.9190054e-05,-0.0019235611,0.002757156,3.2186508e-06,-1.4737249e-06
0.5257359134578837,0.0,0.0,0.0,0.5257359134578837,0.0,0.0,0.0007595292092444426,0.0,0.0,-0.0019426928014775356,0.002890988209846677,1.3254842138394754e-07,0.0,0.0007416344,1.5735626e-05,-4.1991472e-05,-0.002019167,0.0028266073,3.2663345e-06,-1.5303493e-06
0.5385587406153931,0.0,0.0,0.0,0.5385587406153931,0.0,0.0,0.0007970529549903315,0.0,0.0,-0.0020387915948663817,0.0029616615428171757,1.355236656346246e-07,0.0,0.00077857025,1.4901161e-05,-4.4852495e-05,-0.0021164417,0.0028960586,3.3140184e-06,-1.578033e-06
0.5513815677729025,0.0,0.0,0.0,0.5513815677729025,0.0,0.0,0.0008354830073720778,0.0,0.0,-0.0021372233709636046,0.0030323465742594833,1.3848018209611614e-07,0.0,0.000815816,1.4066696e-05,-4.7802925e-05,-0.0022165775,0.0029655695,3.3140184e-06,-1.628697e-06
0.5642043949304119,0.0,0.0,0.0,0.5642043949304119,0.0,0.0,0.0008748195182049397,0.0,0.0,-0.002237989372733105,0.0031030435861755952,1.41417512590897e-07,0.0,0.0008545876,1.2993813e-05,-5.0663948e-05,-0.0023190975,0.0030350925,3.2901764e-06,-1.6838312e-06
0.5770272220879212,0.0,0.0,0.0,0.5770272220879212,0.0,0.0,0.0009150626429217841,0.0,0.0,-0.0023410908728244448,0.0031737528608113885,1.443351980704846e-07,0.0,0.0008936549,1.180172e-05,-5.38826e-05,-0.0024240017,0.0031046749,3.3140184e-06,-1.7374754e-06
0.5898500492454306,0.0,0.0,0.0,0.5898500492454306,0.0,0.0,0.0009562125405762779,0.0,0.0,-0.0024465291736029075,0.0032444746806621753,1.47232778593802e-07,0.0,0.00093424803,1.0609627e-05,-5.6952238e-05,-0.0025308132,0.0031742454,3.3140184e-06,-1.7911196e-06
0.6026728764029399,0.0,0.0,0.0,0.6026728764029399,0.0,0.0,0.000998269373846097,0.0,0.0,-0.002554305607181223,0.003315209328478324,1.5010979330879677e-07,0.0,0.0009754563,9.655952e-06,-6.017089e-05,-0.002640009,0.0032438636,3.3140184e-06,-1.8462539e-06
0.6154957035604492,0.0,0.0,0.0,0.6154957035604492,0.0,0.0,0.0010412333090362475,0.0,0.0,-0.0026644215354512508,0.003385957087270711,1.5296578043029953e-07,0.0,0.0010172749,8.46386e-06,-6.353855e-05,-0.0027525425,0.0033135295,3.3140184e-06,-1.9028784e-06
0.6283185307179586,0.0,0.0,0.0,0.6283185307179586,0.0,0.0,0.0010851045160824233,0.0,0.0,-0.0027768783501163252,0.0034567182403163876,1.5580027721701313e-07,0.0,0.0010600091,7.390976e-06,-6.6906214e-05,-0.0028660297,0.0033832192,3.3140184e-06,-1.9565225e-06

==> fig_scaling_data_lor.txt <==
R,mean,min,max
0.1,1.453e-03,6.50e-04,2.34e-03
0.2,5.048e-04,2.15e-04,8.20e-04
0.3,3.392e-04,1.40e-04,5.59e-04
0.4,2.912e-04,1.18e-04,4.84e-04
0.5,2.873e-04,1.15e-04,4.73e-04
0.6,3.309e-04,1.34e-04,5.36e-04
0.7,4.918e-04,2.24e-04,7.73e-04
0.8,9.318e-04,5.13e-04,1.37e-03
0.9,1.632e-03,7.48e-04,2.49e-03
1.0,2.916e-03,1.60e-03,3.93e-03


==> fig_scaling_data_lor_augmented_2.txt <==
R,mean,min,max
0.1,1.253E-04,7.14E-05,1.99E-04
0.2,6.544E-05,3.51E-05,9.15E-05
0.3,6.149E-05,3.13E-05,8.05E-05
0.4,7.341E-05,3.66E-05,9.94E-05
0.5,1.043E-04,5.04E-05,1.45E-04
0.6,1.771E-04,8.40E-05,2.50E-04
0.7,3.555E-04,1.78E-04,4.93E-04
0.8,8.038E-04,4.62E-04,1.05E-03
0.9,1.486E-03,9.82E-04,1.88E-03
1.0,3.007E-03,2.18E-03,3.85E-03


==> fig_simulation_data_BCCnn_EL70_data.txt <==
i	t	lf	du	fx	fy	fz
0	0	0	0	0	0	0
0	0.100	0.017	0.150	0.005	-0.001	2.932
1	0.200	0.033	0.300	0.009	-0.002	5.850
2	0.300	0.050	0.450	0.013	-0.003	8.723
3	0.400	0.067	0.599	0.018	-0.004	11.549
4	0.500	0.083	0.749	0.022	-0.005	14.330
5	0.600	0.100	0.899	0.026	-0.007	17.064
6	0.700	0.117	1.049	0.030	-0.009	19.752
7	0.800	0.133	1.199	0.034	-0.011	22.395
8	0.900	0.150	1.349	0.038	-0.013	24.990
9	1.000	0.167	1.499	0.042	-0.015	27.540
10	1.100	0.183	1.648	0.046	-0.018	30.043
11	1.200	0.200	1.798	0.050	-0.020	32.499
12	1.300	0.216	1.948	0.053	-0.023	34.908
13	1.400	0.233	2.098	0.057	-0.026	37.270
14	1.500	0.250	2.248	0.060	-0.030	39.584
15	1.600	0.266	2.398	0.064	-0.033	41.852
16	1.700	0.283	2.547	0.067	-0.037	44.071
17	1.800	0.300	2.697	0.071	-0.041	46.243
18	1.900	0.316	2.847	0.074	-0.046	48.366
19	2.000	0.333	2.997	0.077	-0.050	50.442
20	2.100	0.350	3.147	0.080	-0.055	52.469
21	2.200	0.366	3.297	0.083	-0.060	54.447
22	2.300	0.383	3.447	0.086	-0.065	56.376
23	2.400	0.400	3.596	0.090	-0.070	58.257
24	2.500	0.416	3.746	0.093	-0.076	60.089
25	2.600	0.433	3.896	0.096	-0.082	61.873
26	2.700	0.450	4.046	0.099	-0.087	63.608
27	2.800	0.466	4.196	0.103	-0.093	65.294
28	2.900	0.483	4.346	0.106	-0.099	66.932
29	3.000	0.500	4.496	0.110	-0.105	68.523
30	3.100	0.516	4.645	0.114	-0.112	70.066
31	3.200	0.533	4.795	0.119	-0.118	71.563
32	3.300	0.549	4.945	0.124	-0.123	73.014
33	3.400	0.566	5.095	0.129	-0.129	74.419
34	3.500	0.583	5.245	0.135	-0.134	75.781
35	3.600	0.599	5.395	0.143	-0.139	77.100
36	3.700	0.616	5.544	0.153	-0.143	78.376
37	3.800	0.633	5.694	0.166	-0.145	79.610
38	3.900	0.649	5.844	0.184	-0.144	80.799
39	4.000	0.666	5.994	0.208	-0.145	81.938
40	4.100	0.683	6.144	0.253	-0.152	83.014
41	4.200	0.699	6.294	0.302	-0.145	84.043
42	4.300	0.716	6.444	0.340	-0.138	85.041
43	4.400	0.733	6.593	0.379	-0.124	86.002
44	4.500	0.749	6.743	0.424	-0.110	86.852
45	4.600	0.766	6.893	0.468	-0.078	87.283
46	4.700	0.783	7.043	0.518	-0.096	87.383
47	4.800	0.799	7.193	0.543	-0.140	87.562
48	4.900	0.816	7.343	0.618	-0.119	87.933
49	5.000	0.833	7.493	0.721	-0.089	88.621
50	5.100	0.849	7.642	0.777	-0.143	89.677
51	5.200	0.866	7.792	0.685	-0.038	90.794
52	5.300	0.882	7.942	0.443	-0.126	92.571
53	5.400	0.899	8.092	0.108	-0.039	94.805
54	5.500	0.916	8.242	0.467	0.037	96.660
55	5.600	0.932	8.392	0.387	-0.181	98.849
56	5.700	0.949	8.541	0.586	-0.531	100.549
57	5.800	0.966	8.691	0.167	-0.211	102.796
58	5.900	0.982	8.841	0.257	-0.126	104.986
59	6.000	0.999	8.991	0.425	-0.171	107.156


==> fig_simulation_data_BCCnn_NN97_data.txt <==
i	t	lf	du	fx	fy	fz
0	0.000	0.000	0.000	0.000	0.000	0.000
1	0.200	0.033	0.300	0.007	0.001	5.843
2	0.400	0.067	0.599	0.012	0.004	11.548
3	0.600	0.100	0.899	0.021	0.004	17.081
4	0.800	0.133	1.199	0.030	0.006	22.451
5	1.000	0.167	1.499	0.038	0.007	27.648
6	1.200	0.200	1.798	0.047	0.008	32.675
7	1.400	0.233	2.098	0.056	0.007	37.534
8	1.600	0.266	2.398	0.068	0.006	42.226
9	1.800	0.300	2.697	0.076	0.009	46.749
10	2.000	0.333	2.997	0.084	0.006	51.102
11	2.200	0.366	3.297	0.085	0.003	55.283
12	2.400	0.400	3.596	0.096	0.005	59.292
13	2.600	0.433	3.896	0.104	-0.004	63.136
14	2.800	0.466	4.196	0.116	0.001	66.804
15	3.000	0.500	4.496	0.129	0.001	70.296
16	3.200	0.533	4.795	0.133	0.004	73.620
17	3.400	0.566	5.095	0.144	0.004	76.764
18	3.600	0.599	5.395	0.165	0.006	79.736
19	3.800	0.633	5.694	0.180	0.005	82.526
20	4.000	0.666	5.994	0.191	0.004	85.113
21	4.200	0.699	6.294	0.191	-0.010	87.417
22	4.400	0.733	6.593	0.237	0.004	89.178
23	4.600	0.766	6.893	0.327	0.063	90.421
24	4.800	0.799	7.193	0.402	0.109	91.140
25	5.000	0.833	7.493	0.404	0.081	91.680


==> fig_simulation_data_bend10M_data.txt <==
step	lin_W	lin_e3	lin_k1	lin_m2	nn_W	nn_e3	nn_k1	nn_m2	nn97_W	nn97_e3	nn97_k1	nn97_m2
0.000E+00	0.000E+00	0.000E+00	0.000E+00	0.000E+00	0.000E+00	0.000E+00	0.000E+00	0.000E+00	0.000E+00	0.000E+00	0.000E+00	0.000E+00
1.000E-02	5.426E-03	0.000E+00	6.283E-03	3.454E-01	5.440E-03	1.708E-05	6.299E-03	3.454E-01	5.396E-03	1.377E-05	6.249E-03	3.454E-01
2.000E-02	2.170E-02	0.000E+00	1.257E-02	6.909E-01	2.175E-02	5.975E-05	1.260E-02	6.909E-01	1.214E-02	3.086E-05	1.250E-02	6.909E-01
3.000E-02	4.883E-02	2.220E-16	1.885E-02	1.036E+00	4.894E-02	1.280E-04	1.889E-02	1.036E+00	2.159E-02	5.475E-05	1.875E-02	1.036E+00
4.000E-02	8.682E-02	-3.331E-16	2.513E-02	1.382E+00	8.699E-02	2.219E-04	2.519E-02	1.382E+00	4.857E-02	1.229E-04	2.500E-02	1.382E+00
5.000E-02	1.357E-01	0.000E+00	3.142E-02	1.727E+00	1.359E-01	3.414E-04	3.148E-02	1.727E+00	8.637E-02	2.182E-04	3.125E-02	1.727E+00
6.000E-02	1.953E-01	-5.551E-16	3.770E-02	2.073E+00	1.957E-01	4.866E-04	3.778E-02	2.073E+00	1.350E-01	3.407E-04	3.751E-02	2.073E+00
7.000E-02	2.659E-01	-6.661E-16	4.398E-02	2.418E+00	2.664E-01	6.574E-04	4.407E-02	2.418E+00	1.944E-01	4.903E-04	4.378E-02	2.418E+00
8.000E-02	3.473E-01	2.220E-16	5.027E-02	2.763E+00	3.480E-01	8.539E-04	5.037E-02	2.763E+00	2.648E-01	6.671E-04	5.005E-02	2.763E+00
9.000E-02	4.395E-01	1.110E-15	5.655E-02	3.109E+00	4.405E-01	1.076E-03	5.668E-02	3.109E+00	3.460E-01	8.711E-04	5.633E-02	3.109E+00
1.000E-01	5.426E-01	4.441E-16	6.283E-02	3.454E+00	5.440E-01	1.324E-03	6.298E-02	3.454E+00	4.382E-01	1.102E-03	6.261E-02	3.454E+00
1.100E-01	6.566E-01	-1.221E-15	6.912E-02	3.800E+00	6.585E-01	1.598E-03	6.929E-02	3.800E+00	5.413E-01	1.360E-03	6.891E-02	3.800E+00
1.200E-01	7.814E-01	1.332E-15	7.540E-02	4.145E+00	7.839E-01	1.897E-03	7.561E-02	4.145E+00	6.554E-01	1.646E-03	7.521E-02	4.145E+00
1.300E-01	9.170E-01	1.332E-15	8.168E-02	4.491E+00	9.204E-01	2.223E-03	8.193E-02	4.491E+00	7.807E-01	1.959E-03	8.153E-02	4.491E+00
1.400E-01	1.064E+00	2.665E-15	8.796E-02	4.836E+00	1.068E+00	2.574E-03	8.826E-02	4.836E+00	9.170E-01	2.299E-03	8.785E-02	4.836E+00
1.500E-01	1.221E+00	-1.665E-15	9.425E-02	5.182E+00	1.227E+00	2.951E-03	9.460E-02	5.182E+00	1.065E+00	2.666E-03	9.419E-02	5.182E+00
1.600E-01	1.389E+00	3.331E-15	1.005E-01	5.527E+00	1.397E+00	3.355E-03	1.009E-01	5.527E+00	1.223E+00	3.060E-03	1.005E-01	5.527E+00
1.700E-01	1.568E+00	-5.773E-15	1.068E-01	5.872E+00	1.578E+00	3.784E-03	1.073E-01	5.872E+00	1.393E+00	3.482E-03	1.069E-01	5.872E+00
1.800E-01	1.758E+00	-4.441E-16	1.131E-01	6.218E+00	1.770E+00	4.240E-03	1.137E-01	6.218E+00	1.575E+00	3.931E-03	1.133E-01	6.218E+00
1.900E-01	1.959E+00	-1.110E-15	1.194E-01	6.563E+00	1.974E+00	4.722E-03	1.200E-01	6.563E+00	1.768E+00	4.408E-03	1.197E-01	6.563E+00
2.000E-01	2.170E+00	-7.772E-16	1.257E-01	6.909E+00	2.189E+00	5.230E-03	1.264E-01	6.909E+00	1.973E+00	4.912E-03	1.261E-01	6.909E+00
2.100E-01	2.393E+00	1.554E-15	1.319E-01	7.254E+00	2.416E+00	5.765E-03	1.328E-01	7.254E+00	2.189E+00	5.444E-03	1.326E-01	7.254E+00
2.200E-01	2.626E+00	1.332E-15	1.382E-01	7.600E+00	2.654E+00	6.326E-03	1.392E-01	7.600E+00	2.417E+00	6.003E-03	1.390E-01	7.600E+00
2.300E-01	2.870E+00	1.776E-15	1.445E-01	7.945E+00	2.904E+00	6.914E-03	1.457E-01	7.945E+00	2.657E+00	6.590E-03	1.455E-01	7.945E+00
2.400E-01	3.125E+00	4.441E-16	1.508E-01	8.290E+00	3.166E+00	7.529E-03	1.521E-01	8.290E+00	2.909E+00	7.205E-03	1.520E-01	8.290E+00
2.500E-01	3.391E+00	2.220E-16	1.571E-01	8.636E+00	3.439E+00	8.170E-03	1.586E-01	8.636E+00	3.172E+00	7.847E-03	1.585E-01	8.636E+00
2.600E-01	3.668E+00	-3.220E-15	1.634E-01	8.981E+00	3.725E+00	8.839E-03	1.651E-01	8.981E+00	3.448E+00	8.517E-03	1.651E-01	8.981E+00
2.700E-01	3.956E+00	2.887E-15	1.696E-01	9.327E+00	4.022E+00	9.534E-03	1.716E-01	9.327E+00	3.737E+00	9.215E-03	1.716E-01	9.327E+00
2.800E-01	4.254E+00	1.998E-15	1.759E-01	9.672E+00	4.332E+00	1.026E-02	1.781E-01	9.672E+00	4.038E+00	9.941E-03	1.782E-01	9.672E+00
2.900E-01	4.563E+00	-5.218E-15	1.822E-01	1.002E+01	4.654E+00	1.101E-02	1.846E-01	1.002E+01	4.351E+00	1.070E-02	1.849E-01	1.002E+01
3.000E-01	4.883E+00	-3.664E-15	1.885E-01	1.036E+01	4.989E+00	1.178E-02	1.912E-01	1.036E+01	4.677E+00	1.148E-02	1.915E-01	1.036E+01
3.100E-01	5.214E+00	-8.216E-15	1.948E-01	1.071E+01	5.336E+00	1.259E-02	1.978E-01	1.071E+01	5.016E+00	1.229E-02	1.982E-01	1.071E+01
3.200E-01	5.556E+00	-3.553E-15	2.011E-01	1.105E+01	5.695E+00	1.342E-02	2.044E-01	1.105E+01	5.367E+00	1.313E-02	2.049E-01	1.105E+01
3.300E-01	5.909E+00	-1.110E-15	2.073E-01	1.140E+01	6.067E+00	1.428E-02	2.110E-01	1.140E+01	5.732E+00	1.399E-02	2.116E-01	1.140E+01
3.400E-01	6.273E+00	1.155E-14	2.136E-01	1.174E+01	6.453E+00	1.517E-02	2.177E-01	1.174E+01	6.110E+00	1.489E-02	2.184E-01	1.174E+01
3.500E-01	6.647E+00	5.551E-15	2.199E-01	1.209E+01	6.851E+00	1.609E-02	2.243E-01	1.209E+01	6.501E+00	1.581E-02	2.252E-01	1.209E+01
3.600E-01	7.032E+00	2.220E-15	2.262E-01	1.244E+01	7.263E+00	1.704E-02	2.311E-01	1.244E+01	6.905E+00	1.676E-02	2.320E-01	1.244E+01
3.700E-01	7.428E+00	6.661E-16	2.325E-01	1.278E+01	7.688E+00	1.801E-02	2.378E-01	1.278E+01	7.324E+00	1.774E-02	2.388E-01	1.278E+01
3.800E-01	7.835E+00	-4.885E-15	2.388E-01	1.313E+01	8.127E+00	1.902E-02	2.446E-01	1.313E+01	7.755E+00	1.875E-02	2.457E-01	1.313E+01
3.900E-01	8.253E+00	0.000E+00	2.450E-01	1.347E+01	8.579E+00	2.005E-02	2.514E-01	1.347E+01	8.201E+00	1.978E-02	2.526E-01	1.347E+01
4.000E-01	8.682E+00	8.438E-15	2.513E-01	1.382E+01	9.045E+00	2.111E-02	2.582E-01	1.382E+01	8.661E+00	2.085E-02	2.596E-01	1.382E+01
4.100E-01	9.121E+00	-1.110E-15	2.576E-01	1.416E+01	9.526E+00	2.220E-02	2.650E-01	1.416E+01	9.135E+00	2.194E-02	2.666E-01	1.416E+01
4.200E-01	9.572E+00	-3.442E-15	2.639E-01	1.451E+01	1.002E+01	2.332E-02	2.719E-01	1.451E+01	9.623E+00	2.306E-02	2.736E-01	1.451E+01
4.300E-01	1.003E+01	-9.437E-15	2.702E-01	1.485E+01	1.053E+01	2.447E-02	2.789E-01	1.485E+01	1.013E+01	2.421E-02	2.806E-01	1.485E+01
4.400E-01	1.050E+01	1.732E-14	2.765E-01	1.520E+01	1.105E+01	2.565E-02	2.858E-01	1.520E+01	1.064E+01	2.539E-02	2.877E-01	1.520E+01
4.500E-01	1.099E+01	-5.329E-15	2.827E-01	1.554E+01	1.159E+01	2.686E-02	2.928E-01	1.554E+01	1.117E+01	2.659E-02	2.948E-01	1.554E+01
4.600E-01	1.148E+01	1.110E-15	2.890E-01	1.589E+01	1.215E+01	2.810E-02	2.999E-01	1.589E+01	1.172E+01	2.782E-02	3.019E-01	1.589E+01
4.700E-01	1.199E+01	4.441E-16	2.953E-01	1.624E+01	1.272E+01	2.938E-02	3.069E-01	1.624E+01	1.228E+01	2.908E-02	3.091E-01	1.624E+01
4.800E-01	1.250E+01	-2.220E-15	3.016E-01	1.658E+01	1.330E+01	3.068E-02	3.141E-01	1.658E+01	1.286E+01	3.037E-02	3.163E-01	1.658E+01
4.900E-01	1.303E+01	3.775E-15	3.079E-01	1.693E+01	1.390E+01	3.201E-02	3.212E-01	1.693E+01	1.345E+01	3.169E-02	3.235E-01	1.693E+01
5.000E-01	1.357E+01	-2.109E-15	3.142E-01	1.727E+01	1.452E+01	3.337E-02	3.284E-01	1.727E+01	1.405E+01	3.303E-02	3.308E-01	1.727E+01


==> fig_simulation_data_compr10_data_lin.txt <==
step	en_el	en_vi	en_pl	en_tot	dissip	0_0.50_ux	0_0.50_uy	0_0.50_uz	0_0.50_q1	0_0.50_q2	0_0.50_q3	0_0.50_q4	0_0.50_e1	0_0.50_e2	0_0.50_e3	0_0.50_k1	0_0.50_k2	0_0.50_k3	0_1.00_ux	0_1.00_uy	0_1.00_uz	0_1.00_q1	0_1.00_q2	0_1.00_q3	0_1.00_q4	0_1.00_e1	0_1.00_e2	0_1.00_e3	0_1.00_k1	0_1.00_k2	0_1.00_k3	0_1.00_nx	0_1.00_ny	0_1.00_nz	0_1.00_mx	0_1.00_my	0_1.00_mz	
5.00000000e-03	1.36932160e-02	0.00000000e+00	0.00000000e+00	1.36932160e-02	0.00000000e+00	-2.50000000e-02	-3.69913475e-17	4.91105956e-03	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.21986739e-16	3.28318031e-16	-4.98078628e-03	1.27450448e-02	-1.05384451e-16	-3.85975973e-17	-5.00000000e-02	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	4.31401428e-17	-5.41448824e-17	-4.98078629e-03	-2.48470353e-02	7.13440818e-16	7.10369264e-16	1.09533252e+00	-1.00773493e-15	-7.59623550e-12	-9.67010547e-16	4.65682378e-02	1.60477705e-15	
7.50000000e-03	3.08061023e-02	0.00000000e+00	0.00000000e+00	3.08061023e-02	0.00000000e+00	-3.75000000e-02	8.33769525e-17	7.60727312e-03	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.17711147e-16	8.96852037e-17	-7.46978608e-03	1.31567171e-02	-1.33140027e-16	-1.55691432e-16	-7.50000000e-02	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	4.17652824e-17	-2.26883245e-17	-7.46978610e-03	-2.53115181e-02	1.42569951e-15	1.36937575e-25	1.64269179e+00	-2.07626813e-15	-1.87710442e-12	-3.89794356e-16	7.21044481e-02	-1.66631206e-15	
1.00000000e-02	5.47595058e-02	0.00000000e+00	0.00000000e+00	5.47595058e-02	0.00000000e+00	-5.00000000e-02	1.37277981e-16	1.04855922e-02	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.71694767e-16	1.55041633e-16	-9.95768577e-03	1.35980464e-02	-3.51117572e-17	-3.20923843e-17	-1.00000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-3.38245394e-19	-4.99301630e-17	-9.95768580e-03	-2.58069089e-02	7.13760520e-16	7.10369264e-16	2.18980948e+00	-1.63765247e-15	-1.93618444e-15	-1.47901731e-15	9.93399749e-02	5.19159779e-15	
1.50000000e-02	1.23174460e-01	0.00000000e+00	0.00000000e+00	1.23174460e-01	0.00000000e+00	-7.50000000e-02	4.98981605e-17	1.68673788e-02	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.11596605e-16	-1.92363839e-17	-1.49295286e-02	1.45826417e-02	-1.40714832e-16	-1.18394877e-16	-1.50000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.43753996e-17	-4.44405549e-17	-1.49295286e-02	-2.69035059e-02	1.42449502e-15	1.42073853e-15	3.28317492e+00	-8.47451988e-16	-8.22377715e-12	1.49895584e-15	1.59628566e-01	2.32754654e-15	
2.00000000e-02	2.18906032e-01	0.00000000e+00	0.00000000e+00	2.18906032e-01	0.00000000e+00	-1.00000000e-01	-4.89640374e-17	2.42441692e-02	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.42551814e-16	-3.78308882e-16	-1.98946742e-02	1.57297368e-02	-2.59329532e-16	-8.23993651e-17	-2.00000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	2.02953949e-17	-8.81184460e-17	-1.98946743e-02	-2.81679863e-02	7.14546917e-16	7.10369263e-16	4.37506738e+00	-3.88287582e-16	-3.17170094e-13	-3.37677393e-16	2.29146982e-01	-1.59641154e-15	
2.50000000e-02	3.41911334e-01	0.00000000e+00	0.00000000e+00	3.41911334e-01	0.00000000e+00	-1.25000000e-01	6.86835375e-17	3.28653891e-02	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.86122047e-18	-1.34631110e-16	-2.48507689e-02	1.70804414e-02	-4.00602264e-17	1.50920942e-16	-2.50000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	6.17196682e-17	-1.99809355e-17	-2.48507690e-02	-2.96417121e-02	1.42627439e-15	-8.67361975e-19	5.46496954e+00	-2.16102859e-15	-6.07909792e-13	-6.13036559e-17	3.10169293e-01	-3.58954598e-17	
3.00000000e-02	4.92131714e-01	0.00000000e+00	0.00000000e+00	4.92131714e-01	0.00000000e+00	-1.50000000e-01	6.91611530e-17	4.30687524e-02	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.49944256e-16	1.68082842e-16	-2.97943467e-02	1.86904819e-02	-1.91670425e-16	7.80625564e-18	-3.00000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	4.01335629e-18	3.03380625e-18	-2.97943468e-02	-3.13806466e-02	2.13375339e-15	7.11236625e-16	6.55211907e+00	9.45989110e-16	-1.22081230e-12	9.33592558e-16	4.05772207e-01	-1.79282545e-15	
3.50000000e-02	6.69484951e-01	0.00000000e+00	0.00000000e+00	6.69484951e-01	0.00000000e+00	-1.75000000e-01	1.15381433e-16	5.53210698e-02	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.45184935e-16	1.63064007e-16	-3.47201531e-02	2.06369748e-02	-3.38271078e-17	-2.16840434e-17	-3.50000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.88085473e-17	-3.00085599e-17	-3.47201533e-02	-3.34620998e-02	7.13708126e-16	7.09501901e-16	7.63536050e+00	-2.70169154e-15	-2.58790817e-12	-9.46917762e-16	5.20206079e-01	-8.44480579e-16	
4.00000000e-02	8.73852473e-01	0.00000000e+00	0.00000000e+00	8.73852473e-01	0.00000000e+00	-2.00000000e-01	-4.79781231e-16	7.02819059e-02	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.67896920e-17	-1.14552746e-17	-3.96199606e-02	2.30290039e-02	9.15746916e-17	5.20417043e-18	-4.00000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.13437424e-17	-2.99402915e-17	-3.96199609e-02	-3.59952566e-02	2.13702509e-15	7.09501900e-16	8.71288447e+00	-1.16855219e-16	-5.83703176e-12	9.44687358e-18	6.59473651e-01	1.43231414e-15	
4.50000000e-02	1.10505771e+00	0.00000000e+00	0.00000000e+00	1.10505771e+00	0.00000000e+00	-2.25000000e-01	-2.17760294e-16	8.89037578e-02	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.52905825e-16	5.62050406e-17	-4.44804224e-02	2.60242926e-02	-4.13403850e-17	-6.07153217e-18	-4.50000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	7.70205766e-17	-4.30036226e-17	-4.44804228e-02	-3.91377519e-02	7.17333221e-16	7.11236623e-16	9.78175588e+00	1.09734497e-15	-1.40971006e-11	1.49487863e-15	8.32241360e-01	5.89275462e-15	
5.00000000e-02	1.36282814e+00	0.00000000e+00	0.00000000e+00	1.36282814e+00	0.00000000e+00	-2.50000000e-01	2.43101105e-17	1.12587659e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.05149561e-16	-1.65733073e-17	-4.92790809e-02	2.98551629e-02	3.45396115e-17	5.72458747e-17	-5.00000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.37411981e-17	-5.21201692e-17	-4.92790814e-02	-4.31214442e-02	1.42816196e-15	1.42073852e-15	1.08370360e+01	-1.49424090e-15	-3.66231216e-11	1.56337977e-17	1.05125631e+00	-1.34158011e-16	
5.50000000e-02	1.64672669e+00	0.00000000e+00	0.00000000e+00	1.64672669e+00	0.00000000e+00	-2.75000000e-01	2.59104742e-17	1.43408052e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.52099352e-17	-9.71445147e-18	-5.39768838e-02	3.48662289e-02	-1.61931506e-16	1.07552856e-16	-5.50000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-2.45801731e-17	-1.73403950e-17	-5.39768846e-02	-4.82897445e-02	1.42641390e-15	-1.73472754e-18	1.18701369e+01	-2.49060165e-15	-1.01907155e-10	1.21766276e-15	1.33539851e+00	2.78049378e-17	
6.00000000e-02	1.95602701e+00	0.00000000e+00	0.00000000e+00	1.95602701e+00	0.00000000e+00	-3.00000000e-01	1.10566128e-15	1.84359226e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.80936498e-17	2.86997966e-17	-5.85047865e-02	4.15562705e-02	-3.14575447e-16	-2.42861287e-17	-6.00000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.45921048e-17	-6.23120812e-17	-5.85047876e-02	-5.51388046e-02	1.42696037e-15	-5.90691473e-24	1.28658748e+01	-3.14645518e-16	-2.95337026e-10	-1.20691629e-15	1.71194535e+00	1.38541941e-15	
6.50000000e-02	2.28949638e+00	0.00000000e+00	0.00000000e+00	2.28949638e+00	0.00000000e+00	-3.25000000e-01	7.53584243e-16	2.39315046e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-2.77803851e-16	-2.08437987e-17	-6.27442477e-02	5.05738732e-02	-1.13167683e-16	3.46944695e-18	-6.50000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.92520233e-17	-1.41507924e-17	-6.27442494e-02	-6.43120631e-02	7.18779057e-16	7.11236617e-16	1.37981811e+01	-3.77111791e-15	-8.20936520e-10	-5.99843283e-16	2.21627147e+00	-2.62917216e-15	
7.00000000e-02	2.64508442e+00	0.00000000e+00	0.00000000e+00	2.64508442e+00	0.00000000e+00	-3.50000000e-01	3.98153620e-16	3.11789979e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	7.84905209e-17	2.33146835e-16	-6.65178505e-02	6.25159838e-02	-1.07559954e-16	9.36750677e-17	-7.00000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.33355988e-18	-5.15601084e-17	-6.65178530e-02	-7.63979412e-02	1.43404109e-15	-1.26243514e-23	1.46280402e+01	-2.18207496e-15	-1.81197722e-09	-2.43614281e-15	2.88072698e+00	-9.08044240e-15	
7.50000000e-02	3.01969948e+00	0.00000000e+00	0.00000000e+00	3.01969948e+00	0.00000000e+00	-3.75000000e-01	4.40464617e-16	4.01726347e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	7.63998398e-17	-5.61061404e-17	-6.96408139e-02	7.73974977e-02	-1.90011893e-17	1.76941795e-16	-7.50000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.16143545e-18	-3.50142733e-17	-6.96408178e-02	-9.14012718e-02	1.43556875e-15	-3.46946532e-18	1.53148162e+01	1.07711030e-16	-2.32042505e-09	-8.20001432e-16	3.70557991e+00	6.87592120e-17	
8.00000000e-02	3.40949908e+00	0.00000000e+00	0.00000000e+00	3.40949908e+00	0.00000000e+00	-4.00000000e-01	2.39774474e-15	5.03268333e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	6.44027205e-17	5.55111512e-17	-7.20454751e-02	9.42745669e-02	-1.90819582e-16	6.59194921e-17	-8.00000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.40747476e-17	2.10622422e-17	-7.20454809e-02	-1.08372487e-01	7.26515232e-16	7.11236599e-16	1.58436285e+01	-2.07578264e-15	-1.31571256e-09	-2.65114120e-15	4.63862164e+00	-1.63817706e-14	
8.50000000e-02	3.81074428e+00	0.00000000e+00	0.00000000e+00	3.81074428e+00	0.00000000e+00	-4.25000000e-01	3.96086810e-16	6.08124001e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.08739142e-16	-2.02485872e-16	-7.38305988e-02	1.11788187e-01	-1.54658307e-16	-3.12250226e-17	-8.50000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	4.24957924e-17	3.82036224e-17	-7.38306070e-02	-1.25954608e-01	7.21962914e-16	7.07767142e-16	1.62361984e+01	-7.96782506e-16	-3.67853093e-10	-1.81806882e-16	5.60524770e+00	5.01237683e-16	
9.00000000e-02	4.22048938e+00	0.00000000e+00	0.00000000e+00	4.22048938e+00	0.00000000e+00	-4.50000000e-01	1.03851165e-15	7.10400279e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.14476154e-18	-2.49983694e-17	-7.51652940e-02	1.28962718e-01	-1.66973404e-16	-1.24900090e-16	-9.00000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.58069920e-17	-9.74356843e-17	-7.51653050e-02	-1.43178168e-01	1.44240558e-15	1.42247320e-15	1.65297139e+01	2.05056770e-15	-8.78043166e-11	-1.67532060e-15	6.55216203e+00	-2.78240133e-14	
9.50000000e-02	4.63668052e+00	0.00000000e+00	0.00000000e+00	4.63668052e+00	0.00000000e+00	-4.75000000e-01	3.66049150e-15	8.07487785e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	2.08274465e-16	2.16227966e-16	-7.61958114e-02	1.45359369e-01	-7.26165654e-16	-1.24900090e-16	-9.50000000e-01	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	6.06005459e-17	-1.33924180e-17	-7.61958255e-02	-1.59610317e-01	2.15564577e-15	7.14706010e-16	1.67563372e+01	-1.74100015e-15	-3.10247828e-11	-1.03672807e-16	7.45556653e+00	-1.90504116e-14	
1.00000000e-01	5.05794173e+00	0.00000000e+00	0.00000000e+00	5.05794173e+00	0.00000000e+00	-5.00000000e-01	3.85023953e-15	8.98754807e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	2.23351498e-16	-5.97867745e-17	-7.70227812e-02	1.60865519e-01	-7.78180968e-16	-7.63278329e-17	-1.00000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.26515493e-17	-6.06581076e-17	-7.70227988e-02	-1.75142713e-01	2.16081909e-15	7.14705993e-16	1.69381981e+01	-1.95870941e-15	-1.81581014e-11	-9.35350435e-16	8.30950464e+00	-1.35192659e-14	
1.05000000e-01	5.48334484e+00	0.00000000e+00	0.00000000e+00	5.48334484e+00	0.00000000e+00	-5.25000000e-01	2.70366736e-15	9.84418894e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.13399799e-16	1.33226763e-16	-7.77107663e-02	1.75509993e-01	-5.87143665e-16	2.08166817e-17	-1.05000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.79477337e-18	-2.41498937e-17	-7.77107878e-02	-1.89807009e-01	1.44405832e-15	1.42247315e-15	1.70894948e+01	-1.82756206e-15	-1.47743071e-11	6.44441101e-16	9.11571640e+00	-2.44134954e-14	
1.10000000e-01	5.91224748e+00	0.00000000e+00	0.00000000e+00	5.91224748e+00	0.00000000e+00	-5.50000000e-01	-1.06958045e-15	1.06497944e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-3.91155894e-17	3.77475828e-16	-7.83010187e-02	1.89369524e-01	2.50215298e-16	-9.71445147e-17	-1.10000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	2.69566815e-17	-1.59911431e-17	-7.83010441e-02	-2.03681775e-01	1.44867955e-15	1.42247313e-15	1.72192990e+01	-2.81650822e-15	-1.40088855e-11	-1.86272626e-15	9.87852152e+00	-1.29500015e-14	
1.15000000e-01	6.34419142e+00	0.00000000e+00	0.00000000e+00	6.34419142e+00	0.00000000e+00	-5.75000000e-01	1.17209590e-16	1.14098372e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.42126418e-16	1.79987086e-16	-7.88204536e-02	2.02529893e-01	6.41186984e-17	5.55111512e-17	-1.15000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.80843825e-17	-3.90094314e-17	-7.88204834e-02	-2.16854006e-01	1.46000567e-15	-1.43322539e-22	1.73335296e+01	-1.81107963e-15	-1.40370562e-11	-1.08278915e-15	1.06027027e+01	-7.67981515e-15	
1.20000000e-01	6.77884024e+00	0.00000000e+00	0.00000000e+00	6.77884024e+00	0.00000000e+00	-6.00000000e-01	4.80135283e-15	1.21294225e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.20801039e-16	4.21093321e-17	-7.92871450e-02	2.15071683e-01	-9.88384006e-16	-3.46944695e-17	-1.20000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.12451296e-18	7.72286485e-18	-7.92871793e-02	-2.29405113e-01	1.45724714e-15	1.42247308e-15	1.74361614e+01	-2.28083273e-15	-1.42256450e-11	-1.83251532e-15	1.12927359e+01	-5.34698721e-14	
1.25000000e-01	7.21594038e+00	0.00000000e+00	0.00000000e+00	7.21594038e+00	0.00000000e+00	-6.25000000e-01	-7.95144443e-16	1.28130449e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.57927156e-16	2.15446862e-16	-7.97135944e-02	2.27066062e-01	9.02056208e-17	-2.08166817e-17	-1.25000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.29085311e-18	3.88618658e-17	-7.97136334e-02	-2.41406837e-01	1.46124452e-15	6.93869395e-18	1.75299436e+01	-3.00117899e-15	-1.43709087e-11	1.03567521e-15	1.19525651e+01	4.22768436e-16	
1.30000000e-01	7.65529641e+00	0.00000000e+00	0.00000000e+00	7.65529641e+00	0.00000000e+00	-6.50000000e-01	3.73969509e-15	1.34645734e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-2.93591938e-17	-3.55150694e-17	-8.01086932e-02	2.38574375e-01	-6.44048634e-16	-2.08166817e-17	-1.30000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	6.08988199e-17	6.07644701e-17	-8.01087371e-02	-2.52920934e-01	1.44426280e-15	1.41553412e-15	1.76168314e+01	-9.50985709e-16	-1.44018261e-11	-1.38081708e-17	1.25855857e+01	-2.97360663e-14	
1.35000000e-01	8.09675476e+00	0.00000000e+00	0.00000000e+00	8.09675476e+00	0.00000000e+00	-6.75000000e-01	-7.55441515e-15	1.40873138e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.59451713e-17	1.11022302e-17	-8.04789272e-02	2.49649060e-01	1.13111763e-15	9.02056208e-17	-1.35000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.20154752e-17	4.18770011e-18	-8.04789762e-02	-2.64000146e-01	7.54063527e-16	7.21644697e-16	1.76982512e+01	-4.28356910e-15	-1.43141826e-11	-3.07993421e-15	1.31946971e+01	-1.06933494e-14	
1.40000000e-01	8.54019269e+00	0.00000000e+00	0.00000000e+00	8.54019269e+00	0.00000000e+00	-7.00000000e-01	2.55877242e-15	1.46840897e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.01088211e-16	2.64612475e-17	-8.08291354e-02	2.60334898e-01	-4.74139594e-16	8.93631494e-32	-1.40000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	6.03092647e-18	3.30289388e-17	-8.08291898e-02	-2.74689479e-01	2.17315815e-15	6.93889083e-16	1.77752672e+01	-1.80395003e-15	-1.41221473e-11	3.94643274e-16	1.37823739e+01	-3.30590638e-15	
1.45000000e-01	8.98551071e+00	0.00000000e+00	0.00000000e+00	8.98551071e+00	0.00000000e+00	-7.25000000e-01	-6.70876165e-16	1.52573204e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	9.56826807e-17	2.13033702e-16	-8.11630018e-02	2.70670237e-01	-6.88457191e-18	-4.16000868e-32	-1.45000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.54348283e-17	1.87380913e-17	-8.11630617e-02	-2.85027456e-01	7.47189240e-16	7.07766828e-16	1.78486895e+01	-2.61650919e-15	-1.38586908e-11	6.62596625e-16	1.43507339e+01	1.77902234e-14	
1.50000000e-01	9.43262719e+00	0.00000000e+00	0.00000000e+00	9.43262719e+00	0.00000000e+00	-7.50000000e-01	2.02452900e-15	1.58090882e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-2.25669466e-16	-3.96801089e-16	-8.14833812e-02	2.80688063e-01	-3.33066907e-16	-2.77555756e-17	-1.50000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.13889783e-17	-5.02399080e-17	-8.14834468e-02	-2.95047195e-01	1.47217145e-15	-1.38781841e-17	1.79191459e+01	-1.31247131e-15	-1.35414885e-11	-1.64036709e-15	1.49015978e+01	7.89428238e-15	
1.55000000e-01	9.88147442e+00	0.00000000e+00	0.00000000e+00	9.88147442e+00	0.00000000e+00	-7.75000000e-01	6.48523273e-16	1.63411954e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	7.41002618e-17	1.28188841e-16	-8.17925220e-02	2.90416898e-01	-6.49017619e-17	1.38777878e-17	-1.55000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.11204429e-17	1.15349622e-17	-8.17925935e-02	-3.04777326e-01	2.16930162e-15	7.07766732e-16	1.79871308e+01	-2.43969621e-15	-1.31891215e-11	-2.78629397e-15	1.54365397e+01	-3.25142390e-14	
1.60000000e-01	1.03319958e+01	0.00000000e+00	0.00000000e+00	1.03319958e+01	0.00000000e+00	-8.00000000e-01	7.37519893e-15	1.68552108e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	9.05293603e-17	1.81612010e-16	-8.20922200e-02	2.99881545e-01	-1.48212144e-15	-1.11022302e-16	-1.60000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.09659609e-17	3.35070988e-17	-8.20922975e-02	-3.14242737e-01	2.89409921e-15	1.42941164e-15	1.80530391e+01	-4.36412516e-15	-1.28207131e-11	-2.18715096e-15	1.59569278e+01	-3.92120156e-14	
1.65000000e-01	1.07841435e+01	0.00000000e+00	0.00000000e+00	1.07841435e+01	0.00000000e+00	-8.25000000e-01	6.22897865e-15	1.73525075e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.59649303e-17	3.61138698e-16	-8.23839283e-02	3.09103688e-01	-1.15841822e-15	4.16333634e-17	-1.65000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.64878998e-17	9.07008790e-19	-8.23840120e-02	-3.23465181e-01	1.46775875e-15	1.41553380e-15	1.81171905e+01	1.26968271e-15	-1.24369609e-11	1.06526030e-16	1.64639582e+01	-2.82652748e-14	
1.70000000e-01	1.12378771e+01	0.00000000e+00	0.00000000e+00	1.12378771e+01	0.00000000e+00	-8.50000000e-01	-3.73223721e-15	1.78342944e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-5.49564819e-17	-1.46253139e-16	-8.26688363e-02	3.18102394e-01	4.76917707e-16	5.55111512e-17	-1.70000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.07333945e-17	1.30767019e-17	-8.26689264e-02	-3.32463782e-01	1.48463368e-15	-1.38784053e-17	1.81798464e+01	-1.42662196e-15	-1.20494289e-11	-1.91899548e-15	1.69586821e+01	8.20717103e-14	
1.75000000e-01	1.16931620e+01	0.00000000e+00	0.00000000e+00	1.16931620e+01	0.00000000e+00	-8.75000000e-01	-5.29868437e-16	1.83016407e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.47364858e-16	-5.74043115e-17	-8.29479278e-02	3.26894509e-01	4.37779227e-17	4.16333634e-17	-1.75000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-2.66630375e-17	-6.74577416e-17	-8.29480244e-02	-3.41255432e-01	7.65916918e-16	7.07766495e-16	1.82412233e+01	-4.22588777e-15	-1.16708644e-11	-1.06865124e-15	1.74420283e+01	-3.98522359e-14	
1.80000000e-01	1.21499686e+01	0.00000000e+00	0.00000000e+00	1.21499686e+01	0.00000000e+00	-9.00000000e-01	3.52965462e-15	1.87554974e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-9.02300737e-17	-2.25770064e-16	-8.32220245e-02	3.35494996e-01	-6.98995305e-16	-1.38777878e-17	-1.80000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.20396212e-17	3.78274766e-17	-8.32221277e-02	-3.49855135e-01	1.49042616e-15	1.38770357e-17	1.83015018e+01	1.53414747e-16	-1.12921090e-11	-1.75019180e-15	1.79148217e+01	-2.11807311e-14	
1.85000000e-01	1.26082713e+01	0.00000000e+00	0.00000000e+00	1.26082713e+01	0.00000000e+00	-9.25000000e-01	-4.36106571e-16	1.91967138e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-5.09651686e-18	2.22044605e-16	-8.34918184e-02	3.43917204e-01	-1.87387262e-16	-1.38777878e-16	-1.85000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.91216588e-17	-7.05742874e-17	-8.34919285e-02	-3.58276271e-01	1.49323096e-15	-1.38786136e-17	1.83608340e+01	-4.01137335e-16	-1.09319538e-11	1.56741794e-16	1.83777978e+01	-2.43147225e-15	
1.90000000e-01	1.30680483e+01	0.00000000e+00	0.00000000e+00	1.30680483e+01	0.00000000e+00	-9.50000000e-01	-8.87960163e-16	1.96260521e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	7.70367321e-17	1.74029213e-16	-8.37578975e-02	3.52173096e-01	-1.05953711e-16	-8.32667268e-17	-1.90000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	6.38823689e-17	6.91506115e-17	-8.37580145e-02	-3.66530831e-01	7.88213105e-16	-7.21645870e-16	1.84193494e+01	-2.85734780e-15	-1.05784810e-11	1.16068667e-15	1.88316160e+01	1.46253185e-14	
1.95000000e-01	1.35292806e+01	0.00000000e+00	0.00000000e+00	1.35292806e+01	0.00000000e+00	-9.75000000e-01	3.64516964e-15	2.00441991e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-3.28268370e-16	-5.37370997e-17	-8.40207646e-02	3.60273434e-01	-7.23279943e-16	-1.38777878e-17	-1.95000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.03235975e-17	2.78013789e-17	-8.40208886e-02	-3.74629604e-01	1.48479993e-15	1.41553337e-15	1.84771585e+01	-5.85947703e-15	-1.02330053e-11	-1.03560551e-15	1.92768693e+01	-9.12601490e-15	
2.00000000e-01	1.39919516e+01	0.00000000e+00	0.00000000e+00	1.39919516e+01	0.00000000e+00	-1.00000000e+00	4.55715730e-15	2.04517758e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-7.84070833e-17	-1.23869709e-16	-8.42808530e-02	3.68227941e-01	-8.87426570e-16	-1.38777878e-17	-2.00000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.55851567e-17	6.22230984e-17	-8.42809841e-02	-3.82582333e-01	2.19521590e-15	7.07766104e-16	1.85343564e+01	-3.97263837e-15	-9.91041214e-12	3.67396554e-17	1.97140934e+01	-1.20439211e-14	
2.05000000e-01	1.44560473e+01	0.00000000e+00	0.00000000e+00	1.44560473e+01	0.00000000e+00	-1.02500000e+00	-7.68953700e-16	2.08493458e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	4.41147886e-16	3.20248110e-16	-8.45385381e-02	3.76045433e-01	5.53950849e-17	-4.16333634e-17	-2.05000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.09671676e-17	3.48392532e-17	-8.45386765e-02	-3.90397850e-01	2.17006341e-15	7.07766012e-16	1.85910260e+01	-4.84082719e-15	-9.60017127e-12	-4.71567593e-16	2.01437739e+01	-2.87888488e-14	
2.10000000e-01	1.49215554e+01	0.00000000e+00	0.00000000e+00	1.49215554e+01	0.00000000e+00	-1.05000000e+00	2.22102274e-15	2.12374228e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.61116570e-16	6.66133815e-17	-8.47941476e-02	3.83733927e-01	-4.16333634e-16	0.00000000e+00	-2.10000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.11881882e-17	4.87360665e-17	-8.47942934e-02	-3.98084189e-01	1.46485630e-15	1.41553309e-15	1.86472390e+01	-9.02708192e-16	-9.29781925e-12	-2.74718793e-16	2.05663524e+01	-5.13699291e-14	
2.15000000e-01	1.53884652e+01	0.00000000e+00	0.00000000e+00	1.53884652e+01	0.00000000e+00	-1.07500000e+00	-9.86930757e-16	2.16164759e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-4.17403515e-17	-5.71711602e-17	-8.50479687e-02	3.91300739e-01	8.14569812e-17	2.35922393e-16	-2.15000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.68038109e-18	-1.10729716e-17	-8.50481218e-02	-4.05648681e-01	1.46737578e-15	-1.36516738e-21	1.87030588e+01	-4.27311415e-15	-9.01059082e-12	-9.25222956e-16	2.09822321e+01	2.63651048e-14	
2.20000000e-01	1.58567677e+01	0.00000000e+00	0.00000000e+00	1.58567677e+01	0.00000000e+00	-1.10000000e+00	5.01663941e-15	2.19869350e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-4.33230027e-17	-1.14286302e-16	-8.53002545e-02	3.98752568e-01	-9.48963701e-16	1.38777878e-16	-2.20000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-3.55674474e-18	-8.16871242e-17	-8.53004151e-02	-4.13098036e-01	2.19150188e-15	6.93887918e-16	1.87585410e+01	-3.05313900e-15	-8.73562178e-12	-3.43307252e-15	2.13917818e+01	-1.03783575e-13	
2.25000000e-01	1.63264551e+01	0.00000000e+00	0.00000000e+00	1.63264551e+01	0.00000000e+00	-1.12500000e+00	9.75773311e-15	2.23491953e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.28058370e-16	-4.43455609e-17	-8.55512294e-02	4.06095562e-01	-1.74684082e-15	4.16333634e-17	-2.25000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.47155910e-17	1.40484270e-16	-8.55513976e-02	-4.20438412e-01	2.18006893e-15	7.07765593e-16	1.88137349e+01	-3.05627036e-16	-8.47063370e-12	-1.32181994e-15	2.17953400e+01	5.92424542e-14	
2.30000000e-01	1.67975207e+01	0.00000000e+00	0.00000000e+00	1.67975207e+01	0.00000000e+00	-1.15000000e+00	4.84522911e-15	2.27036210e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	4.31201707e-17	8.56650513e-17	-8.58010929e-02	4.13335378e-01	-1.11873519e-15	8.32667268e-17	-2.30000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	3.70706498e-17	2.68866146e-17	-8.58012688e-02	-4.27675478e-01	2.89024653e-15	-1.70271068e-21	1.88686845e+01	-3.82924578e-15	-8.22356730e-12	-1.99353571e-15	2.21932185e+01	-1.56538676e-14	
2.35000000e-01	1.72699590e+01	0.00000000e+00	0.00000000e+00	1.72699590e+01	0.00000000e+00	-1.17500000e+00	2.97342486e-16	2.30505484e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-2.12819200e-16	5.01149120e-16	-8.60500236e-02	4.20477238e-01	-3.20458295e-16	6.93889390e-17	-2.35000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	6.49850952e-18	-1.90113836e-20	-8.60502071e-02	-4.34814464e-01	7.69322760e-16	7.07765352e-16	1.89234289e+01	1.56092182e-17	-7.98375563e-12	-2.63765762e-15	2.25857047e+01	-1.03856619e-13	
2.40000000e-01	1.77437653e+01	0.00000000e+00	0.00000000e+00	1.77437653e+01	0.00000000e+00	-1.20000000e+00	4.01086018e-15	2.33902891e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.25041212e-16	3.80518243e-16	-8.62981816e-02	4.27525972e-01	-9.13719316e-16	1.38777878e-17	-2.40000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	2.07285626e-17	7.45693266e-17	-8.62983728e-02	-4.41860206e-01	2.18720382e-15	7.07765223e-16	1.89780034e+01	-1.03558336e-15	-7.76257531e-12	-1.00155824e-16	2.29730646e+01	-2.47145025e-14	
2.45000000e-01	1.82189356e+01	0.00000000e+00	0.00000000e+00	1.82189356e+01	0.00000000e+00	-1.22500000e+00	9.78014566e-16	2.37231321e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-5.70833115e-17	1.33226763e-16	-8.65457113e-02	4.34486055e-01	-1.65864223e-16	4.16333634e-17	-2.45000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.54558646e-17	-2.41528132e-17	-8.65459103e-02	-4.48817188e-01	1.48175378e-15	1.41553227e-15	1.90324397e+01	-1.46323758e-15	-7.54105339e-12	-1.79882255e-15	2.33555447e+01	-8.82036713e-15	
2.50000000e-01	1.86954671e+01	0.00000000e+00	0.00000000e+00	1.86954671e+01	0.00000000e+00	-1.25000000e+00	4.35582170e-15	2.40493464e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-4.63422800e-17	3.52338768e-16	-8.67927433e-02	4.41361647e-01	-9.72302604e-16	-2.08166817e-16	-2.50000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	9.19798914e-17	2.38432257e-17	-8.67929501e-02	-4.55689577e-01	2.19180993e-15	7.07764948e-16	1.90867666e+01	-5.53907959e-15	-7.33795800e-12	-4.31330494e-15	2.37333740e+01	1.40478813e-14	
2.55000000e-01	1.91733572e+01	0.00000000e+00	0.00000000e+00	1.91733572e+01	0.00000000e+00	-1.27500000e+00	6.79743970e-15	2.43691825e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.56223965e-16	4.89842519e-14	-8.70393962e-02	4.48156619e-01	-1.40402281e-15	-1.11022302e-16	-2.55000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.26286001e-17	1.08989803e-13	-8.70396107e-02	-4.62481249e-01	1.48630483e-15	1.41553198e-15	1.91410177e+01	-9.66344727e-16	9.79594551e-06	1.28505951e-15	2.41068024e+01	-1.68258813e-14	
2.60000000e-01	1.96526041e+01	0.00000000e+00	0.00000000e+00	1.96526041e+01	0.00000000e+00	-1.30000000e+00	1.85127079e-15	2.46828743e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-5.31469416e-17	4.83361888e-14	-8.72857781e-02	4.54874583e-01	-6.09470668e-16	1.80411242e-16	-2.60000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	4.53305316e-17	1.06035944e-13	-8.72860004e-02	-4.69195821e-01	2.19630841e-15	7.07764648e-16	1.91952012e+01	-2.51275566e-15	9.80110866e-06	-3.85486915e-17	2.44759545e+01	-3.38383528e-14	
2.65000000e-01	2.01332068e+01	0.00000000e+00	0.00000000e+00	2.01332068e+01	0.00000000e+00	-1.32500000e+00	2.17184584e-15	2.49906406e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-1.94128855e-16	4.65135394e-14	-8.75319877e-02	4.61518913e-01	-5.23083678e-16	1.38777878e-16	-2.65000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	8.10930342e-18	1.03262762e-13	-8.75322177e-02	-4.75836672e-01	7.82985900e-16	7.07764489e-16	1.92493469e+01	1.73889309e-15	9.80788536e-06	-1.65230725e-15	2.48410535e+01	6.39314747e-15	
2.70000000e-01	2.06151644e+01	0.00000000e+00	0.00000000e+00	2.06151644e+01	0.00000000e+00	-1.35000000e+00	7.99333451e-15	2.52926866e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.36887986e-17	4.56869161e-14	-8.77781157e-02	4.68092766e-01	-1.48817384e-15	2.77555756e-17	-2.70000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	2.46221280e-17	1.00605435e-13	-8.77783534e-02	-4.82406966e-01	3.61624296e-15	7.07764324e-16	1.93034746e+01	-2.22864828e-15	9.81627150e-06	-1.36501810e-15	2.52022735e+01	2.49936104e-14	
2.75000000e-01	2.10984767e+01	0.00000000e+00	0.00000000e+00	2.10984767e+01	0.00000000e+00	-1.37500000e+00	-1.77070394e-16	2.55892046e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-2.82671045e-17	4.43054962e-14	-8.80242454e-02	4.74599106e-01	-2.19224539e-16	8.32667268e-17	-2.75000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.02305725e-17	9.79049160e-14	-8.80244909e-02	-4.88909667e-01	7.87340082e-16	7.07764152e-16	1.93576027e+01	-1.11380789e-15	9.82625875e-06	4.65715120e-17	2.55597775e+01	-4.65829682e-15	
2.80000000e-01	2.15831440e+01	0.00000000e+00	0.00000000e+00	2.15831440e+01	0.00000000e+00	-1.40000000e+00	6.89679723e-15	2.58803755e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-9.36884670e-17	4.34413595e-14	-8.82704538e-02	4.81040713e-01	-1.55220733e-15	1.66533454e-16	-2.80000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	4.14511388e-17	9.55045913e-14	-8.82707069e-02	-4.95347563e-01	1.51112930e-15	1.42940894e-15	1.94117482e+01	-2.43573192e-15	9.83783555e-06	-1.80227148e-15	2.59137186e+01	-2.15731151e-14	
2.85000000e-01	2.20691669e+01	0.00000000e+00	0.00000000e+00	2.20691669e+01	0.00000000e+00	-1.42500000e+00	-8.14454792e-16	2.61663696e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.80369498e-16	4.30061519e-14	-8.85168122e-02	4.87420202e-01	-7.90768124e-17	-5.55111512e-17	-2.85000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	2.46061611e-17	9.30678304e-14	-8.85170729e-02	-5.01723271e-01	7.77730082e-16	7.21641577e-16	1.94659266e+01	-2.10748885e-15	9.85098801e-06	-1.89723261e-15	2.62642408e+01	-5.79557024e-14	
2.90000000e-01	2.25565463e+01	0.00000000e+00	0.00000000e+00	2.25565463e+01	0.00000000e+00	-1.45000000e+00	-3.53696285e-15	2.64473473e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-3.54527697e-17	4.06569036e-14	-8.87633866e-02	4.93740038e-01	3.61517478e-16	8.32667268e-17	-2.90000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-3.97866426e-18	9.07034716e-14	-8.87636548e-02	-5.08039259e-01	7.52078153e-16	6.93885809e-16	1.95201525e+01	-5.01228954e-15	9.86570048e-06	-4.65420802e-15	2.66114797e+01	-1.04627684e-13	
2.95000000e-01	2.30452837e+01	0.00000000e+00	0.00000000e+00	2.30452837e+01	0.00000000e+00	-1.47500000e+00	5.23457735e-15	2.67234603e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	1.78343775e-16	4.08272203e-14	-8.90102386e-02	5.00002544e-01	-1.13797917e-15	3.05311332e-16	-2.95000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	2.23876134e-17	8.85212517e-14	-8.90105142e-02	-5.14297856e-01	2.16969704e-15	7.21641186e-16	1.95744395e+01	-3.36065039e-15	9.88195618e-06	-1.03158860e-15	2.69555634e+01	6.03940703e-14	
3.00000000e-01	2.35353807e+01	0.00000000e+00	0.00000000e+00	2.35353807e+01	0.00000000e+00	-1.50000000e+00	6.24825385e-15	2.69948518e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	-4.22752378e-17	3.94435694e-14	-8.92574257e-02	5.06209916e-01	-1.11022302e-15	1.60360631e-28	-3.00000000e+00	0.00000000e+00	0.00000000e+00	5.00000000e-01	5.00000000e-01	5.00000000e-01	5.00000000e-01	2.62165092e-17	8.63364564e-14	-8.92577087e-02	-5.20501258e-01	1.47787380e-15	1.41553037e-15	1.96288002e+01	-5.49014434e-15	9.89973752e-06	-1.54232261e-15	2.72966127e+01	-8.94374111e-14	


==> fig_simulation_data_compr10_data_nn97.txt <==
step	0_0.50_ux	0_0.50_uy	0_0.50_uz	0_1.00_nx	0_1.00_ny	0_1.00_nz	0_1.00_mx	0_1.00_my	0_1.00_mz
5.000E-03	-2.500E-02	-3.132E-04	4.727E-03	1.095E+00	1.007E-04	1.988E-04	4.457E-04	4.625E-02	-1.287E-03
7.500E-03	-3.750E-02	-4.008E-04	7.241E-03	1.647E+00	7.807E-04	3.927E-05	6.840E-04	7.205E-02	-2.139E-03
1.000E-02	-5.000E-02	-5.395E-04	9.926E-03	2.200E+00	1.058E-03	5.556E-05	9.402E-04	9.927E-02	-2.782E-03
1.500E-02	-7.500E-02	-8.240E-04	1.578E-02	3.314E+00	1.638E-03	9.305E-05	1.495E-03	1.594E-01	-3.955E-03
2.000E-02	-1.000E-01	-1.118E-03	2.239E-02	4.437E+00	2.253E-03	1.378E-04	2.107E-03	2.283E-01	-4.956E-03
2.500E-02	-1.250E-01	-1.419E-03	2.990E-02	5.569E+00	2.902E-03	1.912E-04	2.775E-03	3.078E-01	-5.771E-03
3.000E-02	-1.500E-01	-1.724E-03	3.853E-02	6.710E+00	3.583E-03	2.559E-04	3.501E-03	4.003E-01	-6.387E-03
3.500E-02	-1.750E-01	-2.031E-03	4.855E-02	7.859E+00	4.296E-03	3.357E-04	4.284E-03	5.087E-01	-6.803E-03
4.000E-02	-2.000E-01	-2.330E-03	6.030E-02	9.015E+00	5.037E-03	4.357E-04	5.127E-03	6.373E-01	-7.033E-03
4.500E-02	-2.250E-01	-2.610E-03	7.429E-02	1.018E+01	5.802E-03	5.632E-04	6.031E-03	7.916E-01	-7.135E-03
5.000E-02	-2.500E-01	-2.849E-03	9.117E-02	1.135E+01	6.585E-03	7.275E-04	7.000E-03	9.793E-01	-7.239E-03
5.500E-02	-2.750E-01	-3.008E-03	1.119E-01	1.251E+01	7.376E-03	9.411E-04	8.037E-03	1.211E+00	-7.623E-03
6.000E-02	-3.000E-01	-3.017E-03	1.379E-01	1.368E+01	8.165E-03	1.220E-03	9.147E-03	1.503E+00	-8.858E-03
6.500E-02	-3.250E-01	-2.749E-03	1.710E-01	1.483E+01	8.935E-03	1.584E-03	1.034E-02	1.878E+00	-1.210E-02
7.000E-02	-3.500E-01	-1.971E-03	2.141E-01	1.596E+01	9.672E-03	2.060E-03	1.161E-02	2.367E+00	-1.964E-02
7.500E-02	-3.750E-01	-2.664E-04	2.710E-01	1.703E+01	1.037E-02	2.678E-03	1.294E-02	3.013E+00	-3.584E-02
8.000E-02	-4.000E-01	3.016E-03	3.454E-01	1.800E+01	1.106E-02	3.465E-03	1.430E-02	3.859E+00	-6.798E-02
8.500E-02	-4.250E-01	8.598E-03	4.392E-01	1.883E+01	1.182E-02	4.424E-03	1.553E-02	4.923E+00	-1.249E-01
9.000E-02	-4.500E-01	1.667E-02	5.488E-01	1.948E+01	1.279E-02	5.499E-03	1.645E-02	6.165E+00	-2.102E-01
9.500E-02	-4.750E-01	2.634E-02	6.664E-01	1.995E+01	1.403E-02	6.580E-03	1.686E-02	7.490E+00	-3.157E-01
1.000E-01	-5.000E-01	3.608E-02	7.844E-01	2.028E+01	1.556E-02	7.552E-03	1.667E-02	8.811E+00	-4.248E-01
1.050E-01	-5.250E-01	4.457E-02	8.982E-01	2.050E+01	1.729E-02	8.331E-03	1.593E-02	1.008E+01	-5.226E-01
1.100E-01	-5.500E-01	5.109E-02	1.006E+00	2.065E+01	1.916E-02	8.870E-03	1.470E-02	1.127E+01	-6.005E-01
1.150E-01	-5.750E-01	5.550E-02	1.108E+00	2.075E+01	2.110E-02	9.146E-03	1.307E-02	1.238E+01	-6.561E-01
1.200E-01	-6.000E-01	5.797E-02	1.204E+00	2.082E+01	2.306E-02	9.155E-03	1.110E-02	1.342E+01	-6.909E-01
1.250E-01	-6.250E-01	5.880E-02	1.294E+00	2.087E+01	2.502E-02	8.898E-03	8.859E-03	1.439E+01	-7.078E-01
1.300E-01	-6.500E-01	5.833E-02	1.380E+00	2.089E+01	2.695E-02	8.386E-03	6.383E-03	1.531E+01	-7.104E-01
1.350E-01	-6.750E-01	5.688E-02	1.461E+00	2.091E+01	2.884E-02	7.629E-03	3.711E-03	1.616E+01	-7.019E-01
1.400E-01	-7.000E-01	5.471E-02	1.538E+00	2.092E+01	3.067E-02	6.641E-03	8.736E-04	1.698E+01	-6.851E-01
1.450E-01	-7.250E-01	5.202E-02	1.611E+00	2.092E+01	3.244E-02	5.438E-03	-2.104E-03	1.774E+01	-6.623E-01
1.500E-01	-7.500E-01	4.897E-02	1.682E+00	2.091E+01	3.415E-02	4.032E-03	-5.202E-03	1.847E+01	-6.352E-01
1.550E-01	-7.750E-01	4.568E-02	1.749E+00	2.090E+01	3.579E-02	2.438E-03	-8.403E-03	1.917E+01	-6.052E-01
1.600E-01	-8.000E-01	4.225E-02	1.814E+00	2.089E+01	3.736E-02	6.693E-04	-1.169E-02	1.983E+01	-5.731E-01
1.650E-01	-8.250E-01	3.874E-02	1.876E+00	2.088E+01	3.887E-02	-1.262E-03	-1.505E-02	2.047E+01	-5.397E-01
1.700E-01	-8.500E-01	3.519E-02	1.936E+00	2.086E+01	4.030E-02	-3.343E-03	-1.848E-02	2.108E+01	-5.057E-01
1.750E-01	-8.750E-01	3.164E-02	1.994E+00	2.085E+01	4.167E-02	-5.564E-03	-2.195E-02	2.166E+01	-4.713E-01
1.800E-01	-9.000E-01	2.812E-02	2.050E+00	2.083E+01	4.297E-02	-7.916E-03	-2.547E-02	2.223E+01	-4.368E-01
1.850E-01	-9.250E-01	2.464E-02	2.104E+00	2.082E+01	4.421E-02	-1.039E-02	-2.902E-02	2.277E+01	-4.024E-01
1.900E-01	-9.500E-01	2.121E-02	2.156E+00	2.080E+01	4.538E-02	-1.297E-02	-3.260E-02	2.330E+01	-3.683E-01
1.950E-01	-9.749E-01	1.785E-02	2.207E+00	2.079E+01	4.649E-02	-1.566E-02	-3.620E-02	2.381E+01	-3.346E-01
2.000E-01	-9.999E-01	1.454E-02	2.256E+00	2.077E+01	4.754E-02	-1.845E-02	-3.980E-02	2.430E+01	-3.013E-01
2.050E-01	-1.025E+00	1.131E-02	2.305E+00	2.076E+01	4.854E-02	-2.134E-02	-4.341E-02	2.478E+01	-2.684E-01
2.100E-01	-1.050E+00	8.137E-03	2.351E+00	2.075E+01	4.947E-02	-2.431E-02	-4.702E-02	2.525E+01	-2.359E-01
2.150E-01	-1.075E+00	5.034E-03	2.397E+00	2.073E+01	5.035E-02	-2.736E-02	-5.063E-02	2.570E+01	-2.040E-01
2.200E-01	-1.100E+00	1.997E-03	2.441E+00	2.072E+01	5.118E-02	-3.049E-02	-5.423E-02	2.615E+01	-1.725E-01
2.250E-01	-1.125E+00	-9.755E-04	2.485E+00	2.071E+01	5.195E-02	-3.370E-02	-5.780E-02	2.658E+01	-1.414E-01
2.300E-01	-1.150E+00	-3.886E-03	2.527E+00	2.070E+01	5.267E-02	-3.698E-02	-6.136E-02	2.700E+01	-1.108E-01
2.350E-01	-1.175E+00	-6.737E-03	2.568E+00	2.069E+01	5.334E-02	-4.033E-02	-6.490E-02	2.741E+01	-8.066E-02
2.400E-01	-1.200E+00	-9.529E-03	2.608E+00	2.068E+01	5.396E-02	-4.374E-02	-6.841E-02	2.781E+01	-5.090E-02
2.450E-01	-1.225E+00	-1.227E-02	2.648E+00	2.068E+01	5.454E-02	-4.723E-02	-7.188E-02	2.821E+01	-2.153E-02
2.500E-01	-1.250E+00	-1.495E-02	2.686E+00	2.067E+01	5.507E-02	-5.077E-02	-7.532E-02	2.859E+01	7.465E-03
2.550E-01	-1.275E+00	-1.758E-02	2.724E+00	2.066E+01	5.555E-02	-5.437E-02	-7.872E-02	2.897E+01	3.611E-02
2.600E-01	-1.300E+00	-2.017E-02	2.761E+00	2.066E+01	5.599E-02	-5.804E-02	-8.208E-02	2.934E+01	6.443E-02
2.650E-01	-1.325E+00	-2.271E-02	2.797E+00	2.066E+01	5.638E-02	-6.176E-02	-8.539E-02	2.971E+01	9.243E-02
2.700E-01	-1.350E+00	-2.520E-02	2.832E+00	2.065E+01	5.673E-02	-6.554E-02	-8.866E-02	3.007E+01	1.201E-01
2.750E-01	-1.375E+00	-2.765E-02	2.867E+00	2.065E+01	5.703E-02	-6.938E-02	-9.188E-02	3.042E+01	1.476E-01
2.800E-01	-1.400E+00	-3.007E-02	2.901E+00	2.065E+01	5.730E-02	-7.328E-02	-9.504E-02	3.076E+01	1.748E-01
2.850E-01	-1.424E+00	-3.244E-02	2.934E+00	2.065E+01	5.752E-02	-7.724E-02	-9.814E-02	3.111E+01	2.017E-01
2.900E-01	-1.449E+00	-3.478E-02	2.967E+00	2.066E+01	5.770E-02	-8.125E-02	-1.012E-01	3.144E+01	2.285E-01
2.950E-01	-1.474E+00	-3.709E-02	2.999E+00	2.066E+01	5.783E-02	-8.532E-02	-1.042E-01	3.177E+01	2.550E-01
3.000E-01	-1.499E+00	-3.936E-02	3.031E+00	2.066E+01	5.793E-02	-8.944E-02	-1.071E-01	3.210E+01	2.813E-01


==> fig_sym_data_PANN_1.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3,pot_pred,n_1_pred,n_2_pred,n_3_pred,m_1_pred,m_2_pred,m_3_pred
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.646034252751611e-15,0.0,0.0,8.689870105463174e-15,-1.4356387245144628e-18,-4.891746575825457e-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.003157379551346526,0.0004510542216209323,0.0009021084432418646,0.0004510542216209323,0.001353162664862797,0.002255271108104661,0.001353162664862797,0.0002821990204728544,0.030360482256740724,0.060724045748809075,0.09854262086870262,0.07424703366164849,0.1237380202584097,0.0529926215071664,0.00028397888,0.030389786,0.06116581,0.0971756,0.07471943,0.12453747,0.053548813
0.006314759102693052,0.0009021084432418646,0.0018042168864837293,0.0009021084432418646,0.002706325329725594,0.004510542216209322,0.002706325329725594,0.0011278491280924177,0.060725008862120435,0.1214588423652443,0.19601616830130514,0.14832355154785867,0.24718883460008306,0.10593524984194186,0.0011334866,0.060783386,0.122312546,0.19337463,0.14925861,0.24875641,0.10700798
0.00947213865403958,0.001353162664862797,0.002706325329725594,0.001353162664862797,0.0040594879945883905,0.006765813324313984,0.0040594879945883905,0.0025355407482517737,0.09109307582418018,0.1822033389345953,0.2924262474816644,0.22223302447193302,0.37035613071384976,0.15882792244715982,0.002550453,0.09117317,0.18343544,0.28863525,0.22361946,0.3726654,0.16039085
0.012629518205386103,0.0018042168864837293,0.0036084337729674586,0.0018042168864837293,0.005412650659451188,0.009021084432418645,0.005412650659451188,0.004503878627299002,0.12146417700746999,0.24295649017183182,0.3877783767489304,0.2959788832699208,0.4932435541988224,0.2116706714230821,0.0045290887,0.121564865,0.24453545,0.38293457,0.2978058,0.49626637,0.2136898
0.01578689775673263,0.0022552711081046616,0.004510542216209323,0.0022552711081046616,0.006765813324313984,0.011276355540523307,0.006765813324313984,0.007031481642698719,0.15183780411404205,0.3037172562106664,0.4820779889540602,0.3695645194661566,0.6158547092711387,0.264463523550636,0.0070666075,0.15195656,0.30561447,0.47626495,0.3718176,0.6195593,0.26690483
0.01894427730807916,0.002706325329725594,0.005412650659451188,0.002706325329725594,0.008118975989176781,0.013531626648627969,0.008118975989176781,0.010116982616109167,0.1822134466629782,0.3644846023957198,0.5753304327918607,0.44299328592416803,0.7381931594562767,0.3172065003135239,0.01016587,0.18234444,0.36667252,0.5686569,0.44566154,0.7425499,0.32004547
0.02210165685942568,0.0031573795513465262,0.0063147591026930525,0.0031573795513465262,0.009472138654039577,0.01578689775673263,0.009472138654039577,0.013759028129297976,0.21259059196848623,0.42525749907771065,0.6675409741091183,0.5162684974832299,0.8602624282671301,0.36989961791921794,0.013828695,0.21273136,0.42770576,0.6600876,0.5193367,0.86523914,0.3731041
0.025259036410772207,0.0036084337729674586,0.007216867545934917,0.0036084337729674586,0.010825301318902376,0.01804216886483729,0.010825301318902376,0.01795626642969723,0.24296852230995747,0.4860353627028456,0.7587148283392968,0.5893947279107958,0.9820637651327019,0.4225428861022104,0.018046558,0.24311638,0.48871803,0.7505722,0.59284496,0.98763275,0.4260807
0.028416415962118736,0.004059487994588391,0.008118975989176783,0.004059487994588391,0.012178463983765172,0.020297439972941953,0.012178463983765172,0.022707391574185838,0.2733470963138396,0.5468163547894077,0.848857045836959,0.6623728075309059,1.1036047742599577,0.4751363127179886,0.022818565,0.27350044,0.5497036,0.84010315,0.6661911,1.1097317,0.47898102
0.03157379551346526,0.004510542216209323,0.009021084432418646,0.004510542216209323,0.013531626648627969,0.022552711081046613,0.013531626648627969,0.028011081337672498,0.3037256204506496,0.6075998385409596,0.9379726750984159,0.7352070583211147,1.224886934675998,0.5276798973225305,0.028143644,0.30388165,0.6106701,0.9286728,0.7393751,1.2315397,0.53180504
0.034731175064811784,0.004961596437830256,0.009923192875660512,0.004961596437830256,0.014884789313490765,0.024807982189151274,0.014884789313490765,0.033866035773256774,0.3341035754143617,0.6683847966122946,1.0260666626322072,0.8079006330374385,1.3459136457386056,0.5801736352349122,0.034024715,0.33425903,0.6716137,1.0163116,0.8124037,1.3530598,0.58455276
0.03788855461615832,0.005412650659451188,0.010825301318902376,0.005412650659451188,0.016237951978353562,0.027063253297255938,0.016237951978353562,0.04027096717413367,0.3644804319629657,0.7291702333159846,1.1131438799716593,0.880456697896955,1.4666881820287434,0.6326175165282755,0.040460944,0.3646345,0.7325344,1.1029816,0.88527584,1.4742966,0.6372204
0.041045934167504836,0.005863704881072121,0.011727409762144241,0.005863704881072121,0.01759111464321636,0.029318524405360598,0.01759111464321636,0.047224601449116936,0.39485566888756873,0.7899551327015425,1.1992091208257738,0.952878318472861,1.5872139017134397,0.6850115261851155,0.04744172,0.39500523,0.79343224,1.1887131,0.95799446,1.5952501,0.6898136
0.04420331371885136,0.0063147591026930525,0.012629518205386105,0.0063147591026930525,0.018944277308079155,0.03157379551346526,0.018944277308079155,0.05472567602588317,0.4252287516003631,0.8507385078988774,1.2842671072678127,1.0251685957680632,1.707494001977946,0.7373556439410902,0.054973483,0.42537117,0.8543091,1.2734985,1.0305634,1.7159252,0.74233246
0.04736069327019789,0.006765813324313985,0.01353162664862797,0.006765813324313985,0.020297439972941953,0.03382906662156992,0.020297439972941953,0.06277294187071616,0.45559915463974093,0.9115193487965739,1.3683224851905411,1.097330524957962,1.827531775423841,0.7896498444792059,0.0630548,0.45573616,0.91516113,1.357338,1.1029863,1.8363276,0.7947769
0.05051807282154441,0.007216867545934917,0.014433735091869834,0.007216867545934917,0.02165060263780475,0.03608433772967458,0.02165060263780475,0.07136516128134934,0.4859663413354685,0.9722966687927633,1.451379830746896,1.1693671230633464,1.9473303815607974,0.8418940972758929,0.07167947,0.48609352,0.9759903,1.4402237,1.1752644,1.956459,0.8471489
0.05367545237289094,0.00766792176755585,0.0153358435351117,0.00766792176755585,0.023003765302667546,0.038339608837779246,0.023003765302667546,0.08050110845520707,0.5163297717135298,1.033069486201295,1.5334436495527057,1.2412813789549872,2.066892938858332,0.8940883666799891,0.08084893,0.51644707,1.0367966,1.5221786,1.2473993,2.0763226,0.8994465
0.05683283192423747,0.008118975989176783,0.016237951978353565,0.008118975989176783,0.024356927967530344,0.040594879945883906,0.024356927967530344,0.09017956902723077,0.5466889001876317,1.0938368293284706,1.6145183785538588,1.3130762671654805,2.1862225016868333,0.9462326119129826,0.09056282,0.5467949,1.09758,1.6031876,1.319397,2.19592,0.9516716
0.05999021147558399,0.008570030210797714,0.017140060421595427,0.008570030210797714,0.02571009063239314,0.04285015105398857,0.02571009063239314,0.10039932338703451,0.5770430560881824,1.1545980179611488,1.694608429708637,1.3847554604276984,2.3053207773921103,0.9983267863662281,0.10081935,0.577137,1.1583405,1.6832504,1.3912563,2.3152552,1.003828
0.06314759102693052,0.009021084432418646,0.018042168864837293,0.009021084432418646,0.027063253297255938,0.04510542216209323,0.027063253297255938,0.11115921929764491,0.6073919761171378,1.2153514106354526,1.773718003293695,1.4563201485729393,2.424193856318965,1.0503708409217036,0.11161566,0.6074734,1.2190781,1.7623825,1.4629841,2.4343348,1.0559101
0.06630497057827704,0.00947213865403958,0.01894427730807916,0.00947213865403958,0.028416415962118736,0.04736069327019789,0.028416415962118736,0.12245805940059984,0.637734971917415,1.276096360957898,1.8518513789282856,1.527774027214209,2.5428432259404086,1.102364718583727,0.122951984,0.6378021,1.279789,1.8405838,1.5345812,2.5531588,1.1079235
0.06946235012962357,0.009923192875660512,0.019846385751321024,0.009923192875660512,0.02976957862698153,0.04961596437830255,0.02976957862698153,0.13429467558950597,0.6680714891527638,1.3368319037021628,1.9290127241259367,1.5991199373253084,2.6612718302252634,1.1543083582169202,0.13482761,0.66812515,1.3404808,1.9178467,1.6060486,2.67173,1.1598682
0.0726197296809701,0.010374247097281443,0.020748494194562886,0.010374247097281443,0.03112274129184433,0.05187123548640721,0.03112274129184433,0.14666791312547522,0.6984009852867545,1.3975570410745592,2.005206136003846,1.6703606056654197,2.7794827346938376,1.2062016936546152,0.14723945,0.69844246,1.4011421,1.9941635,1.677391,2.790061,1.2117424
0.07577710923231663,0.010825301318902376,0.02165060263780475,0.010825301318902376,0.032475903956707124,0.054126506594511875,0.032475903956707124,0.15957662238334497,0.7287228775050114,1.4582708666726234,2.0804356630366256,1.741498945253678,2.8974785888412526,1.258044653589255,0.16018939,0.7287464,1.4617863,2.0695572,1.7486124,2.908142,1.2635517
0.07893448878366316,0.011276355540523308,0.022552711081046617,0.011276355540523308,0.033829066621569925,0.056381777702616535,0.033829066621569925,0.17301967472253976,0.7590366440066512,1.5189723236631916,2.154705265055581,1.8125374750668342,3.015262665495913,1.3098371617270372,0.17367125,0.7590475,1.5224075,2.14402,1.8197155,3.0259848,1.3152905
0.08209186833500967,0.011727409762144241,0.023454819524288482,0.011727409762144241,0.03518222928643272,0.058637048810721196,0.03518222928643272,0.18699594603462696,0.7893417203006968,1.579660451807209,2.2280188559628953,1.8834789160371375,3.132837794740369,1.3615791365922651,0.18768644,0.78933716,1.5829983,2.2175522,1.8906994,3.143589,1.3669643
0.0852492478863562,0.012178463983765172,0.024356927967530344,0.012178463983765172,0.036535391951295515,0.060892319918825856,0.036535391951295515,0.20150432192554088,0.8196375342885747,1.640334303640313,2.3003802909968645,1.9543259861154096,3.2502067343114547,1.4132704916783834,0.20223427,0.8196173,1.6435661,2.2901535,1.9615736,3.2609615,1.4185715
0.08840662743770272,0.012629518205386105,0.02525903641077221,0.012629518205386105,0.03788855461615831,0.06314759102693052,0.03788855461615831,0.21654369985946503,0.8499235196182543,1.7009929122120335,2.371793361860349,2.0250813264084435,3.367372301431619,1.4649111354078093,0.21731353,0.8498907,1.7041092,2.3618393,2.0323334,3.3781023,1.4701138
0.09156400698904926,0.013080572427007038,0.026161144854014075,0.013080572427007038,0.03924171728102111,0.06540286213503518,0.03924171728102111,0.23211298406347883,0.8801990865265905,1.7616353603028632,2.4422618101818925,2.0957476601497462,3.4843370955347637,1.5165009713085218,0.23292208,0.88014984,1.7646255,2.4326096,2.1029892,3.4950209,1.5215893
0.09472138654039577,0.01353162664862797,0.02706325329725594,0.01353162664862797,0.040594879945883906,0.06765813324313984,0.040594879945883906,0.24821109937339972,0.9104637022975108,1.8222605886680727,2.5117892931528947,2.1663273611182152,3.6011042495922885,1.5680398973497442,0.24906111,0.91040516,1.8251238,2.5024414,2.1735363,3.6117134,1.5730019
0.0978787660917423,0.013982680870248902,0.027965361740497803,0.013982680870248902,0.0419480426107467,0.0699134043512445,0.0419480426107467,0.26483697049292393,0.9407167722273311,1.8828676791839523,2.5803794364398573,2.2368230945007754,3.7176763152769277,1.619527806856179,0.26572418,0.94064426,1.8855906,2.5713577,2.2439814,3.7281866,1.6243553
0.10103614564308883,0.014433735091869834,0.02886747018373967,0.014433735091869834,0.0433012052756095,0.07216867545934916,0.0433012052756095,0.28198953397708804,0.9709577099612744,1.9434556870109243,2.6480358044168346,2.307237435304867,3.834055931038555,1.6709645880608877,0.28291488,0.9708748,1.9460297,2.639351,2.314332,3.8444433,1.6756363
0.10419352519443535,0.014884789313490767,0.029769578626981534,0.014884789313490767,0.0446543679404723,0.07442394656745382,0.0446543679404723,0.2996677374950928,1.0011859335080995,2.0040236499321646,2.7147619026147654,2.3775728925602593,3.950245778671714,1.7223501240511168,0.30063033,1.0010891,2.006443,2.7064285,2.3845806,3.9604893,1.7268581
0.10735090474578188,0.0153358435351117,0.0306716870702234,0.0153358435351117,0.04600753060533509,0.07667921767555849,0.04600753060533509,0.31787054252459035,1.0314008804969472,2.0645705517807893,2.7805611716336207,2.4478318349551476,4.066248707442259,1.7736842923615745,0.31887007,1.0312939,2.0668297,2.772606,2.4547405,4.0763245,1.7780228
0.11050828429712842,0.015786897756732633,0.031573795513465265,0.015786897756732633,0.047360693270197894,0.07893448878366315,0.047360693270197894,0.33659691341201387,1.061601948127728,2.125095465016566,2.8454370148801393,2.518016796492824,4.1820672173819515,1.824966966056839,0.33762884,1.0614862,2.1271954,2.83786,2.524809,4.1919556,1.8291225
0.11366566384847494,0.016237951978353565,0.03247590395670713,0.016237951978353565,0.04871385593506069,0.08118975989176781,0.04871385593506069,0.3558458093408872,1.091788450878892,2.1855976518831093,2.9093928185343736,2.588130674012598,4.297703140882235,1.8761980153011486,0.35691738,1.0916643,2.1875267,2.9022064,2.5947895,4.3073874,1.8801632
0.11682304339982146,0.016689006199974495,0.03337801239994899,0.016689006199974495,0.050067018599923484,0.08344503099987247,0.050067018599923484,0.37561623195025196,1.121959882730205,2.246075940294124,2.9724318346913114,2.658175430763063,4.413159805703396,1.9273773009895676,0.37671757,1.1218281,2.2478333,2.9656296,2.6646862,4.422616,1.9311428
0.11998042295116798,0.017140060421595427,0.034280120843190855,0.017140060421595427,0.05142018126478628,0.08570030210797713,0.05142018126478628,0.3959071822671315,1.1521156777560226,2.306529288584981,3.034557288558418,2.728153294084414,4.528440029024148,1.9785046796394579,0.3970437,1.1519775,2.308113,3.0281448,2.734499,4.537654,1.9820614
0.1231378025025145,0.01759111464321636,0.03518222928643272,0.01759111464321636,0.05277334392964908,0.08795557321608179,0.05277334392964908,0.4167176701711881,1.1822552646484392,2.366956657777911,3.095772355523237,2.7980664823112376,4.643546574059397,2.02958000229077,0.4178853,1.1821127,2.3683624,3.089775,2.8042355,4.652499,2.032919
0.12629518205386103,0.018042168864837293,0.036084337729674586,0.018042168864837293,0.054126506594511875,0.09021084432418645,0.054126506594511875,0.43804669321161543,1.2123779568784443,2.427357282774423,3.1560802129080927,2.8679177294379223,4.7584812878491,2.080603118787545,0.43924522,1.2122326,2.4285812,3.150505,2.8738928,4.7671547,2.0837212
0.12945256160520757,0.018493223086458226,0.03698644617291645,0.018493223086458226,0.05547966925937468,0.09246611543229112,0.05547966925937468,0.4598932691821741,1.2424831252141286,2.4877302501577554,3.215483960846456,2.937709443272073,4.873246503474112,2.13157387229074,0.4611225,1.2423363,2.4887753,3.2103195,2.9434834,4.881627,2.1344643
0.13260994115655408,0.01894427730807916,0.03788855461615832,0.01894427730807916,0.05683283192423747,0.09472138654039577,0.05683283192423747,0.48225644412851054,1.2725702394994824,2.548074392706202,3.2739866042314434,3.007443524965951,4.987845318008938,2.182492096432877,0.48351383,1.2724199,2.548935,3.2692337,3.0129976,4.9959164,2.1851501
0.1357673207079006,0.019395331529700088,0.038790663059400175,0.019395331529700088,0.05818599458910026,0.09697665764850043,0.05818599458910026,0.505135251727011,1.30263865552461,2.6083888133390514,3.3315911511687766,3.0771223790617923,5.102279942448768,2.233357623946973,0.50642395,1.3024902,2.609064,3.3272629,3.082448,5.11003,2.2357788
0.13892470025924714,0.019846385751321024,0.03969277150264205,0.019846385751321024,0.05953915725396306,0.0992319287566051,0.05953915725396306,0.5285286650154682,1.3326873696954324,2.668673513129088,3.3883007266036143,3.14675003031103,5.216549925096992,2.2841703016786576,0.52984047,1.3325405,2.6691647,3.3843918,3.1518326,5.2239666,2.2863522
0.14208207981059368,0.020297439972941957,0.04059487994588391,0.020297439972941957,0.06089231991882586,0.10148719986470978,0.06089231991882586,0.5524358826316983,1.362716492553526,2.7289256716089785,3.44411789351157,3.2163252849077315,5.330663180334665,2.3349299132361563,0.5537729,1.3625736,2.7292328,3.4406204,3.2211542,5.3377323,2.3368626
0.1452394593619402,0.020748494194562886,0.04149698838912577,0.020748494194562886,0.06224548258368866,0.10374247097281442,0.06224548258368866,0.5768559033816103,1.3927250610114827,2.7891451644608733,3.49904566492353,3.285851918335849,5.444619520393417,2.3856362912002544,0.5782132,1.3925877,2.7892666,3.495964,3.2904205,5.451332,2.3873234
0.1483968389132867,0.02119954841618382,0.04239909683236764,0.02119954841618382,0.06359864524855145,0.10599774208091907,0.06359864524855145,0.6017877888135778,1.422712389344033,2.8493311604351232,3.5530868786618703,3.355332361501672,5.558420889924218,2.4362892497381226,0.6031709,1.4225807,2.8492737,3.5504227,3.3596296,5.564768,2.437727
0.15155421846463327,0.02165060263780475,0.0433012052756095,0.02165060263780475,0.06495180791341425,0.10825301318902375,0.06495180791341425,0.6272306068462556,1.4526777783883187,2.9094828520771348,3.6062443319683704,3.424769057159667,5.672069171694878,2.4868885991932794,0.62862825,1.4525528,2.9092426,3.603981,3.4287825,5.6780396,2.4880733
0.15471159801597978,0.022101656859425684,0.04420331371885137,0.022101656859425684,0.06630497057827706,0.11050828429712842,0.06630497057827706,0.6531834800682159,1.482620764356518,2.9695988122178614,3.658520670787727,3.494163349061929,5.785567922098112,2.5374341282941524,0.65460396,1.4825077,2.9691849,3.6566696,3.4978905,5.791151,2.5383663
0.15786897756732632,0.022552711081046617,0.045105422162093234,0.022552711081046617,0.06765813324313985,0.11276355540523307,0.06765813324313985,0.6796454932676818,1.5125406467807574,3.0296782114924503,3.7099186049791864,3.563517616650473,5.898919001801525,2.5879256355886233,0.6810789,1.5124369,3.0290852,3.7084656,3.566946,5.90411,2.588604
0.1610263571186728,0.023003765302667546,0.04600753060533509,0.023003765302667546,0.06901129590800263,0.11501882651333772,0.06901129590800263,0.706615739075856,1.542436720599697,3.0897202208448773,3.7604408017297444,3.6328342112455103,6.012124274445915,2.6383629151906005,0.7080641,1.542345,3.088953,3.7593765,3.6359577,6.016918,2.6387882
0.16418373667001934,0.023454819524288482,0.046909639048576965,0.023454819524288482,0.07036445857286544,0.11727409762144239,0.07036445857286544,0.7340933397297423,1.5723083904470567,3.149723713997023,3.8100898370624603,3.702114960079799,6.125186362466592,2.688745747269061,0.73555946,1.5722294,3.1487865,3.80941,3.7049274,6.129574,2.6889133
0.16734111622136588,0.023905873745909415,0.04781174749181883,0.023905873745909415,0.07171762123772824,0.11952936872954706,0.07171762123772824,0.7620774033454387,1.602154943715214,3.2096878551904346,3.8588682956713325,3.771362164368395,6.238107108963062,2.739073915618697,0.7635555,1.6020899,3.2085838,3.858574,3.773861,6.2420883,2.7389908
0.1704984957727124,0.024356927967530344,0.04871385593506069,0.024356927967530344,0.07307078390259103,0.12178463983765171,0.07307078390259103,0.7905670667731913,1.6319757758220639,3.269611515258073,3.906778674729535,3.840577618336337,6.350889077552905,2.7893471893906896,0.79205227,1.6319294,3.268341,3.9068527,3.8427525,6.354458,2.789011
0.1736558753240589,0.024807982189151277,0.049615964378302554,0.024807982189151277,0.07442394656745382,0.12403991094575637,0.07442394656745382,0.81956145308765,1.6617701657370696,3.3294938529550016,3.9538234794188005,3.909763577001933,6.463534086352676,2.839565342029998,0.82105684,1.6617422,3.328064,3.9542618,3.9116135,6.4666862,2.8389797
0.17681325487540545,0.02525903641077221,0.05051807282154442,0.02525903641077221,0.07577710923231662,0.12629518205386103,0.07577710923231662,0.8490597134394215,1.691537499950712,3.389333734299307,4.000005130563915,3.978921799692672,6.576044645487546,2.889728131550141,0.8505626,1.6915264,3.387745,4.000801,3.980443,6.578779,2.888895
0.17997063442675199,0.025710090632393143,0.051420181264786285,0.025710090632393143,0.07713027189717943,0.1285504531619657,0.07713027189717943,0.8790609800768407,1.7212770190649878,3.4491303892789253,4.045326068056907,4.048054619149809,6.688422368730828,2.9398353239418964,0.88056946,1.7212868,3.4473896,4.0464554,4.049246,6.6907406,2.938757
0.18312801397809852,0.026161144854014075,0.05232228970802815,0.026161144854014075,0.07848343456204222,0.13080572427007037,0.07848343456204222,0.9095644285523018,1.7509881579977093,3.5088825289096413,4.089788616387685,4.117163520709104,6.800670065307057,2.9898866603222642,0.9110737,1.7510195,3.5069923,4.0912704,4.118018,6.8025703,2.9885674
0.186285393529445,0.026612199075635005,0.05322439815127001,0.026612199075635005,0.079836597226905,0.133060995378175,0.079836597226905,0.9405692086057308,1.7806701674950756,3.568589327417532,4.1333951343424244,4.18625071655013,6.91278943191321,3.039881894035565,0.94208336,1.7807236,3.5665588,4.1352005,4.1867704,6.9142704,3.0383282
0.18944277308079155,0.02706325329725594,0.05412650659451188,0.02706325329725594,0.08118975989176781,0.13531626648627967,0.08118975989176781,0.9720744924702873,1.8103223800583372,3.6282497314243525,4.176147911391883,4.255318041744042,7.024782668626571,3.08982076429409,0.97358704,1.8104019,3.6260815,4.178261,4.255497,7.0258446,3.0880299
0.19260015263213812,0.027514307518876874,0.05502861503775375,0.027514307518876874,0.08254292255663062,0.13757153759438434,0.08254292255663062,1.004079458033856,1.8399441183100165,3.6878626977447406,4.218049204535768,4.324367335741003,7.136651919492469,3.1397030051230597,1.0055904,1.8400478,3.6855583,4.2204666,4.324211,7.1373024,3.1376781
0.1957575321834846,0.027965361740497803,0.055930723480995606,0.027965361740497803,0.0838960852214934,0.139826808702489,0.0838960852214934,1.0365832735195846,1.8695346057249262,3.747427424992962,4.259101269681199,4.393400794340904,7.248398782692129,3.1895283558957446,1.0380907,1.8696651,3.745,4.261795,4.3929033,7.2486362,3.1872807
0.1989149117348311,0.028416415962118736,0.05683283192423747,0.028416415962118736,0.0852492478863562,0.14208207981059365,0.0852492478863562,1.0695851365402385,1.8990931922364542,3.806942767253585,4.299306281867391,4.462420068640164,7.360025581497899,3.2392965356537506,1.0710855,1.89925,3.804391,4.302292,4.461587,7.3598537,3.2368279
0.20207229128617765,0.02886747018373967,0.05773494036747934,0.02886747018373967,0.086602410551219,0.14433735091869832,0.086602410551219,1.1030842419532156,1.9286191704293882,3.8664077111565516,4.338666402118404,4.53142700196433,7.471534321132583,3.2890072636645944,1.1045804,1.9288034,3.863739,4.3419113,4.53026,7.4709587,3.2863235
0.20522967083752422,0.0293185244053606,0.0586370488107212,0.0293185244053606,0.0879555732160818,0.146592622026803,0.0879555732160818,1.1370797870581089,1.9581118044659178,3.925821300935456,4.377183766574317,4.600423509805847,7.582926864902045,3.338660256613531,1.1385679,1.9583244,3.9230404,4.3806915,4.5989227,7.581953,3.3357677
0.2083870503888707,0.029769578626981534,0.05953915725396307,0.029769578626981534,0.0893087358809446,0.14884789313490765,0.0893087358809446,1.1715709699377272,1.9875703195625187,3.9851826670115615,4.414860489560841,4.6694116178447445,7.694204887617306,3.388255230436088,1.1730485,1.987813,3.982294,4.4186096,4.6675816,7.6928406,3.3851604
0.21154442994021724,0.030220632848602463,0.06044126569720493,0.030220632848602463,0.09066189854580739,0.1511031642430123,0.09066189854580739,1.2065570339668452,2.016994172974512,4.044490312391192,4.451698579240165,4.738392418773495,7.805371284654742,3.4377918639170866,1.2080235,2.0172672,4.041504,4.455673,4.7362337,7.8036194,3.4344997
0.21470180949156376,0.0306716870702234,0.0613433741404468,0.0306716870702234,0.09201506121067018,0.15335843535111698,0.09201506121067018,1.242037169916967,2.0463824616506776,4.103743669871095,4.487700125626689,4.807368357534868,7.916427076795932,3.487269877293009,1.2434921,2.0466862,4.100662,4.49189,4.804888,7.914299,3.4837875
0.2178591890429103,0.031122741291844332,0.062245482583688665,0.031122741291844332,0.093368223875533,0.15561370645922165,0.093368223875533,1.2780106276248369,2.0757346012086475,4.162941313622272,4.522867088375972,4.876340616500195,8.027374942409555,3.536688941008955,1.2794495,2.0760698,4.159771,4.52726,4.873541,8.024872,3.533022
0.22101656859425683,0.031573795513465265,0.06314759102693053,0.031573795513465265,0.09472138654039579,0.1578689775673263,0.09472138654039579,1.3144766265717365,2.1050497800878896,4.222082400069233,4.557201465798293,4.945311210135751,8.138216402215175,3.586048750430732,1.3159008,2.1054163,4.218834,4.561775,4.9421988,8.135353,3.5822048
0.22417394814560335,0.032024849735086194,0.06404969947017239,0.032024849735086194,0.09607454920525857,0.16012424867543096,0.09607454920525857,1.351434403990581,2.134327254379153,4.281165888372342,4.590705204906033,5.014281854436002,8.248953336801248,3.6353489851780014,1.3528433,2.1347265,4.2778435,4.5954666,5.0108604,8.245737,3.6313381
0.2273313276969499,0.03247590395670713,0.06495180791341426,0.03247590395670713,0.09742771187012138,0.16237951978353563,0.09742771187012138,1.3888832028026914,2.163566274700553,4.34019073333286,4.623380224614486,5.083254247575176,8.359587609458101,3.684589319102626,1.3902712,2.1639986,4.3367977,4.628296,5.0795326,8.356028,3.680416
0.2304887072482964,0.03292695817832806,0.06585391635665612,0.03292695817832806,0.09878087453498417,0.1646347908916403,0.09878087453498417,1.4268222715280274,2.192766086132249,4.399155885287374,4.655228416354179,5.152230069983019,8.470121066287103,3.7337694202619662,1.4281912,2.1932316,4.3957024,4.660301,5.1482143,8.466227,3.7294445
0.2336460867996429,0.03337801239994899,0.06675602479989798,0.03337801239994899,0.10013403719984697,0.16689006199974493,0.10013403719984697,1.4652508641958435,2.2219259281511405,4.458060290003104,4.686251644682362,5.221210984414888,8.580555536304296,3.7828889508919845,1.4665976,2.2224245,4.454548,4.691452,5.2169094,8.576338,3.7784176
0.23680346635098945,0.033829066621569925,0.06765813324313985,0.033829066621569925,0.10148719986470976,0.1691453331078496,0.10148719986470976,1.5041682402558518,2.2510450345653736,4.516902888574224,4.716451747892485,5.290198636016306,8.69089283153819,3.8319475673801384,1.5054922,2.2515755,4.513342,4.7217636,5.285618,8.686361,3.827343
0.23996084590233596,0.034280120843190855,0.06856024168638171,0.034280120843190855,0.10284036252957256,0.17140060421595427,0.10284036252957256,1.5435736322955758,2.280122415650826,4.5756832062620605,4.745830588958281,5.359195447671394,8.801133751472628,3.880944957466658,1.5448761,2.2806892,4.5720787,4.751259,5.3543415,8.796303,3.8762112
0.24311822545368253,0.03473117506481179,0.06946235012962358,0.03473117506481179,0.10419352519443537,0.17365587532405893,0.10419352519443537,1.583466374067478,2.3091577218676744,4.634399018002376,4.7743898544302805,5.428201461588863,8.911282045532788,3.9298806933940122,1.5847397,2.3097553,4.6307583,4.7798996,5.423086,8.906164,3.9250278
0.246275605005029,0.03518222928643272,0.07036445857286544,0.03518222928643272,0.10554668785929816,0.17591114643216357,0.10554668785929816,1.6238457092246041,2.338149959062421,4.693049818405499,4.802131358049633,5.4972190434938755,9.021338499652613,3.97875444906185,1.6250954,2.3387814,4.689377,4.8077164,5.4918528,9.015944,3.9737873
0.24943298455637553,0.03563328350805365,0.0712665670161073,0.03563328350805365,0.10689985052416094,0.17816641754026824,0.10689985052416094,1.6647108486396545,2.367097855781193,4.751635855131988,4.829056938636413,5.566251516328503,9.131302717510323,4.027565946123689,1.6659336,2.3677626,4.74794,4.834709,5.560643,9.1256485,4.022497
0.25259036410772207,0.036084337729674586,0.07216867545934917,0.036084337729674586,0.10825301318902375,0.1804216886483729,0.10825301318902375,1.706061176077882,2.396001294314217,4.810154192533527,4.855168165902407,5.635297975410051,9.241179468816263,4.076314689851447,1.7072554,2.396699,4.8064384,4.8608704,5.6294556,9.235277,4.0711575
0.25574774365906866,0.03653539195129552,0.07307078390259104,0.03653539195129552,0.10960617585388656,0.18267695975647757,0.10960617585388656,1.7478959907207774,2.4248595381909346,4.86860354109775,4.880466724833927,5.7043597205299355,9.350970740490425,4.125000284794896,1.7490625,2.4255886,4.864874,4.8862,5.6982965,9.344833,4.1197605
0.25890512321041514,0.03698644617291645,0.0739728923458329,0.03698644617291645,0.11095933851874935,0.18493223086458224,0.11095933851874935,1.7902145493203836,2.4536715181531563,4.926983534415326,4.904954341769431,5.773439232114018,9.460677052117648,4.173622394629887,1.7913504,2.4544325,4.9232483,4.9107056,5.767167,9.454315,4.1683064
0.26206250276176163,0.03743750039453738,0.07487500078907476,0.03743750039453738,0.11231250118361213,0.18718750197268688,0.11231250118361213,1.8330161239028664,2.482436221855642,4.985293634132268,4.928632701007534,5.842538733095078,9.570299228681248,4.222180668492948,1.8341227,2.4832287,4.9815598,4.934395,5.836068,9.563734,4.216795
0.26521988231310817,0.03788855461615832,0.07577710923231663,0.03788855461615832,0.11366566384847494,0.18944277308079155,0.11366566384847494,1.8763000735735456,2.5111532197427606,5.04353163100084,4.951503362210113,5.911658297731391,9.679840624615032,4.270674629921022,1.8773718,2.5119743,5.0398045,4.9572525,5.9050026,9.673082,4.265238
0.2683772618644547,0.038339608837779246,0.07667921767555849,0.038339608837779246,0.11501882651333774,0.19169804418889622,0.11501882651333774,1.9200656800187903,2.5398214930343235,5.1016969567308434,4.973567969507743,5.9808000952828335,9.789302048283838,4.319103913844038,1.9211092,2.5406723,5.0979805,4.979294,5.9739685,9.782368,4.3136234
0.2715346414158012,0.038790663059400175,0.07758132611880035,0.038790663059400175,0.11637198917820052,0.19395331529700086,0.11637198917820052,1.9643120606030708,2.5684387774770943,5.159792664832091,4.994828323833232,6.049970780643142,9.89867905656816,4.36746842785402,1.9653234,2.5693216,5.15609,5.000519,6.0429745,9.891592,4.361952
0.27469202096714773,0.03924171728102111,0.07848343456204222,0.03924171728102111,0.11772515184306333,0.19620858640510552,0.11772515184306333,2.009038810562553,2.597006256836497,5.2178118266779165,5.015285678505007,6.119164482638078,10.007981855418128,4.415767323410138,2.0100088,2.5979156,5.2141323,5.020912,6.1120167,10.00075,4.410221
0.27784940051849427,0.03969277150264205,0.0793855430052841,0.03969277150264205,0.11907831450792612,0.1984638575132102,0.11907831450792612,2.054245255130064,2.625523086232397,5.275753181478663,5.034941594307596,6.188382521960975,10.117212129432463,4.464000159782648,2.0551825,2.62646,5.2721024,5.0405197,6.181099,10.10985,4.458437
0.2810067800698408,0.04014382572426298,0.08028765144852595,0.04014382572426298,0.12043147717278893,0.20071912862131486,0.12043147717278893,2.099930660395415,2.6539879920296485,5.333616840768459,5.053797675251359,6.257627862616168,10.22636961080903,4.512166602118662,2.1008348,2.654951,5.33,5.059288,6.250225,10.218895,4.5065975
0.28416415962118735,0.04059487994588391,0.08118975989176783,0.04059487994588391,0.12178463983765173,0.20297439972941955,0.12178463983765173,2.1460943320917214,2.682399942222063,5.391402191478504,5.0718554638833035,6.326902539035814,10.335455106308292,4.560266257039048,2.1469622,2.6833897,5.387823,5.077263,6.319392,10.327883,4.554697
0.28732153917253384,0.04104593416750484,0.08209186833500969,0.04104593416750484,0.1231378025025145,0.20522967083752416,0.1231378025025145,2.192735604598119,2.710758071042766,5.4491080867660635,5.089116460702262,6.3962079190293855,10.444470164984159,4.6082986836276305,2.1935701,2.711769,5.4455757,5.0944138,6.388604,10.436815,4.6027412
0.2904789187238804,0.04149698838912577,0.08299397677825154,0.04149698838912577,0.12449096516737732,0.20748494194562883,0.12449096516737732,2.2398536518104124,2.7390602832812694,5.506737224472375,5.105582266441923,6.465549940064187,10.553411161091873,4.6562637588808835,2.240654,2.7400942,5.503254,5.1107635,6.4578648,10.545694,4.650728
0.29363629827522697,0.04194804261074671,0.08389608522149342,0.04194804261074671,0.1258441278322401,0.20974021305373353,0.1258441278322401,2.2874481428389886,2.7673081097877485,5.564280865547603,5.121254106804476,6.534920879709227,10.662289838818207,4.7041603954417495,2.2882147,2.768363,5.560852,5.1263046,6.527171,10.654526,4.698654
0.2967936778265734,0.04239909683236764,0.08479819366473527,0.04239909683236764,0.1271972904971029,0.21199548416183814,0.1271972904971029,2.3355182612908214,2.795499476102441,5.621741575534928,5.136133562848978,6.6043265244328415,10.77110262921246,4.751988443399177,2.3362465,2.7965755,5.618373,5.1410446,6.596527,10.763304,4.746521
0.29995105737791994,0.04285015105398857,0.08570030210797713,0.04285015105398857,0.1285504531619657,0.2142507552699428,0.1285504531619657,2.384063356872774,2.823633489016641,5.679118181992522,5.15022207501001,6.673768172494631,10.879851016670864,4.799747436421876,2.3847551,2.824726,5.6758165,5.154976,6.6659346,10.872038,4.7943306
0.30310843692926653,0.0433012052756095,0.086602410551219,0.0433012052756095,0.1299036158268285,0.2165060263780475,0.1299036158268285,2.433082679724772,2.8517084527968755,5.736412106302827,5.163521111241588,6.743250123494683,10.988533171051975,4.847437133484624,2.4337387,2.8528166,5.733177,5.168106,6.7353954,10.9807205,4.842081
0.306265816480613,0.04375225949723044,0.08750451899446088,0.04375225949723044,0.1312567784916913,0.21876129748615217,0.1312567784916913,2.4825757920760814,2.8797250292190593,5.793617041920816,5.176031994863475,6.812767679073506,11.097157085794452,4.895056601944493,2.4831972,2.880849,5.790455,5.180443,6.8049097,11.089367,4.8897686
0.30942319603195956,0.04420331371885137,0.08840662743770274,0.04420331371885137,0.1326099411565541,0.22101656859425683,0.1326099411565541,2.5325419521168424,2.907681529902137,5.850734318502873,5.187756177045554,6.882325028967904,11.205720953169275,4.942605578165313,2.5331259,2.9088192,5.8476524,5.1919785,6.8744793,11.197964,4.937393
0.3125805755833061,0.0446543679404723,0.0893087358809446,0.0446543679404723,0.13396310382141688,0.22327183970236147,0.13396310382141688,2.5829805235345247,2.935577033227107,5.90776273668986,5.1986950481152725,6.951923401117139,11.314226192671008,4.9900835699893715,2.5835266,2.9367247,5.904764,5.202713,6.9441023,11.306517,4.9849606
0.31573795513465264,0.045105422162093234,0.09021084432418647,0.045105422162093234,0.1353162664862797,0.22552711081046614,0.1353162664862797,2.63389089465575,2.963410785575723,5.964700505562318,5.208849986980247,7.021563341895596,11.422674909918605,5.037490024065551,2.634406,2.9645672,5.961792,5.212654,7.0137863,11.415031,5.032461
0.3188953346859991,0.04555647638371416,0.09111295276742833,0.04555647638371416,0.1366694291511425,0.2277823819185708,0.1366694291511425,2.685272407447219,2.9911816253925125,6.021547161766004,5.218222367143387,7.0912469009186765,11.531067574514585,5.084824504297217,2.685749,2.9923468,6.0187263,5.221794,7.0835285,11.523504,5.079897
0.3220527142373456,0.04600753060533509,0.09201506121067018,0.04600753060533509,0.13802259181600526,0.23003765302667545,0.13802259181600526,2.737124427785355,3.0188885420623564,6.078301709162052,5.226813544538645,7.160975501965028,11.639405303102935,5.132086520803077,2.7375708,3.0200577,6.075577,5.2301636,7.153326,11.631943,5.1272736
0.3252100937886922,0.04645858482695603,0.09291716965391206,0.04645858482695603,0.13937575448086809,0.23229292413478012,0.13937575448086809,2.789446346231562,3.046530701969707,6.134962530030821,5.234624869238626,7.230749858346359,11.747689918441461,5.179275518749613,2.789857,3.0477047,6.132332,5.2377396,7.2231903,11.740339,5.1745815
0.3283674733400387,0.046909639048576965,0.09381927809715393,0.046909639048576965,0.14072891714573088,0.23454819524288478,0.14072891714573088,2.8422375168013594,3.0741069219905777,6.191529147234236,5.241657672279001,7.300571951682097,11.855921895304856,5.2263910470762776,2.842618,3.075285,6.189001,5.2445145,7.2931156,11.8487015,5.2218246
0.3315248528913852,0.047360693270197894,0.09472138654039579,0.047360693270197894,0.14208207981059368,0.23680346635098945,0.14208207981059368,2.8954972613040213,3.101615689195647,6.248002217598024,5.247913245405009,7.370444988669909,11.964100452781357,5.273432764594321,2.8958435,3.1027946,6.245573,5.250496,7.363104,11.957029,5.268999
0.33468223244273176,0.04781174749181883,0.09562349498363766,0.04781174749181883,0.14343524247545647,0.23905873745909412,0.14343524247545647,2.949225136685802,3.1290575526866613,6.304375286941933,5.253392998876247,7.440364299018237,12.07223278749317,5.320399621270377,2.9495401,3.1302357,6.3020535,5.2557144,7.433153,12.065319,5.3161106
0.33783961199407825,0.04826280171343976,0.09652560342687952,0.04826280171343976,0.14478840514031927,0.24131400856719876,0.14478840514031927,3.0034204679208356,3.156430988792139,6.360648925082555,5.25809823537697,7.510333010526172,12.180318074231733,5.367291248320194,3.003704,3.1576033,6.3584366,5.2601395,7.503271,12.17358,5.3631554
0.3409969915454248,0.04871385593506069,0.09742771187012138,0.04871385593506069,0.14614156780518206,0.24356927967530342,0.14614156780518206,3.0580826136848485,3.1837347262526756,6.416822849927849,5.262030249391818,7.580353269673266,12.288356490136225,5.414107192295599,3.058339,3.184904,6.4147224,5.2637863,7.573454,12.281809,5.4101315
0.3441543710967713,0.049164910156681625,0.09832982031336325,0.049164910156681625,0.14749473047004485,0.2458245507834081,0.14749473047004485,3.113210982358511,3.21096791327675,6.472895282029231,5.265190364483021,7.6504255688342795,12.396349842027528,5.460846843281596,3.1134338,3.2121296,6.470909,5.266655,7.6437035,12.390003,5.457035
0.3473117506481178,0.049615964378302554,0.09923192875660511,0.049615964378302554,0.14884789313490765,0.24807982189151273,0.14884789313490765,3.1688049763043815,3.238129620980468,6.528864672697751,5.267579898762976,7.720550649069096,12.504299640225176,5.507509607492009,3.1689987,3.2392826,6.526993,5.2687454,7.714018,12.498169,5.503866
0.35046913019946435,0.050067018599923484,0.10013403719984697,0.050067018599923484,0.15020105579977044,0.2503350929996174,0.15020105579977044,3.224863985528726,3.2652187729710977,6.584729959704501,5.269200150631744,7.790729768418146,12.612206849626379,5.554094935361832,3.225028,3.2663603,6.582981,5.2700577,7.7844048,12.606308,5.5506325
0.3536265097508109,0.05051807282154442,0.10103614564308884,0.05051807282154442,0.15155421846463324,0.25259036410772207,0.15155421846463324,3.2813873799402296,3.292234045429349,6.640490920601321,5.270052374066747,7.860965068570363,12.720071560786204,5.6006023611209015,3.2815266,3.2933607,6.6388607,5.270607,7.8548565,12.7144165,5.5973225
0.3567838893021575,0.050969127043165356,0.10193825408633071,0.050969127043165356,0.15290738112949606,0.25484563521582676,0.15290738112949606,3.338374583955967,3.319174631313737,6.696145474488453,5.270137893806927,7.931256680331494,12.827895779470804,5.64703121852838,3.3384867,3.3202877,6.6946354,5.270378,7.925379,12.8224945,5.643942
0.35994126885350397,0.051420181264786285,0.10284036252957257,0.051420181264786285,0.15426054379435886,0.2571009063239314,0.15426054379435886,3.3958249938697316,3.3460394096080646,6.751692614220222,5.2694579882573365,8.001605877157814,12.935680370618604,5.693380948224811,3.3959064,3.3471355,6.750305,5.269371,7.9959736,12.930544,5.690485
0.36309864840485045,0.051871235486407215,0.10374247097281443,0.051871235486407215,0.15561370645922162,0.25935617743203604,0.15561370645922162,3.45373803141452,3.3728275043479727,6.807130423169867,5.268013980721659,8.07201295546233,13.043427087803833,5.739650887169477,3.453804,3.3739052,6.8058662,5.267601,8.066637,13.03857,5.7369556
0.36625602795619705,0.05232228970802815,0.1046445794160563,0.05232228970802815,0.15696686912408445,0.26161144854014073,0.15696686912408445,3.51211311039215,3.3995379368395366,6.862457308648468,5.2658071834493,8.142478551994232,13.151137312984023,5.7858403996999,3.5121555,3.4005957,6.8613167,5.265068,8.137371,13.146572,5.78335
0.36941340750754353,0.05277334392964908,0.10554668785929816,0.05277334392964908,0.15832003178894724,0.2638667196482454,0.15832003178894724,3.570949472030915,3.426167688099722,6.917679061710184,5.262838442015105,8.213011023856886,13.258805277080446,5.831949661221123,3.5709724,3.427205,6.9166565,5.261772,8.208178,13.254543,5.829668
0.37257078705889,0.05322439815127001,0.10644879630254002,0.05322439815127001,0.15967319445381,0.26612199075635,0.15967319445381,3.63024682534005,3.452719104308433,6.972781918934567,5.25910981398766,8.283598215332141,13.366444133251061,5.877976682580059,3.630251,3.4537306,6.9718876,5.257698,8.279058,13.362492,5.87591
0.37572816661023656,0.053675452372890946,0.10735090474578189,0.053675452372890946,0.16102635711867283,0.2683772618644547,0.16102635711867283,3.6900044414399673,3.479189496457733,7.027770390521696,5.254622244573951,8.354247137785343,13.474049243016129,5.9239214818753965,3.68999,3.480177,7.0269985,5.2528763,8.350006,13.470417,5.9220676
0.3788855461615831,0.05412650659451188,0.10825301318902376,0.05412650659451188,0.16237951978353563,0.27063253297255935,0.16237951978353563,3.750221735213191,3.5055777798835686,7.082643118116893,5.249377032175591,8.424958624457886,13.58162166829714,5.969783426217574,3.7501888,3.5065413,7.081999,5.2472916,8.42103,13.578314,5.968149
0.38204292571292964,0.05457756081613281,0.10915512163226562,0.05457756081613281,0.16373268244839842,0.27288780408066404,0.16373268244839842,3.810898123630117,3.5318828693940705,7.137398706292453,5.243375480659968,8.495733458486974,13.689162479320125,6.015561872568523,3.810852,3.532817,7.136877,5.240959,8.492126,13.68619,6.0141506
0.38520030526427623,0.05502861503775375,0.1100572300755075,0.05502861503775375,0.16508584511326124,0.2751430751887687,0.16508584511326124,3.8720296821814832,3.5580752251075527,7.1921909442602185,5.236606551495868,8.56672908550656,13.79653016492773,6.061275279590468,3.871973,3.5590048,7.191635,5.233856,8.563293,13.794041,6.06007
0.38835768481562266,0.05547966925937468,0.11095933851874935,0.05547966925937468,0.166439007778124,0.2773983462968733,0.166439007778124,3.9336225351785123,3.5842099485638217,7.246712936686115,5.229095214429167,8.637637285205328,13.904008203456996,6.106885530009595,3.9335537,3.5851097,7.246275,5.226021,8.634535,13.901867,6.1059055
0.3915150643669692,0.055930723480995606,0.11186144696199121,0.055930723480995606,0.1677921704429868,0.279653617404978,0.1677921704429868,3.9956726750322247,3.6102578308187865,7.301116947477977,5.220831151837211,8.708614396927048,14.011454718585082,6.152410768103551,3.995594,3.611126,7.3007965,5.217415,8.705849,14.009678,6.151657
0.39467244391831574,0.05638177770261654,0.11276355540523308,0.05638177770261654,0.16914533310784963,0.28190888851308266,0.16914533310784963,4.058179680068539,3.6362184288913424,7.355394509607692,5.211816267427534,8.779654152665875,14.118877150684177,6.19784939067192,4.0580883,3.6370544,7.3551903,5.208069,8.777239,14.117462,6.197321
0.3978298234696622,0.05683283192423747,0.11366566384847494,0.05683283192423747,0.1704984957727124,0.2841641596211873,0.1704984957727124,4.121142871717958,3.6620901698752055,7.409548748212214,5.202051518422334,8.850761750932426,14.226272290954613,6.243201323577429,4.121043,3.6628933,7.409457,5.197975,8.848696,14.22522,6.242901
0.4009872030210088,0.0572838861458584,0.1145677722917168,0.0572838861458584,0.1718516584375752,0.286419430729292,0.1718516584375752,4.184561700792368,3.6878720326259864,7.463576935815889,5.191538358122408,8.921936586667467,14.333642245802727,6.288465709936601,4.184457,3.6886387,7.4635973,5.1871414,8.920227,14.332954,6.288391
0.4041445825723553,0.05773494036747934,0.11546988073495867,0.05773494036747934,0.173204821102438,0.28867470183739663,0.173204821102438,4.248435578124438,3.713562805502365,7.517478297352158,5.1802780725717135,8.993179965093086,14.44098734395357,6.333641949393356,4.2483244,3.7142925,7.517605,5.17556,8.991835,14.440668,6.3337917
0.40730196212370184,0.05818599458910027,0.11637198917820055,0.05818599458910027,0.1745579837673008,0.2909299729455013,0.1745579837673008,4.312763655056775,3.7391600805251715,7.571266632933871,5.168270415112161,9.064507383849318,14.548295410515284,6.378731457468752,4.3126545,3.739852,7.5714874,5.163231,9.063515,14.548361,6.3791027
0.41045934167504844,0.0586370488107212,0.1172740976214424,0.0586370488107212,0.1759111464321636,0.293185244053606,0.1759111464321636,4.3775459116723106,3.7646651721821587,7.6249104057628,5.15551984022659,9.13589007800183,14.655593305861638,6.42372937980821,4.37743,3.7653208,7.6252346,5.1501846,9.135263,14.656027,6.424324
0.4136167212263949,0.05908810303234213,0.11817620606468426,0.05908810303234213,0.1772643090970264,0.2954405151617106,0.1772643090970264,4.442781494917175,3.7900756699554203,7.6784230386391545,5.142026223365938,9.20734318520267,14.762868964778566,6.468637054329513,4.44267,3.7906942,7.6788483,5.1363907,9.207085,14.763674,6.46945
0.4167741007777414,0.05953915725396307,0.11907831450792614,0.05953915725396307,0.1786174717618892,0.2976957862698153,0.1786174717618892,4.508469831923319,3.8153903888599356,7.731803074751091,5.1277909486512705,9.278867282426122,14.87012322083155,6.5134537667265,4.508357,3.8159685,7.7323246,5.1218567,9.278978,14.871296,6.5144825
0.419931480329088,0.059990211475584,0.119980422951168,0.059990211475584,0.17997063442675199,0.29995105737792,0.17997063442675199,4.574610342995511,3.8406081009215662,7.785049536682479,5.112815352880959,9.350463394635844,14.977356488630164,6.5581788656691895,4.574499,3.8411465,7.7856674,5.1065903,9.3509445,14.978897,6.5594177
0.4230888598804345,0.06044126569720493,0.12088253139440985,0.06044126569720493,0.18132379709161478,0.3022063284860246,0.18132379709161478,4.641202346157859,3.86572709091266,7.838168808018798,5.097099847007535,9.422139612803846,15.08456322695664,6.6028127581145375,4.641097,3.866229,7.8388653,5.0906067,9.422976,15.086472,6.6042614
0.426246239431781,0.06089231991882586,0.12178463983765173,0.06089231991882586,0.18267695975647757,0.3044615995941293,0.18267695975647757,4.708242881454269,3.8907490506660456,7.891318836283695,5.080625319728651,9.494048481276636,15.191614682888689,6.647379177453541,4.708145,3.8912067,7.891922,5.0738907,9.495081,15.194023,6.6489983
0.4294036189831275,0.0613433741404468,0.1226867482808936,0.0613433741404468,0.18403012242134037,0.30671687070223397,0.18403012242134037,4.7757365424990414,3.9156692439381695,7.94416232121069,5.063435536160042,9.565869683943749,15.298786192927258,6.6918262885667374,4.775648,3.91609,7.9448395,5.05645,9.567255,15.301552,6.6936417
0.43256099853447405,0.06179442836206773,0.12358885672413546,0.06179442836206773,0.18538328508620316,0.3089721418103386,0.18538328508620316,4.843680139024575,3.940487469064723,7.9968640030893585,5.045511375339951,9.637762695288647,15.405941762994058,6.736178489922007,4.8436003,3.9408665,7.997608,5.0382843,9.639494,15.40905,6.7381763
0.4357183780858206,0.062245482583688665,0.12449096516737733,0.062245482583688665,0.186736447751066,0.3112274129184433,0.186736447751066,4.912069698821234,3.9652403965601404,8.049628176027213,5.026826269098105,9.709921473679703,15.512913506550788,6.7804705349925785,4.9120045,3.9655437,8.050232,5.0194016,9.711802,15.516531,6.7826138
0.4388757576371671,0.0626965368053096,0.1253930736106192,0.0626965368053096,0.18808961041592875,0.31348268402654794,0.18808961041592875,4.980911410268271,3.989854235718454,8.102054853920789,5.007434988166443,9.781971609516896,15.620030488273835,6.824633189108849,4.980858,3.9901161,8.102709,4.999794,9.784178,15.62398,6.8269463
0.44203313718851367,0.06314759102693053,0.12629518205386106,0.06314759102693053,0.18944277308079158,0.3157379551346526,0.18944277308079158,5.050201449863762,4.014360554573902,8.154330142168327,4.9873144323828535,9.854090108877571,15.727137905860097,6.868697690154369,5.0501575,4.0145845,8.155035,4.9794693,9.856621,15.731405,6.871172
0.44519051673986015,0.06359864524855145,0.1271972904971029,0.06359864524855145,0.19079593574565437,0.3179932262427573,0.19079593574565437,5.119939110358586,4.038760089704031,8.20645949408294,4.966465200482867,9.926283866029483,15.834230514588183,6.912664540874265,5.119914,4.038946,8.207205,4.9584427,9.929125,15.838802,6.915291
0.4483478962912067,0.06404969947017239,0.12809939894034478,0.06404969947017239,0.19214909841051714,0.3202484973508619,0.19214909841051714,5.190123819345488,4.063051572529792,8.25844137046483,4.944888832004801,9.998553220144307,15.941308937916626,6.956532961313909,5.190113,4.063201,8.259222,4.936699,10.001698,15.946175,6.959299
0.4515052758425532,0.06450075369179332,0.12900150738358665,0.06450075369179332,0.19350226107537996,0.32250376845896656,0.19350226107537996,5.260755019480657,4.08723340621661,8.310273147213511,4.922587057412575,10.070897478050357,16.048374629992043,7.0003019618173825,5.2607594,4.087349,8.311087,4.914253,10.074327,16.05352,7.003195
0.4546626553938998,0.06495180791341426,0.12990361582682852,0.06495180791341426,0.19485542374024276,0.32475903956707125,0.19485542374024276,5.331832105344121,4.111304936791493,8.361955399274748,4.899561126037155,10.143318920705903,16.155426470060284,7.043971150694599,5.331852,4.1113873,8.362789,4.8910904,10.147024,16.160828,7.0469837
0.45782003494524626,0.06540286213503518,0.13080572427007037,0.06540286213503518,0.19620858640510555,0.3270143106751759,0.19620858640510555,5.403354519027279,4.135264559135769,8.413485508351704,4.8758128023445195,10.215816824388241,16.262465859913988,7.087539530995645,5.403393,4.135315,8.414333,4.867241,10.219776,16.268112,7.0906525
0.4609774144965928,0.06585391635665612,0.13170783271331224,0.06585391635665612,0.19756174906996835,0.3292695817832806,0.19756174906996835,5.475321660839866,4.159111622631116,8.464864054664128,4.851343336261966,10.288393439399329,16.36949169094845,7.131006711133271,5.47538,4.15913,8.465717,4.842682,10.292593,16.375364,7.1342087
0.46413479404793934,0.06630497057827706,0.1326099411565541,0.06630497057827706,0.19891491173483114,0.3315248528913852,0.19891491173483114,5.547733005959128,4.182843531927987,8.516085197599617,4.826155109789337,10.361044988938627,16.47650774256775,7.174371062984995,5.5478153,4.1828365,8.516935,4.817421,10.365461,16.482586,7.1776485
0.4672921735992858,0.06675602479989798,0.13351204959979596,0.06675602479989798,0.20026807439969393,0.33378012399948986,0.20026807439969393,5.620587951210803,4.206459603301674,8.567149457527165,4.80024944030235,10.433773628879173,16.58351287172505,7.217632171841209,5.620693,4.2064257,8.567989,4.7914658,10.438389,16.589771,7.2209606
0.47044955315063236,0.06720707902151891,0.13441415804303783,0.06720707902151891,0.20162123706455673,0.33603539510759456,0.20162123706455673,5.693885880013542,4.2299599155510546,8.618059762676731,4.773627163009365,10.50658375205923,16.6905042190146,7.260790100095153,5.69401,4.229904,8.618874,4.764824,10.5113735,16.696926,7.2641582
0.4736069327019789,0.06765813324313985,0.1353162664862797,0.06765813324313985,0.20297439972941952,0.3382906662156992,0.20297439972941952,5.767626294319326,4.2533403602722455,8.668805550828278,4.746291690304351,10.579467099596496,16.797488841819078,7.303842268403603,5.7677727,4.2532635,8.669582,4.7374954,10.584408,16.80404,7.3072357
0.4767643122533254,0.06810918746476077,0.13621837492952155,0.06810918746476077,0.20432756239428232,0.34054593732380384,0.20432756239428232,5.841808546675527,4.276602153385211,8.719393387813653,4.718243195984936,10.652431431736527,16.904461176142863,7.346789447478653,5.841982,4.2765074,8.720129,4.7094727,10.657499,16.911125,7.3501835
0.4799216918046719,0.06856024168638171,0.13712048337276342,0.06856024168638171,0.20568072505914511,0.34280120843190853,0.20568072505914511,5.916432108092065,4.29974159742679,8.769814241120939,4.689484938547146,10.72546987691153,17.011426952457303,7.389629328905045,5.916628,4.299635,8.770502,4.680771,10.7306385,17.018173,7.393009
0.48307907135601846,0.06901129590800265,0.1380225918160053,0.06901129590800265,0.20703388772400794,0.3450564795400132,0.20703388772400794,5.991496367352271,4.322758493144848,8.820070152917735,4.660018007201535,10.798585917609488,17.118383873027984,7.432361789405085,5.9917145,4.3226395,8.820696,4.65139,10.803822,17.125175,7.4357014
0.48623645090736506,0.06946235012962358,0.13892470025924716,0.06946235012962358,0.20838705038887073,0.34731175064811787,0.20838705038887073,6.067000721646508,4.345653077635536,8.870164399333177,4.629843167197989,10.871784177340304,17.225328894592522,7.474986968171172,6.0672398,4.3455296,8.870712,4.621315,10.877056,17.232141,7.4782696
0.4893938304587115,0.0699134043512445,0.139826808702489,0.0699134043512445,0.2097402130537335,0.3495670217562225,0.2097402130537335,6.142944623225313,4.368421035741958,8.920086289714575,4.598964238528213,10.945056158232132,17.332268612321116,7.517502184427554,6.1432037,4.368294,8.9205475,4.5905685,10.950335,17.339064,7.5206966
0.492551210010058,0.07036445857286544,0.14072891714573088,0.07036445857286544,0.21109337571859632,0.35182229286432715,0.21109337571859632,6.2193274656213315,4.391062105841241,8.969837643562023,4.567382395473804,11.018405071552042,17.439200874480427,7.55990726866174,6.219614,4.3909397,8.970203,4.559166,11.023655,17.445946,7.562998
0.49570858956140457,0.07081551279448638,0.14163102558897275,0.07081551279448638,0.21244653838345912,0.35407756397243184,0.21244653838345912,6.29614865494376,4.4135757248507295,9.019419280538312,4.535099000521632,11.09183317243175,17.54612428464627,7.60220185818331,6.2964554,4.413458,9.019672,4.5270767,11.097015,17.552784,7.605154
0.49886596911275105,0.0712665670161073,0.1425331340322146,0.0712665670161073,0.21379970104832188,0.3563328350805365,0.21379970104832188,6.373407603314012,4.435959297724712,9.068825948280542,4.502116859056926,11.16533699097492,17.653041469066384,7.6443843420974344,6.373741,4.435854,9.068961,4.494339,11.170414,17.659576,7.6471786
0.5020233486640976,0.07171762123772824,0.14343524247545647,0.07171762123772824,0.2151528637131847,0.3585881061886411,0.2151528637131847,6.451103716063009,4.458212676430647,9.118059701822421,4.4684370829922795,11.238919898325102,17.759950187516317,7.686454608800985,6.451458,4.4581223,9.118054,4.4609222,11.243851,17.766315,7.68906
0.5051807282154441,0.07216867545934917,0.14433735091869834,0.07216867545934917,0.2165060263780475,0.3608433772967458,0.2165060263780475,6.529236393610364,4.480333138208894,9.16711499561756,4.434062657124367,11.31257809859979,17.866853130460612,7.728410970970559,6.5296097,4.4802666,9.166962,4.4268417,11.317324,17.87301,7.7308006
0.5083381077667907,0.07261972968097011,0.14523945936194022,0.07261972968097011,0.2178591890429103,0.3630986484048505,0.2178591890429103,6.607805077980096,4.502324172591623,9.216004256094756,4.3989920321036236,11.386324684049914,17.97374154582836,7.770255502274665,6.608198,4.5022793,9.215673,4.3921127,11.390829,17.97966,7.772398
0.5114954873181373,0.07307078390259104,0.1461415678051821,0.07307078390259104,0.21921235170777312,0.36535391951295515,0.21921235170777312,6.686809101206153,4.524175937314584,9.264701619274877,4.363233514056516,11.460136679458623,18.080630839734408,7.811982230566956,6.6872215,4.524166,9.264193,4.3567276,11.464365,18.086248,7.8138447
0.5146528668694837,0.07352183812421198,0.14704367624842396,0.07352183812421198,0.2205655143726359,0.36760919062105984,0.2205655143726359,6.766247886822408,4.545891158617049,9.313217358776681,4.326786220112573,11.534025097854581,18.187513491572048,7.8535927639065015,6.766676,4.5459194,9.312513,4.3206787,11.537926,18.192783,7.8551426
0.5178102464208303,0.0739728923458329,0.1479457846916658,0.0739728923458329,0.2219186770374987,0.3698644617291645,0.2219186770374987,6.846120863683721,4.567470415505621,9.36155534905038,4.289650794300069,11.607994919362524,18.294386208972583,7.8950873936827755,6.8465652,4.567545,9.36064,4.284004,11.611513,18.299263,7.8962917
0.5209676259721767,0.07442394656745382,0.14884789313490765,0.07442394656745382,0.22327183970236147,0.37211973283726907,0.22327183970236147,6.926427392823468,4.5889099702635665,9.409707434902074,4.251831190231556,11.682039753455609,18.40125300366419,7.936463841300814,6.9268856,4.589035,9.40856,4.246666,11.685122,18.405685,7.9372807
0.5241250055235233,0.07487500078907476,0.14975000157814952,0.07487500078907476,0.22462500236722427,0.37437500394537376,0.22462500236722427,7.007166854083306,4.610208088670414,9.457671178577133,4.2133299025199085,11.756158567749567,18.50811429067574,7.977721032549016,7.007633,4.6103935,9.456274,4.208702,11.758751,18.512045,7.9781246
0.5272823850748699,0.0753260550106957,0.1506521100213914,0.0753260550106957,0.22597816503208706,0.37663027505347846,0.22597816503208706,7.088338643990046,4.631363938232406,9.505446569455849,4.174148766728679,11.830352597679337,18.614969024381914,8.018858417453195,7.088814,4.6316166,9.503786,4.1700897,11.832399,18.618351,8.018801
0.5304397646262163,0.07577710923231663,0.15155421846463327,0.07577710923231663,0.2273313276969499,0.3788855461615831,0.2273313276969499,7.169942113098567,4.652374866897948,9.553028749648279,4.134291079318396,11.904618465428642,18.72181894785522,8.059874386622072,7.1704216,4.6527023,9.551088,4.1308365,11.906061,18.724579,8.059328
0.5335971441775629,0.07622816345393757,0.15245632690787514,0.07622816345393757,0.22868449036181268,0.3811408172696878,0.22868449036181268,7.251976749689618,4.67324337568726,9.60042640695621,4.093756087946002,11.978965597816448,18.828658052047903,8.100770306104595,7.2524643,4.6736526,9.598185,4.0909576,11.979734,18.83075,8.09968
0.5367545237289094,0.07667921767555849,0.15335843535111698,0.07667921767555849,0.23003765302667548,0.38339608837779243,0.23003765302667548,7.334441833260295,4.6939643294080415,9.647628140165432,4.05254913106297,12.053384365376155,18.935491767423105,8.141543126676739,7.3349266,4.694462,9.645063,4.050453,12.053419,18.936852,8.139875
0.539911903280256,0.07713027189717943,0.15426054379435886,0.07713027189717943,0.23139081569153827,0.3856513594858971,0.23139081569153827,7.417336680570237,4.714534757951609,9.694628526687385,4.010673918341361,12.127870751091935,19.04232191713963,8.18219108210982,7.417816,4.7151356,9.6917305,4.0093155,12.127111,19.042881,8.179907
0.5430692828316024,0.07758132611880035,0.1551626522376007,0.07758132611880035,0.23274397835640104,0.3879066305940017,0.23274397835640104,7.500660740157906,4.734955808887719,9.74143258442795,3.9681308865223106,12.202430628481867,19.149144547495958,8.222714736828998,7.501137,4.7356663,9.738178,3.9675522,12.200804,19.148834,8.219763
0.5462266623829489,0.07803238034042129,0.15606476068084257,0.07803238034042129,0.23409714102126383,0.3901619017021064,0.23409714102126383,7.584413366832774,4.755225643393165,9.788037672699152,3.924922898368009,12.277062573176645,19.2559599538094,8.263112953024857,7.584873,4.756056,9.78441,3.9251862,12.274502,19.254713,8.259447
0.5493840419342955,0.07848343456204222,0.15696686912408445,0.07848343456204222,0.23545030368612666,0.39241717281021105,0.23545030368612666,7.668593922606773,4.775342761826878,9.834442025356887,3.8810525891273544,12.351765960826416,19.362767912415013,8.303384785430854,7.669033,4.7763004,9.830418,3.8821945,12.348192,19.360516,8.29896
0.552541421485642,0.07893448878366316,0.15786897756732632,0.07893448878366316,0.23680346635098945,0.39467244391831574,0.23680346635098945,7.753201765728827,4.795305659457445,9.880643871325047,3.8365226438124687,12.426540131503895,19.46956816843242,8.343529285654737,7.7536182,4.796402,9.876202,3.8386002,12.421881,19.46624,8.338295
0.5556988010369885,0.0793855430052841,0.1587710860105682,0.0793855430052841,0.23815662901585224,0.3969277150264204,0.23815662901585224,7.838236250577852,4.815112826663216,9.926641434792174,3.791335798163392,12.501384389363508,19.57636043546977,8.383545502354337,7.838627,4.8163605,9.921757,3.7943954,12.49556,19.571877,8.377447
0.5588561805883351,0.07983659722690502,0.15967319445381004,0.07983659722690502,0.23950979168071504,0.3991829861345251,0.23950979168071504,7.9236967275552574,4.834762749139862,9.972432935414938,3.7454948396121757,12.57629800230179,19.683144395328377,8.423432481418935,7.924061,4.836171,9.967091,3.749588,12.569227,19.67743,8.416422
0.5620135601396816,0.08028765144852595,0.1605753028970519,0.08028765144852595,0.24086295434557786,0.4014382572426297,0.24086295434557786,8.009582542977562,4.854253908115176,10.018016588527981,3.6990026082454484,12.651280201618139,19.78991969770837,8.463189266155432,8.009911,4.855835,10.012184,3.7041779,12.642881,19.782896,8.45521
0.5651709396910282,0.08073870567014689,0.16147741134029378,0.08073870567014689,0.24221611701044066,0.4036935283507344,0.24221611701044066,8.09589303896867,4.873584780571432,10.063390605360292,3.6518619977671456,12.726330181677655,19.89668595991544,8.502814897480123,8.096178,4.875345,10.057049,3.658165,12.716515,19.888271,8.493813
0.5683283192423747,0.08118975989176783,0.16237951978353565,0.08118975989176783,0.24356927967530345,0.4059487994588391,0.24356927967530345,8.182627776395098,4.892757878282577,10.108562873240073,3.6040723007142117,12.801456376978908,20.003438173532537,8.542310670090522,8.182861,4.8947134,10.101675,3.611557,12.790127,19.993553,8.532228
0.5714856987937211,0.08164081411338875,0.1632816282267775,0.08164081411338875,0.24492244234016622,0.4082040705669437,0.24492244234016622,8.269785792174487,4.911766061615012,10.153518001013667,3.55564155213408,12.876644896683757,20.110182459124918,8.581672470915334,8.269964,4.913924,10.146065,3.5643692,12.863718,20.098742,8.570448
0.5746430783450677,0.08209186833500969,0.16418373667001937,0.08209186833500969,0.246275605005029,0.41045934167504833,0.246275605005029,8.357366417121142,4.930607975525598,10.198254764674214,3.506572666356049,12.95189535849657,20.21691798209258,8.620899454138787,8.357479,4.9329853,10.190216,3.516594,12.937275,20.203823,8.608475
0.5778004578964143,0.08254292255663061,0.16508584511326121,0.08254292255663061,0.24762876766989184,0.412714612783153,0.24762876766989184,8.445369142972043,4.949284983718675,10.242778141954682,3.4568661280628588,13.027213322688173,20.323641085510378,8.659992249393051,8.44541,4.951891,10.234123,3.4682388,13.010801,20.30881,8.646303
0.5809578374477607,0.08299397677825154,0.1659879535565031,0.08299397677825154,0.24898193033475463,0.41496988389125766,0.24898193033475463,8.533793055961743,4.967791671046788,10.287077398142358,3.406528659817612,13.102589196507983,20.43035526728613,8.6989477718065,8.533754,4.970646,10.277783,3.4192963,13.08429,20.41369,8.683931


==> fig_sym_data_PANN_2.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3,pot_pred,n_1_pred,n_2_pred,n_3_pred,m_1_pred,m_2_pred,m_3_pred
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.646034252751611e-15,0.0,0.0,8.689870105463174e-15,-1.4356387245144628e-18,-4.891746575825457e-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.003157379551346526,-0.0004510542216209323,-0.0009021084432418646,0.0004510542216209323,-0.001353162664862797,-0.002255271108104661,0.001353162664862797,0.00028219902047282993,-0.03036048225674082,-0.06072404574880911,0.0985426208687027,-0.07424703366164839,-0.123738020258409,0.05299262150716646,8.44989e-05,-0.02200985,-0.042214394,-0.06656647,-0.044858932,-0.06263924,-0.040555954
-0.006314759102693052,-0.0009021084432418646,-0.0018042168864837293,0.0009021084432418646,-0.002706325329725594,-0.004510542216209322,0.002706325329725594,0.0011278491280923844,-0.060725008862120504,-0.12145884236524428,0.19601616830130622,-0.14832355154785765,-0.24718883460008165,0.10593524984194161,0.00033016875,-0.04399872,-0.08439541,-0.1333847,-0.0897398,-0.12534904,-0.08109856
-0.00947213865403958,-0.001353162664862797,-0.002706325329725594,0.001353162664862797,-0.0040594879945883905,-0.006765813324313984,0.0040594879945883905,0.0025355407482517316,-0.09109307582418018,-0.1822033389345955,0.2924262474816629,-0.22223302447193302,-0.3703561307138499,0.15882792244715982,0.00074368715,-0.06596756,-0.12654114,-0.20043182,-0.13463879,-0.18812752,-0.12161255
-0.012629518205386103,-0.0018042168864837293,-0.0036084337729674586,0.0018042168864837293,-0.005412650659451188,-0.009021084432418645,0.005412650659451188,0.0045038786272989274,-0.1214641770074699,-0.2429564901718314,0.3877783767489315,-0.29597888326992094,-0.49324355419882077,0.21167067142308227,0.0013212338,-0.08791542,-0.16864967,-0.26770782,-0.17955685,-0.25097656,-0.16211128
-0.01578689775673263,-0.0022552711081046616,-0.004510542216209323,0.0022552711081046616,-0.006765813324313984,-0.011276355540523307,0.006765813324313984,0.00703148164269874,-0.15183780411404216,-0.3037172562106664,0.48207798895405984,-0.3695645194661553,-0.6158547092711402,0.26446352355063557,0.0020656735,-0.10984421,-0.21072769,-0.33522797,-0.22449398,-0.31389523,-0.20258713
-0.01894427730807916,-0.002706325329725594,-0.005412650659451188,0.002706325329725594,-0.008118975989176781,-0.013531626648627969,0.008118975989176781,0.010116982616109113,-0.182213446662978,-0.3644846023957198,0.5753304327918596,-0.4429932859241665,-0.7381931594562775,0.31720650031352315,0.0029741526,-0.13175392,-0.25277424,-0.40299225,-0.2694521,-0.37688732,-0.24304771
-0.02210165685942568,-0.0031573795513465262,-0.0063147591026930525,0.0031573795513465262,-0.009472138654039577,-0.01578689775673263,0.009472138654039577,0.013759028129298186,-0.21259059196848623,-0.42525749907771154,0.6675409741091188,-0.5162684974832287,-0.8602624282671304,0.36989961791921877,0.0040466636,-0.15364265,-0.29478645,-0.47097778,-0.31443024,-0.43995094,-0.2834835
-0.025259036410772207,-0.0036084337729674586,-0.007216867545934917,0.0036084337729674586,-0.010825301318902376,-0.01804216886483729,0.010825301318902376,0.0179562664296974,-0.2429685223099572,-0.48603536270284464,0.7587148283392984,-0.5893947279107954,-0.9820637651327011,0.42254288610221025,0.005288914,-0.17551231,-0.33676147,-0.53920746,-0.35942936,-0.50308704,-0.32390404
-0.028416415962118736,-0.004059487994588391,-0.008118975989176783,0.004059487994588391,-0.012178463983765172,-0.020297439972941953,0.012178463983765172,0.02270739157418591,-0.27334709631384024,-0.5468163547894073,0.8488570458369581,-0.6623728075309047,-1.1036047742599586,0.4751363127179886,0.006696135,-0.19736195,-0.37870693,-0.60767365,-0.40445232,-0.5662985,-0.3643055
-0.03157379551346526,-0.004510542216209323,-0.009021084432418646,0.004510542216209323,-0.013531626648627969,-0.022552711081046613,0.013531626648627969,0.028011081337672574,-0.30372562045064966,-0.6075998385409593,0.9379726750984174,-0.7352070583211151,-1.2248869346760003,0.5276798973225304,0.008263618,-0.2191925,-0.42061996,-0.6763687,-0.44949532,-0.6295824,-0.40468788
-0.034731175064811784,-0.004961596437830256,-0.009923192875660512,0.004961596437830256,-0.014884789313490765,-0.024807982189151274,0.014884789313490765,0.03386603577325656,-0.33410357541436203,-0.6683847966122947,1.0260666626322044,-0.8079006330374372,-1.3459136457386072,0.5801736352349104,0.009999871,-0.24100494,-0.46249866,-0.7453079,-0.49456406,-0.6929407,-0.4450493
-0.03788855461615832,-0.005412650659451188,-0.010825301318902376,0.005412650659451188,-0.016237951978353562,-0.027063253297255938,0.016237951978353562,0.04027096717413378,-0.36448043196296637,-0.7291702333159839,1.1131438799716598,-0.8804566978969579,-1.4666881820287438,0.6326175165282757,0.011904001,-0.2627964,-0.5043459,-0.8144913,-0.53965473,-0.75637436,-0.48539734
-0.041045934167504836,-0.005863704881072121,-0.011727409762144241,0.005863704881072121,-0.01759111464321636,-0.029318524405360598,0.01759111464321636,0.047224601449117255,-0.39485566888756785,-0.7899551327015413,1.1992091208257725,-0.9528783184728618,-1.5872139017134383,0.6850115261851146,0.013970226,-0.2845688,-0.54616165,-0.88391113,-0.5847721,-0.8198862,-0.5257282
-0.04420331371885136,-0.0063147591026930525,-0.012629518205386105,0.0063147591026930525,-0.018944277308079155,-0.03157379551346526,0.018944277308079155,0.05472567602588307,-0.42522875160036266,-0.8507385078988763,1.2842671072678156,-1.0251685957680623,-1.7074940019779417,0.7373556439410915,0.016203374,-0.306324,-0.587945,-0.9535599,-0.6299124,-0.88347244,-0.56604195
-0.04736069327019789,-0.006765813324313985,-0.01353162664862797,0.006765813324313985,-0.020297439972941953,-0.03382906662156992,0.020297439972941953,0.06277294187071623,-0.45559915463973993,-0.9115193487965737,1.3683224851905296,-1.097330524957962,-1.8275317754238416,0.7896498444792065,0.018604368,-0.32805634,-0.6296959,-1.0234451,-0.67507744,-0.947134,-0.6063366
-0.05051807282154441,-0.007216867545934917,-0.014433735091869834,0.007216867545934917,-0.02165060263780475,-0.03608433772967458,0.02165060263780475,0.07136516128134958,-0.48596634133546796,-0.9722966687927648,1.4513798307468933,-1.169367123063348,-1.9473303815607967,0.8418940972758946,0.021172196,-0.34977245,-0.6714182,-1.0935783,-0.7202711,-1.0108776,-0.6466198
-0.05367545237289094,-0.00766792176755585,-0.0153358435351117,0.00766792176755585,-0.023003765302667546,-0.038339608837779246,0.023003765302667546,0.08050110845520718,-0.5163297717135308,-1.033069486201295,1.533443649552714,-1.2412813789549875,-2.0668929388583326,0.8940883666799887,0.023905039,-0.37146854,-0.7131071,-1.163948,-0.7654877,-1.0746965,-0.6868839
-0.05683283192423747,-0.008118975989176783,-0.016237951978353565,0.008118975989176783,-0.024356927967530344,-0.040594879945883906,0.024356927967530344,0.09017956902723089,-0.5466889001876325,-1.0938368293284706,1.6145183785538573,-1.3130762671654823,-2.186222501686835,0.9462326119129819,0.026801884,-0.39314556,-0.75476456,-1.2345505,-0.81073475,-1.1385965,-0.7271309
-0.05999021147558399,-0.008570030210797714,-0.017140060421595427,0.008570030210797714,-0.02571009063239314,-0.04285015105398857,0.02571009063239314,0.1003993233870344,-0.577043056088182,-1.1545980179611433,1.6946084297086337,-1.3847554604276993,-2.305320777392113,0.998326786366228,0.029869556,-0.41480637,-0.79639626,-1.3053856,-0.8560095,-1.2025728,-0.7673645
-0.06314759102693052,-0.009021084432418646,-0.018042168864837293,0.009021084432418646,-0.027063253297255938,-0.04510542216209323,0.027063253297255938,0.11115921929764527,-0.6073919761171375,-1.215351410635453,1.773718003293685,-1.4563201485729431,-2.4241938563189582,1.0503708409217036,0.03310114,-0.4364462,-0.8379936,-1.3764648,-0.90130997,-1.2666321,-0.80758286
-0.06630497057827704,-0.00947213865403958,-0.01894427730807916,0.00947213865403958,-0.028416415962118736,-0.04736069327019789,0.028416415962118736,0.12245805940059967,-0.6377349719174162,-1.2760963609578995,1.85185137892829,-1.5277740272142122,-2.542843225940412,1.102364718583728,0.036500573,-0.4580679,-0.8795624,-1.4477844,-0.94663906,-1.3307695,-0.84778786
-0.06946235012962357,-0.009923192875660512,-0.019846385751321024,0.009923192875660512,-0.02976957862698153,-0.04961596437830255,0.02976957862698153,0.1342946755895065,-0.6680714891527648,-1.3368319037021634,1.929012724125942,-1.599119937325313,-2.661271830225265,1.1543083582169194,0.04006219,-0.47966957,-0.92110443,-1.5193443,-0.9919996,-1.3949881,-0.8879776
-0.0726197296809701,-0.010374247097281443,-0.020748494194562886,0.010374247097281443,-0.03112274129184433,-0.05187123548640721,0.03112274129184433,0.1466679131254756,-0.6984009852867563,-1.397557041074558,2.00520613600385,-1.6703606056654188,-2.7794827346938358,1.2062016936546158,0.043797374,-0.501256,-0.96261024,-1.5911407,-1.0373878,-1.4592886,-0.9281559
-0.07577710923231663,-0.010825301318902376,-0.02165060263780475,0.010825301318902376,-0.032475903956707124,-0.054126506594511875,0.032475903956707124,0.15957662238334458,-0.7287228775050111,-1.458270866672626,2.0804356630366154,-1.741498945253679,-2.897478588841249,1.2580446535892544,0.047698498,-0.5228214,-1.0040894,-1.6631699,-1.0828056,-1.5236721,-0.9683151
-0.07893448878366316,-0.011276355540523308,-0.022552711081046617,0.011276355540523308,-0.033829066621569925,-0.056381777702616535,0.033829066621569925,0.17301967472253976,-0.7590366440066506,-1.5189723236631887,2.1547052650555756,-1.812537475066835,-3.015262665495909,1.309837161727038,0.051758826,-0.5443697,-1.0455418,-1.7354355,-1.1282549,-1.5881357,-1.0084648
-0.08209186833500967,-0.011727409762144241,-0.023454819524288482,0.011727409762144241,-0.03518222928643272,-0.058637048810721196,0.03518222928643272,0.1869959460346267,-0.7893417203006945,-1.57966045180721,2.2280188559628944,-1.883478916037139,-3.132837794740376,1.361579136592265,0.05599469,-0.5659008,-1.0869617,-1.8079529,-1.1737356,-1.6526833,-1.0486012
-0.0852492478863562,-0.012178463983765172,-0.024356927967530344,0.012178463983765172,-0.036535391951295515,-0.060892319918825856,0.036535391951295515,0.20150432192554085,-0.819637534288575,-1.6403343036403117,2.300380290996869,-1.9543259861154083,-3.2502067343114565,1.4132704916783858,0.060399413,-0.5874138,-1.128355,-1.8806839,-1.2192488,-1.7173147,-1.088728
-0.08840662743770272,-0.012629518205386105,-0.02525903641077221,0.012629518205386105,-0.03788855461615831,-0.06314759102693052,0.03788855461615831,0.21654369985946484,-0.8499235196182544,-1.700992912212033,2.3717933618603535,-2.025081326408439,-3.3673723014316197,1.4649111354078082,0.06496233,-0.6089058,-1.1697178,-1.9536743,-1.2647905,-1.7820301,-1.1288376
-0.09156400698904926,-0.013080572427007038,-0.026161144854014075,0.013080572427007038,-0.03924171728102111,-0.06540286213503518,0.03924171728102111,0.23211298406347852,-0.8801990865265904,-1.7616353603028607,2.4422618101818925,-2.0957476601497396,-3.484337095534767,1.516500971308523,0.06970078,-0.63038445,-1.2110558,-2.0268936,-1.3103685,-1.8468304,-1.1689358
-0.09472138654039577,-0.01353162664862797,-0.02706325329725594,0.01353162664862797,-0.040594879945883906,-0.06765813324313984,0.040594879945883906,0.24821109937340002,-0.9104637022975095,-1.8222605886680727,2.511789293152883,-2.1663273611182188,-3.6011042495922867,1.5680398973497456,0.0746032,-0.6518402,-1.2523642,-2.1003494,-1.355978,-1.9117126,-1.2090263
-0.0978787660917423,-0.013982680870248902,-0.027965361740497803,0.013982680870248902,-0.0419480426107467,-0.0699134043512445,0.0419480426107467,0.26483697049292404,-0.940716772227331,-1.8828676791839523,2.580379436439852,-2.2368230945007705,-3.717676315276933,1.6195278068561811,0.07967347,-0.6732788,-1.293643,-2.1740417,-1.4016209,-1.9766798,-1.2491035
-0.10103614564308883,-0.014433735091869834,-0.02886747018373967,0.014433735091869834,-0.0433012052756095,-0.07216867545934916,0.0433012052756095,0.2819895339770879,-0.9709577099612747,-1.9434556870109219,2.648035804416844,-2.307237435304867,-3.8340559310385562,1.6709645880608823,0.084911644,-0.69470596,-1.334898,-2.2479782,-1.4472938,-2.0417356,-1.2891655
-0.10419352519443535,-0.014884789313490767,-0.029769578626981534,0.014884789313490767,-0.0446543679404723,-0.07442394656745382,0.0446543679404723,0.29966773749509223,-1.0011859335081004,-2.0040236499321655,2.7147619026147685,-2.3775728925602553,-3.950245778671718,1.7223501240511176,0.090319574,-0.7161102,-1.3761215,-2.3221436,-1.4930053,-2.1068745,-1.3292217
-0.10735090474578188,-0.0153358435351117,-0.0306716870702234,0.0153358435351117,-0.04600753060533509,-0.07667921767555849,0.04600753060533509,0.3178705425245904,-1.0314008804969483,-2.064570551780792,2.7805611716336123,-2.447831834955148,-4.066248707442264,1.7736842923615734,0.095891476,-0.7374973,-1.4173174,-2.3965607,-1.5387502,-2.172099,-1.3692646
-0.11050828429712842,-0.015786897756732633,-0.031573795513465265,0.015786897756732633,-0.047360693270197894,-0.07893448878366315,0.047360693270197894,0.33659691341201337,-1.061601948127728,-2.1250954650165728,2.845437014880148,-2.51801679649282,-4.182067217381948,1.8249669660568386,0.101637125,-0.75886726,-1.4584913,-2.4712067,-1.5845299,-2.2374153,-1.4092999
-0.11366566384847494,-0.016237951978353565,-0.03247590395670713,0.016237951978353565,-0.04871385593506069,-0.08118975989176781,0.04871385593506069,0.35584580934088733,-1.0917884508788898,-2.1855976518830973,2.90939281853438,-2.5881306740125947,-4.297703140882226,1.8761980153011504,0.10754359,-0.7802191,-1.4996367,-2.5460815,-1.6303453,-2.3028154,-1.4493237
-0.11682304339982146,-0.016689006199974495,-0.03337801239994899,0.016689006199974495,-0.050067018599923484,-0.08344503099987247,0.050067018599923484,0.3756162319502526,-1.1219598827301989,-2.246075940294121,2.9724318346913194,-2.6581754307630554,-4.413159805703398,1.9273773009895718,0.11362195,-0.8015537,-1.5407524,-2.6212006,-1.6761947,-2.3682995,-1.4893398
-0.11998042295116798,-0.017140060421595427,-0.034280120843190855,0.017140060421595427,-0.05142018126478628,-0.08570030210797713,0.05142018126478628,0.3959071822671314,-1.152115677756022,-2.306529288584989,3.0345572885584176,-2.728153294084415,-4.528440029024139,1.9785046796394539,0.11987209,-0.82287216,-1.5818443,-2.6965485,-1.7220802,-2.433875,-1.5293446
-0.1231378025025145,-0.01759111464321636,-0.03518222928643272,0.01759111464321636,-0.05277334392964908,-0.08795557321608179,0.05277334392964908,0.41671767017118805,-1.18225526464844,-2.3669566577779118,3.09577235552324,-2.798066482311235,-4.643546574059398,2.029580002290768,0.12629169,-0.8441715,-1.6229095,-2.7721481,-1.7680035,-2.4995365,-1.5693359
-0.12629518205386103,-0.018042168864837293,-0.036084337729674586,0.018042168864837293,-0.054126506594511875,-0.09021084432418645,0.054126506594511875,0.43804669321161527,-1.2123779568784459,-2.4273572827744214,3.1560802129080927,-2.867917729437922,-4.758481287849091,2.080603118787547,0.1328727,-0.8654556,-1.66395,-2.8479767,-1.8139648,-2.5652876,-1.6093235
-0.12945256160520757,-0.018493223086458226,-0.03698644617291645,0.018493223086458226,-0.05547966925937468,-0.09246611543229112,0.05547966925937468,0.4598932691821752,-1.2424831252141286,-2.4877302501577554,3.215483960846453,-2.9377094432720785,-4.873246503474112,2.1315738722907382,0.13962722,-0.88672256,-1.7049637,-2.924038,-1.859961,-2.6311255,-1.6493053
-0.13260994115655408,-0.01894427730807916,-0.03788855461615832,0.01894427730807916,-0.05683283192423747,-0.09472138654039577,0.05683283192423747,0.4822564441285108,-1.2725702394994813,-2.5480743927062055,3.273986604231435,-3.0074435249659492,-4.987845318008941,2.1824920964328753,0.14654851,-0.9079704,-1.7459507,-3.0003357,-1.9059958,-2.6970558,-1.6892719
-0.1357673207079006,-0.019395331529700088,-0.038790663059400175,0.019395331529700088,-0.05818599458910026,-0.09697665764850043,0.05818599458910026,0.5051352517270112,-1.302638655524608,-2.608388813339055,3.33159115116878,-3.0771223790617936,-5.102279942448779,2.23335762394697,0.1536417,-0.92920303,-1.7869148,-3.0768738,-1.9520693,-2.763073,-1.7292347
-0.13892470025924714,-0.019846385751321024,-0.03969277150264205,0.019846385751321024,-0.05953915725396306,-0.0992319287566051,0.05953915725396306,0.5285286650154662,-1.3326873696954344,-2.6686735131290873,3.388300726603618,-3.1467500303110225,-5.216549925096997,2.2841703016786594,0.16090155,-0.9504185,-1.8278503,-3.1536407,-1.998179,-2.829176,-1.769186
-0.14208207981059368,-0.020297439972941957,-0.04059487994588391,0.020297439972941957,-0.06089231991882586,-0.10148719986470978,0.06089231991882586,0.5524358826316982,-1.3627164925535276,-2.7289256716089763,3.444117893511581,-3.21632528490773,-5.330663180334659,2.3349299132361536,0.16833127,-0.97161674,-1.868763,-3.2306404,-2.0443273,-2.895372,-1.8091335
-0.1452394593619402,-0.020748494194562886,-0.04149698838912577,0.020748494194562886,-0.06224548258368866,-0.10374247097281442,0.06224548258368866,0.5768559033816095,-1.3927250610114839,-2.789145164460872,3.499045664923534,-3.2858519183358452,-5.444619520393415,2.3856362912002536,0.17593074,-0.99279785,-1.9096508,-3.3078842,-2.0905156,-2.961659,-1.8490734
-0.1483968389132867,-0.02119954841618382,-0.04239909683236764,0.02119954841618382,-0.06359864524855145,-0.10599774208091907,0.06359864524855145,0.6017877888135784,-1.4227123893440343,-2.849331160435125,3.553086878661882,-3.3553323615016684,-5.558420889924206,2.436289249738126,0.18370187,-1.0139627,-1.9505157,-3.385353,-2.136743,-3.0280333,-1.8890057
-0.15155421846463327,-0.02165060263780475,-0.0433012052756095,0.02165060263780475,-0.06495180791341425,-0.10825301318902375,0.06495180791341425,0.6272306068462549,-1.452677778388318,-2.909482852077135,3.606244331968373,-3.424769057159666,-5.672069171694888,2.486888599193283,0.19163895,-1.0351114,-1.991355,-3.4630623,-2.1830087,-3.0944996,-1.9289284
-0.15471159801597978,-0.022101656859425684,-0.04420331371885137,0.022101656859425684,-0.06630497057827706,-0.11050828429712842,0.06630497057827706,0.653183480068215,-1.4826207643565172,-2.969598812217867,3.6585206707877274,-3.4941633490619277,-5.785567922098112,2.537434128294147,0.19974744,-1.056242,-2.0321665,-3.5410004,-2.2293148,-3.1610527,-1.9688454
-0.15786897756732632,-0.022552711081046617,-0.045105422162093234,0.022552711081046617,-0.06765813324313985,-0.11276355540523307,0.06765813324313985,0.6796454932676821,-1.5125406467807554,-3.0296782114924428,3.709918604979193,-3.5635176166504685,-5.898919001801519,2.5879256355886238,0.20803082,-1.0773563,-2.072956,-3.6191711,-2.275661,-3.2276998,-2.0087566
-0.1610263571186728,-0.023003765302667546,-0.04600753060533509,0.023003765302667546,-0.06901129590800263,-0.11501882651333772,0.06901129590800263,0.7066157390758565,-1.5424367205996967,-3.089720220844875,3.760440801729728,-3.6328342112455037,-6.012124274445906,2.638362915190598,0.21647823,-1.0984564,-2.1137238,-3.6975746,-2.3220468,-3.294435,-2.0486622
-0.16418373667001934,-0.023454819524288482,-0.046909639048576965,0.023454819524288482,-0.07036445857286544,-0.11727409762144239,0.07036445857286544,0.7340933397297421,-1.572308390447058,-3.1497237139970258,3.81008983706245,-3.702114960079793,-6.125186362466583,2.688745747269066,0.22509992,-1.1195374,-2.1544666,-3.7762222,-2.368472,-3.3612628,-2.088564
-0.16734111622136588,-0.023905873745909415,-0.04781174749181883,0.023905873745909415,-0.07171762123772824,-0.11952936872954706,0.07171762123772824,0.7620774033454386,-1.6021549437152154,-3.2096878551904306,3.8588682956713374,-3.7713621643683974,-6.238107108963058,2.739073915618696,0.23388577,-1.1406021,-2.1951828,-3.8550873,-2.4149399,-3.4281821,-2.128456
-0.1704984957727124,-0.024356927967530344,-0.04871385593506069,0.024356927967530344,-0.07307078390259103,-0.12178463983765171,0.07307078390259103,0.7905670667731904,-1.631975775822062,-3.2696115152580694,3.9067786747295243,-3.8405776183363365,-6.350889077552902,2.7893471893906927,0.24284434,-1.1616526,-2.235878,-3.9341888,-2.4614468,-3.4951878,-2.1683426
-0.1736558753240589,-0.024807982189151277,-0.049615964378302554,0.024807982189151277,-0.07442394656745382,-0.12403991094575637,0.07442394656745382,0.8195614530876498,-1.6617701657370683,-3.329493852954999,3.9538234794188107,-3.909763577001937,-6.463534086352666,2.839565342029999,0.251979,-1.182684,-2.276554,-4.0135193,-2.5079951,-3.5622892,-2.2082233
-0.17681325487540545,-0.02525903641077221,-0.05051807282154442,0.02525903641077221,-0.07577710923231662,-0.12629518205386103,0.07577710923231662,0.849059713439421,-1.6915374999507162,-3.3893337342993037,4.000005130563912,-3.9789217996926736,-6.576044645487552,2.8897281315501444,0.261279,-1.203701,-2.3172035,-4.0930786,-2.5545855,-3.629479,-2.2480984
-0.17997063442675199,-0.025710090632393143,-0.051420181264786285,0.025710090632393143,-0.07713027189717943,-0.1285504531619657,0.07713027189717943,0.8790609800768405,-1.72127701906499,-3.4491303892789245,4.045326068056882,-4.048054619149814,-6.688422368730818,2.9398353239419,0.27075338,-1.2247019,-2.3578262,-4.1728745,-2.6012168,-3.6967602,-2.2879734
-0.18312801397809852,-0.026161144854014075,-0.05232228970802815,0.026161144854014075,-0.07848343456204222,-0.13080572427007037,0.07848343456204222,0.9095644285523014,-1.7509881579977074,-3.5088825289096457,4.08978861638774,-4.117163520709108,-6.800670065307065,2.98988666032226,0.28039563,-1.2456856,-2.3984318,-4.2528915,-2.647891,-3.764133,-2.327837
-0.186285393529445,-0.026612199075635005,-0.05322439815127001,0.026612199075635005,-0.079836597226905,-0.133060995378175,0.079836597226905,0.9405692086057302,-1.7806701674950804,-3.568589327417533,4.133395134342427,-4.186250716550126,-6.912789431913206,3.039881894035564,0.29021025,-1.266655,-2.4390116,-4.333145,-2.6946058,-3.8315997,-2.3677006
-0.18944277308079155,-0.02706325329725594,-0.05412650659451188,0.02706325329725594,-0.08118975989176781,-0.13531626648627967,0.08118975989176781,0.972074492470289,-1.8103223800583355,-3.628249731424359,4.176147911391903,-4.255318041744043,-7.024782668626567,3.0898207642940845,0.30019796,-1.2876072,-2.4795685,-4.4136276,-2.7413626,-3.8991542,-2.4075565
-0.19260015263213812,-0.027514307518876874,-0.05502861503775375,0.027514307518876874,-0.08254292255663062,-0.13757153759438434,0.08254292255663062,1.004079458033855,-1.8399441183100125,-3.687862697744752,4.218049204535762,-4.324367335741001,-7.136651919492465,3.139703005123057,0.31035805,-1.3085442,-2.5201073,-4.494339,-2.7881622,-3.9668002,-2.4474125
-0.1957575321834846,-0.027965361740497803,-0.055930723480995606,0.027965361740497803,-0.0838960852214934,-0.139826808702489,0.0838960852214934,1.0365832735195866,-1.8695346057249276,-3.7474274249929596,4.259101269681224,-4.3934007943409,-7.248398782692125,3.189528355895745,0.32068384,-1.3294601,-2.5606194,-4.575268,-2.8350053,-4.0345364,-2.4872646
-0.1989149117348311,-0.028416415962118736,-0.05683283192423747,0.028416415962118736,-0.0852492478863562,-0.14208207981059365,0.0852492478863562,1.0695851365402376,-1.8990931922364611,-3.8069427672535925,4.299306281867388,-4.462420068640161,-7.3600255814979105,3.2392965356537466,0.33118737,-1.3503656,-2.6011095,-4.656433,-2.8818913,-4.1023664,-2.5271072
-0.20207229128617765,-0.02886747018373967,-0.05773494036747934,0.02886747018373967,-0.086602410551219,-0.14433735091869832,0.086602410551219,1.1030842419532134,-1.928619170429383,-3.866407711156564,4.338666402118404,-4.531427001964331,-7.471534321132582,3.2890072636645975,0.3418604,-1.3712559,-2.6415796,-4.7378235,-2.928815,-4.1702857,-2.566946
-0.20522967083752422,-0.0293185244053606,-0.0586370488107212,0.0293185244053606,-0.0879555732160818,-0.146592622026803,0.0879555732160818,1.1370797870581084,-1.9581118044659154,-3.9258213009354503,4.3771837665743725,-4.600423509805851,-7.582926864902028,3.3386602566135246,0.3527013,-1.392128,-2.6820297,-4.8194427,-2.9757853,-4.2382975,-2.6067867
-0.2083870503888707,-0.029769578626981534,-0.05953915725396307,0.029769578626981534,-0.0893087358809446,-0.14884789313490765,0.0893087358809446,1.1715709699377301,-1.9875703195625167,-3.985182667011566,4.414860489560846,-4.669411617844737,-7.69420488761732,3.388255230436086,0.36372173,-1.4129848,-2.722455,-4.9012756,-3.0227962,-4.3063984,-2.646616
-0.21154442994021724,-0.030220632848602463,-0.06044126569720493,0.030220632848602463,-0.09066189854580739,-0.1511031642430123,0.09066189854580739,1.2065570339668457,-2.0169941729745116,-4.044490312391188,4.451698579240139,-4.738392418773482,-7.805371284654752,3.4377918639170857,0.3749118,-1.4338264,-2.7628603,-4.9833374,-3.069851,-4.37459,-2.686449
-0.21470180949156376,-0.0306716870702234,-0.0613433741404468,0.0306716870702234,-0.09201506121067018,-0.15335843535111698,0.09201506121067018,1.2420371699169668,-2.0463824616506763,-4.1037436698710925,4.487700125626693,-4.807368357534882,-7.916427076795926,3.487269877292999,0.38627625,-1.4546518,-2.8032417,-5.065624,-3.1169486,-4.442873,-2.7262764
-0.2178591890429103,-0.031122741291844332,-0.062245482583688665,0.031122741291844332,-0.093368223875533,-0.15561370645922165,0.093368223875533,1.2780106276248366,-2.0757346012086546,-4.162941313622267,4.522867088375978,-4.876340616500182,-8.027374942409567,3.53668894100895,0.39781046,-1.475462,-2.843605,-5.148136,-3.164091,-4.5112476,-2.7661018
-0.22101656859425683,-0.031573795513465265,-0.06314759102693053,0.031573795513465265,-0.09472138654039579,-0.1578689775673263,0.09472138654039579,1.314476626571736,-2.1050497800878896,-4.222082400069238,4.5572014657982844,-4.945311210135752,-8.138216402215166,3.586048750430733,0.4095168,-1.4962559,-2.8839474,-5.2308655,-3.211276,-4.579709,-2.8059216
-0.22417394814560335,-0.032024849735086194,-0.06404969947017239,0.032024849735086194,-0.09607454920525857,-0.16012424867543096,0.09607454920525857,1.351434403990581,-2.1343272543791536,-4.281165888372347,4.5907052049060395,-5.014281854436005,-8.24895333680124,3.6353489851779996,0.4213959,-1.5170326,-2.9242668,-5.31382,-3.2585025,-4.6482644,-2.8457394
-0.2273313276969499,-0.03247590395670713,-0.06495180791341426,0.03247590395670713,-0.09742771187012138,-0.16237951978353563,0.09742771187012138,1.3888832028026947,-2.1635662747005546,-4.340190733332872,4.623380224614465,-5.083254247575172,-8.359587609458087,3.684589319102618,0.43344998,-1.537796,-2.9645643,-5.3969955,-3.3057723,-4.716906,-2.8855534
-0.2304887072482964,-0.03292695817832806,-0.06585391635665612,0.03292695817832806,-0.09878087453498417,-0.1646347908916403,0.09878087453498417,1.4268222715280254,-2.1927660861322598,-4.39915588528737,4.655228416354181,-5.1522300699830295,-8.470121066287101,3.7337694202619667,0.44567776,-1.5585442,-3.0048428,-5.4803925,-3.3530884,-4.785643,-2.9253712
-0.2336460867996429,-0.03337801239994899,-0.06675602479989798,0.03337801239994899,-0.10013403719984697,-0.16689006199974493,0.10013403719984697,1.4652508641958453,-2.2219259281511365,-4.458060290003109,4.686251644682373,-5.221210984414898,-8.580555536304287,3.7828889508919867,0.4580779,-1.5792742,-3.0451012,-5.564003,-3.400444,-4.8544645,-2.9651775
-0.23680346635098945,-0.033829066621569925,-0.06765813324313985,0.033829066621569925,-0.10148719986470976,-0.1691453331078496,0.10148719986470976,1.5041682402558552,-2.2510450345653723,-4.5169028885742275,4.716451747892497,-5.290198636016313,-8.690892831538202,3.8319475673801353,0.47065163,-1.5999918,-3.0853376,-5.647835,-3.4478436,-4.923377,-3.0049858
-0.23996084590233596,-0.034280120843190855,-0.06856024168638171,0.034280120843190855,-0.10284036252957256,-0.17140060421595427,0.10284036252957256,1.5435736322955746,-2.2801224156508253,-4.575683206262059,4.745830588958303,-5.359195447671394,-8.801133751472642,3.8809449574666592,0.48339748,-1.6206913,-3.1255531,-5.731884,-3.4952888,-4.9923797,-3.0447903
-0.24311822545368253,-0.03473117506481179,-0.06946235012962358,0.03473117506481179,-0.10419352519443537,-0.17365587532405893,0.10419352519443537,1.5834663740674761,-2.3091577218676687,-4.634399018002378,4.7743898544302965,-5.428201461588855,-8.911282045532786,3.9298806933940105,0.49632025,-1.6413765,-3.1657486,-5.8161545,-3.5427752,-5.0614696,-3.0845966
-0.246275605005029,-0.03518222928643272,-0.07036445857286544,0.03518222928643272,-0.10554668785929816,-0.17591114643216357,0.10554668785929816,1.6238457092246013,-2.3381499590624184,-4.693049818405511,4.802131358049598,-5.497219043493862,-9.021338499652604,3.9787544490618574,0.50941455,-1.6620464,-3.205925,-5.900631,-3.5903053,-5.130647,-3.1243954
-0.24943298455637553,-0.03563328350805365,-0.0712665670161073,0.03563328350805365,-0.10689985052416094,-0.17816641754026824,0.10689985052416094,1.664710848639655,-2.3670978557811924,-4.751635855131997,4.829056938636411,-5.566251516328525,-9.131302717510314,4.027565946123692,0.52268076,-1.6827011,-3.2460804,-5.9853287,-3.6378784,-5.1999135,-3.164194
-0.25259036410772207,-0.036084337729674586,-0.07216867545934917,0.036084337729674586,-0.10825301318902375,-0.1804216886483729,0.10825301318902375,1.706061176077881,-2.396001294314217,-4.810154192533515,4.8551681659023895,-5.635297975410045,-9.241179468816265,4.0763146898514515,0.5361283,-1.7033405,-3.2862158,-6.07024,-3.6854954,-5.269268,-3.203991
-0.25574774365906866,-0.03653539195129552,-0.07307078390259104,0.03653539195129552,-0.10960617585388656,-0.18267695975647757,0.10960617585388656,1.7478959907207732,-2.4248595381909426,-4.868603541097742,4.880466724833912,-5.7043597205299434,-9.35097074049042,4.125000284794894,0.54974556,-1.7239647,-3.3263311,-6.155369,-3.7331557,-5.338711,-3.243784
-0.25890512321041514,-0.03698644617291645,-0.0739728923458329,0.03698644617291645,-0.11095933851874935,-0.18493223086458224,0.11095933851874935,1.7902145493203816,-2.4536715181531576,-4.92698353441535,4.904954341769435,-5.7734392321140255,-9.460677052117646,4.1736223946298825,0.5635371,-1.7445726,-3.3664246,-6.2407,-3.7808576,-5.40824,-3.2835789
-0.26206250276176163,-0.03743750039453738,-0.07487500078907476,0.03743750039453738,-0.11231250118361213,-0.18718750197268688,0.11231250118361213,1.8330161239028635,-2.482436221855646,-4.9852936341322724,4.928632701007488,-5.84253873309508,-9.57029922868123,4.222180668492943,0.5775006,-1.7651653,-3.406498,-6.326248,-3.8286033,-5.4778566,-3.32337
-0.26521988231310817,-0.03788855461615832,-0.07577710923231663,0.03788855461615832,-0.11366566384847494,-0.18944277308079155,0.11366566384847494,1.8763000735735422,-2.5111532197427597,-5.043531631000845,4.951503362210128,-5.9116582977314,-9.679840624615032,4.270674629921021,0.5916419,-1.7857437,-3.4465542,-6.41201,-3.8763895,-5.547557,-3.363161
-0.2683772618644547,-0.038339608837779246,-0.07667921767555849,0.038339608837779246,-0.11501882651333774,-0.19169804418889622,0.11501882651333774,1.9200656800187914,-2.5398214930343213,-5.101696956730851,4.973567969507772,-5.98080009528285,-9.789302048283826,4.319103913844034,0.6059561,-1.8063049,-3.4865932,-6.497978,-3.9242225,-5.617346,-3.4029484
-0.2715346414158012,-0.038790663059400175,-0.07758132611880035,0.038790663059400175,-0.11637198917820052,-0.19395331529700086,0.11637198917820052,1.9643120606030717,-2.568438777477097,-5.159792664832095,4.9948283238332225,-6.0499707806431156,-9.898679056568154,4.367468427854025,0.6204462,-1.8268528,-3.5266085,-6.5841484,-3.9720955,-5.6872187,-3.4427357
-0.27469202096714773,-0.03924171728102111,-0.07848343456204222,0.03924171728102111,-0.11772515184306333,-0.19620858640510552,0.11772515184306333,2.009038810562553,-2.597006256836498,-5.21781182667791,5.015285678505008,-6.119164482638076,-10.007981855418137,4.415767323410137,0.63511515,-1.8473835,-3.5666008,-6.670532,-4.020013,-5.757176,-3.4825191
-0.27784940051849427,-0.03969277150264205,-0.0793855430052841,0.03969277150264205,-0.11907831450792612,-0.1984638575132102,0.11907831450792612,2.054245255130063,-2.6255230862323997,-5.275753181478659,5.034941594307605,-6.188382521960971,-10.117212129432437,4.464000159782651,0.6499529,-1.8679008,-3.6065798,-6.757126,-4.0679708,-5.827219,-3.5223026
-0.2810067800698408,-0.04014382572426298,-0.08028765144852595,0.04014382572426298,-0.12043147717278893,-0.20071912862131486,0.12043147717278893,2.099930660395416,-2.6539879920296534,-5.333616840768461,5.053797675251358,-6.257627862616179,-10.226369610809042,4.512166602118661,0.6649711,-1.888402,-3.6465359,-6.843918,-4.1159725,-5.8973465,-3.5620842
-0.28416415962118735,-0.04059487994588391,-0.08118975989176783,0.04059487994588391,-0.12178463983765173,-0.20297439972941955,0.12178463983765173,2.1460943320917214,-2.6823999422220655,-5.391402191478495,5.071855463883288,-6.326902539035799,-10.335455106308283,4.560266257039059,0.6801636,-1.9088879,-3.6864738,-6.930916,-4.164014,-5.967557,-3.6018639
-0.28732153917253384,-0.04104593416750484,-0.08209186833500969,0.04104593416750484,-0.1231378025025145,-0.20522967083752416,0.1231378025025145,2.1927356045981163,-2.7107580710427657,-5.449108086766068,5.0891164607022645,-6.396207919029381,-10.44447016498415,4.60829868362762,0.6955297,-1.9293585,-3.7263927,-7.01812,-4.2120986,-6.0378504,-3.6416416
-0.2904789187238804,-0.04149698838912577,-0.08299397677825154,0.04149698838912577,-0.12449096516737732,-0.20748494194562883,0.12449096516737732,2.2398536518104137,-2.739060283281273,-5.506737224472364,5.105582266441896,-6.4655499400642045,-10.553411161091876,4.65626375888089,0.7110734,-1.9498148,-3.7662916,-7.105522,-4.260226,-6.1082273,-3.6814175
-0.29363629827522697,-0.04194804261074671,-0.08389608522149342,0.04194804261074671,-0.1258441278322401,-0.20974021305373353,0.1258441278322401,2.287448142838985,-2.767308109787749,-5.564280865547612,5.1212541068044715,-6.534920879709219,-10.662289838818191,4.7041603954417415,0.7267916,-1.9702549,-3.8061714,-7.1931305,-4.308393,-6.1786838,-3.7211952
-0.2967936778265734,-0.04239909683236764,-0.08479819366473527,0.04239909683236764,-0.1271972904971029,-0.21199548416183814,0.1271972904971029,2.335518261290814,-2.795499476102443,-5.621741575534943,5.136133562849018,-6.604326524432843,-10.77110262921246,4.751988443399164,0.74268675,-1.9906797,-3.8460321,-7.2809296,-4.3566046,-6.2492237,-3.760971
-0.29995105737791994,-0.04285015105398857,-0.08570030210797713,0.04285015105398857,-0.1285504531619657,-0.2142507552699428,0.1285504531619657,2.384063356872771,-2.823633489016639,-5.679118181992524,5.150222075010046,-6.673768172494631,-10.879851016670893,4.799747436421865,0.7587588,-2.0110884,-3.8858728,-7.3689384,-4.404856,-6.3198442,-3.8007412
-0.30310843692926653,-0.0433012052756095,-0.086602410551219,0.0433012052756095,-0.1299036158268285,-0.2165060263780475,0.1299036158268285,2.4330826797247695,-2.8517084527968755,-5.736412106302835,5.163521111241596,-6.743250123494676,-10.988533171051975,4.847437133484628,0.7750063,-2.0314856,-3.9256945,-7.4571304,-4.4531436,-6.390542,-3.8405113
-0.306265816480613,-0.04375225949723044,-0.08750451899446088,0.04375225949723044,-0.1312567784916913,-0.21876129748615217,0.1312567784916913,2.4825757920760836,-2.8797250292190615,-5.793617041920841,5.176031994863474,-6.812767679073512,-11.097157085794455,4.8950566019445,0.79142904,-2.0518646,-3.965497,-7.545532,-4.5014763,-6.461323,-3.8802814
-0.30942319603195956,-0.04420331371885137,-0.08840662743770274,0.04420331371885137,-0.1326099411565541,-0.22101656859425683,0.1326099411565541,2.5325419521168446,-2.9076815299021326,-5.850734318502879,5.187756177045583,-6.882325028967908,-11.205720953169287,4.942605578165315,0.8080299,-2.0722284,-4.0052814,-7.634117,-4.549849,-6.5321813,-3.9200478
-0.3125805755833061,-0.0446543679404723,-0.0893087358809446,0.0446543679404723,-0.13396310382141688,-0.22327183970236147,0.13396310382141688,2.582980523534522,-2.9355770332271005,-5.907762736689867,5.198695048115254,-6.9519234011171225,-11.314226192670999,4.990083569989372,0.82480884,-2.092579,-4.0450478,-7.7229004,-4.598262,-6.603118,-3.959818
-0.31573795513465264,-0.045105422162093234,-0.09021084432418647,0.045105422162093234,-0.1353162664862797,-0.22552711081046614,0.1353162664862797,2.6338908946557558,-2.963410785575722,-5.964700505562323,5.208849986980221,-7.021563341895598,-11.422674909918618,5.037490024065559,0.8417618,-2.1129131,-4.084792,-7.8118744,-4.6467133,-6.674131,-3.9995785
-0.3188953346859991,-0.04555647638371416,-0.09111295276742833,0.04555647638371416,-0.1366694291511425,-0.2277823819185708,0.1366694291511425,2.685272407447214,-2.9911816253925068,-6.0215471617659935,5.218222367143413,-7.091246900918689,-11.531067574514578,5.084824504297217,0.8588922,-2.1332302,-4.1245184,-7.9010468,-4.695206,-6.745221,-4.039341
-0.3220527142373456,-0.04600753060533509,-0.09201506121067018,0.04600753060533509,-0.13802259181600526,-0.23003765302667545,0.13802259181600526,2.7371244277853517,-3.018888542062358,-6.078301709162056,5.226813544538637,-7.16097550196502,-11.639405303102942,5.132086520803083,0.87620044,-2.153532,-4.1642227,-7.9903946,-4.743736,-6.816389,-4.0791035
-0.3252100937886922,-0.04645858482695603,-0.09291716965391206,0.04645858482695603,-0.13937575448086809,-0.23229292413478012,0.13937575448086809,2.789446346231566,-3.04653070196971,-6.134962530030826,5.234624869238655,-7.230749858346367,-11.747689918441443,5.179275518749614,0.8936825,-2.1738214,-4.203911,-8.079945,-4.7923064,-6.8876305,-4.118862
-0.3283674733400387,-0.046909639048576965,-0.09381927809715393,0.046909639048576965,-0.14072891714573088,-0.23454819524288478,0.14072891714573088,2.842237516801367,-3.074106921990582,-6.191529147234231,5.241657672279006,-7.300571951682081,-11.85592189530487,5.22639104707627,0.9113443,-2.1940947,-4.243582,-8.169674,-4.8409166,-6.9589496,-4.158621
-0.3315248528913852,-0.047360693270197894,-0.09472138654039579,0.047360693270197894,-0.14208207981059368,-0.23680346635098945,0.14208207981059368,2.8954972613040293,-3.1016156891956443,-6.24800221759803,5.247913245404997,-7.3704449886699175,-11.964100452781343,5.273432764594299,0.92918444,-2.2143517,-4.2832317,-8.25959,-4.8895636,-7.03034,-4.1983757
-0.33468223244273176,-0.04781174749181883,-0.09562349498363766,0.04781174749181883,-0.14343524247545647,-0.23905873745909412,0.14343524247545647,2.949225136685797,-3.129057552686655,-6.304375286941907,5.253392998876242,-7.440364299018231,-12.072232787493181,5.320399621270367,0.94719887,-2.2345934,-4.3228607,-8.349693,-4.9382477,-7.101803,-4.2381287
-0.33783961199407825,-0.04826280171343976,-0.09652560342687952,0.04826280171343976,-0.14478840514031927,-0.24131400856719876,0.14478840514031927,3.0034204679208387,-3.156430988792137,-6.360648925082569,5.25809823537695,-7.510333010526162,-12.18031807423174,5.3672912483201864,0.9653957,-2.2548199,-4.3624744,-8.439972,-4.9869714,-7.173339,-4.2778797
-0.3409969915454248,-0.04871385593506069,-0.09742771187012138,0.04871385593506069,-0.14614156780518206,-0.24356927967530342,0.14614156780518206,3.0580826136848467,-3.183734726252678,-6.41682284992786,5.262030249391787,-7.580353269673268,-12.28835649013623,5.41410719229561,0.9837651,-2.275032,-4.402066,-8.530441,-5.035731,-7.244946,-4.3176327
-0.3441543710967713,-0.049164910156681625,-0.09832982031336325,0.049164910156681625,-0.14749473047004485,-0.2458245507834081,0.14749473047004485,3.113210982358503,-3.210967913276745,-6.472895282029245,5.265190364483014,-7.6504255688342795,-12.396349842027513,5.4608468432815975,1.0023143,-2.295228,-4.441639,-8.621086,-5.084528,-7.3166227,-4.357378
-0.3473117506481178,-0.049615964378302554,-0.09923192875660511,0.049615964378302554,-0.14884789313490765,-0.24807982189151273,0.14884789313490765,3.1688049763043855,-3.2381296209804638,-6.528864672697757,5.267579898762984,-7.720550649069086,-12.504299640225153,5.507509607492014,1.021045,-2.3154087,-4.4811945,-8.711906,-5.133361,-7.3883705,-4.3971233
-0.35046913019946435,-0.050067018599923484,-0.10013403719984697,0.050067018599923484,-0.15020105579977044,-0.2503350929996174,0.15020105579977044,3.2248639855287267,-3.265218772971102,-6.584729959704501,5.2692001506317245,-7.79072976841815,-12.612206849626387,5.554094935361829,1.0399494,-2.3355732,-4.520728,-8.80291,-5.182229,-7.460187,-4.436865
-0.3536265097508109,-0.05051807282154442,-0.10103614564308884,0.05051807282154442,-0.15155421846463324,-0.25259036410772207,0.15155421846463324,3.281387379940228,-3.292234045429342,-6.640490920601331,5.270052374066762,-7.8609650685703505,-12.720071560786185,5.600602361120909,1.0590332,-2.3557253,-4.5602455,-8.894081,-5.2311363,-7.53207,-4.4766045
-0.3567838893021575,-0.050969127043165356,-0.10193825408633071,0.050969127043165356,-0.15290738112949606,-0.25484563521582676,0.15290738112949606,3.338374583955961,-3.319174631313738,-6.696145474488447,5.270137893806909,-7.931256680331487,-12.827895779470824,5.647031218528386,1.0782962,-2.3758593,-4.599739,-8.9854355,-5.280076,-7.604022,-4.516342
-0.35994126885350397,-0.051420181264786285,-0.10284036252957257,0.051420181264786285,-0.15426054379435886,-0.2571009063239314,0.15426054379435886,3.395824993869736,-3.346039409608068,-6.751692614220217,5.269457988257364,-8.001605877157822,-12.935680370618607,5.693380948224802,1.0977335,-2.395979,-4.6392174,-9.076958,-5.329053,-7.6760397,-4.55608
-0.36309864840485045,-0.051871235486407215,-0.10374247097281443,0.051871235486407215,-0.15561370645922162,-0.25935617743203604,0.15561370645922162,3.4537380314145185,-3.3728275043479696,-6.807130423169849,5.268013980721691,-8.072012955462334,-13.043427087803842,5.739650887169479,1.117353,-2.4160805,-4.6786766,-9.168648,-5.3780622,-7.748122,-4.5958138
-0.36625602795619705,-0.05232228970802815,-0.1046445794160563,0.05232228970802815,-0.15696686912408445,-0.26161144854014073,0.15696686912408445,3.5121131103921477,-3.399537936839537,-6.862457308648484,5.265807183449292,-8.14247855199424,-13.151137312984048,5.7858403996998975,1.1371491,-2.4361706,-4.718115,-9.260517,-5.4271073,-7.8202696,-4.635542
-0.36941340750754353,-0.05277334392964908,-0.10554668785929816,0.05277334392964908,-0.15832003178894724,-0.2638667196482454,0.15832003178894724,3.570949472030921,-3.426167688099721,-6.917679061710175,5.262838442015124,-8.213011023856907,-13.258805277080452,5.831949661221123,1.1571243,-2.4562426,-4.757533,-9.352539,-5.4761844,-7.89248,-4.675268
-0.37257078705889,-0.05322439815127001,-0.10644879630254002,0.05322439815127001,-0.15967319445381,-0.26612199075635,0.15967319445381,3.6302468253400577,-3.4527191043084438,-6.972781918934567,5.259109813987664,-8.283598215332137,-13.366444133251058,5.87797668258005,1.1772776,-2.4762983,-4.796934,-9.444733,-5.5252943,-7.96475,-4.7149935
-0.37572816661023656,-0.053675452372890946,-0.10735090474578189,0.053675452372890946,-0.16102635711867283,-0.2683772618644547,0.16102635711867283,3.6900044414399686,-3.4791894964577326,-7.02777039052169,5.254622244573961,-8.354247137785334,-13.474049243016097,5.9239214818754045,1.197612,-2.4963408,-4.836315,-9.537102,-5.5744386,-8.0370865,-4.754715
-0.3788855461615831,-0.05412650659451188,-0.10825301318902376,0.05412650659451188,-0.16237951978353563,-0.27063253297255935,0.16237951978353563,3.750221735213186,-3.505577779883571,-7.082643118116896,5.249377032175555,-8.424958624457872,-13.581621668297148,5.969783426217586,1.2181232,-2.516365,-4.875675,-9.629616,-5.6236143,-8.109478,-4.7944317
-0.38204292571292964,-0.05457756081613281,-0.10915512163226562,0.05457756081613281,-0.16373268244839842,-0.27288780408066404,0.16373268244839842,3.810898123630117,-3.5318828693940683,-7.137398706292451,5.243375480659978,-8.495733458486953,-13.689162479320132,6.015561872568511,1.2388127,-2.536376,-4.915016,-9.7223015,-5.672822,-8.181931,-4.8341446
-0.38520030526427623,-0.05502861503775375,-0.1100572300755075,0.05502861503775375,-0.16508584511326124,-0.2751430751887687,0.16508584511326124,3.872029682181484,-3.55807522510755,-7.192190944260222,5.236606551495914,-8.566729085506578,-13.796530164927729,6.061275279590458,1.2596827,-2.5563698,-4.954339,-9.815147,-5.7220592,-8.254442,-4.8738537
-0.38835768481562266,-0.05547966925937468,-0.11095933851874935,0.05547966925937468,-0.166439007778124,-0.2773983462968733,0.166439007778124,3.933622535178506,-3.5842099485638146,-7.246712936686121,5.229095214429199,-8.637637285205342,-13.904008203456984,6.1068855300096025,1.2807286,-2.5763474,-4.993641,-9.908146,-5.77133,-8.32701,-4.913561
-0.3915150643669692,-0.055930723480995606,-0.11186144696199121,0.055930723480995606,-0.1677921704429868,-0.279653617404978,0.1677921704429868,3.9956726750322322,-3.6102578308187825,-7.301116947477965,5.220831151837238,-8.708614396927063,-14.011454718585098,6.152410768103548,1.3019576,-2.5963116,-5.0329227,-10.001308,-5.8206286,-8.399635,-4.9532633
-0.39467244391831574,-0.05638177770261654,-0.11276355540523308,0.05638177770261654,-0.16914533310784963,-0.28190888851308266,0.16914533310784963,4.058179680068538,-3.636218428891354,-7.355394509607695,5.211816267427516,-8.77965415266587,-14.118877150684195,6.197849390671923,1.3233657,-2.6162586,-5.0721855,-10.094616,-5.869958,-8.472315,-4.992962
-0.3978298234696622,-0.05683283192423747,-0.11366566384847494,0.05683283192423747,-0.1704984957727124,-0.2841641596211873,0.1704984957727124,4.121142871717958,-3.6620901698751958,-7.409548748212228,5.202051518422336,-8.850761750932433,-14.226272290954595,6.243201323577422,1.3449519,-2.6361866,-5.1114283,-10.18808,-5.919316,-8.545046,-5.0326576
-0.4009872030210088,-0.0572838861458584,-0.1145677722917168,0.0572838861458584,-0.1718516584375752,-0.286419430729292,0.1718516584375752,4.1845617007923686,-3.6878720326259837,-7.463576935815869,5.191538358122406,-8.921936586667458,-14.333642245802695,6.288465709936607,1.3667195,-2.6561027,-5.150648,-10.2816925,-5.9687033,-8.61783,-5.0723457
-0.4041445825723553,-0.05773494036747934,-0.11546988073495867,0.05773494036747934,-0.173204821102438,-0.28867470183739663,0.173204821102438,4.248435578124435,-3.7135628055023653,-7.517478297352159,5.180278072571758,-8.993179965093065,-14.440987343953578,6.333641949393349,1.3886607,-2.6760035,-5.1898537,-10.375458,-6.018116,-8.69067,-5.112031
-0.40730196212370184,-0.05818599458910027,-0.11637198917820055,0.05818599458910027,-0.1745579837673008,-0.2909299729455013,0.1745579837673008,4.312763655056769,-3.7391600805251617,-7.571266632933875,5.168270415112168,-9.064507383849339,-14.548295410515259,6.378731457468752,1.4107866,-2.6958866,-5.2290354,-10.469376,-6.0675573,-8.763557,-5.1517105
-0.41045934167504844,-0.0586370488107212,-0.1172740976214424,0.0586370488107212,-0.1759111464321636,-0.293185244053606,0.1759111464321636,4.3775459116723106,-3.764665172182155,-7.624910405762795,5.155519840226621,-9.135890078001852,-14.65559330586166,6.4237293798082,1.4330895,-2.7157536,-5.268198,-10.563427,-6.1170254,-8.836494,-5.1913834
-0.4136167212263949,-0.05908810303234213,-0.11817620606468426,0.05908810303234213,-0.1772643090970264,-0.2954405151617106,0.1772643090970264,4.442781494917167,-3.7900756699554186,-7.6784230386391465,5.142026223365921,-9.207343185202689,-14.762868964778557,6.468637054329511,1.4555752,-2.7356067,-5.3073397,-10.657627,-6.166521,-8.909479,-5.231056
-0.4167741007777414,-0.05953915725396307,-0.11907831450792614,0.05953915725396307,-0.1786174717618892,-0.2976957862698153,0.1786174717618892,4.508469831923317,-3.81539038885992,-7.731803074751108,5.127790948651255,-9.278867282426125,-14.87012322083158,6.513453766726498,1.4782379,-2.7554407,-5.3464594,-10.751972,-6.21604,-8.982509,-5.2707195
-0.419931480329088,-0.059990211475584,-0.119980422951168,0.059990211475584,-0.17997063442675199,-0.29995105737792,0.17997063442675199,4.574610342995506,-3.8406081009215605,-7.785049536682479,5.112815352880925,-9.350463394635863,-14.977356488630155,6.558178865669197,1.5010817,-2.77526,-5.385561,-10.846451,-6.265586,-9.055587,-5.310379
-0.4230888598804345,-0.06044126569720493,-0.12088253139440985,0.06044126569720493,-0.18132379709161478,-0.3022063284860246,0.18132379709161478,4.641202346157865,-3.8657270909126664,-7.838168808018818,5.097099847007603,-9.422139612803864,-15.08456322695665,6.602812758114525,1.524106,-2.795062,-5.4246407,-10.941078,-6.315155,-9.128709,-5.350031
-0.426246239431781,-0.06089231991882586,-0.12178463983765173,0.06089231991882586,-0.18267695975647757,-0.3044615995941293,0.18267695975647757,4.7082428814542645,-3.8907490506660563,-7.891318836283694,5.080625319728656,-9.494048481276621,-15.191614682888684,6.647379177453548,1.5473063,-2.814849,-5.4637012,-11.035831,-6.364748,-9.201873,-5.389679
-0.4294036189831275,-0.0613433741404468,-0.1226867482808936,0.0613433741404468,-0.18403012242134037,-0.30671687070223397,0.18403012242134037,4.775736542499034,-3.915669243938176,-7.944162321210677,5.063435536159981,-9.565869683943713,-15.298786192927302,6.69182628856674,1.5706902,-2.8346186,-5.502738,-11.130722,-6.414364,-9.275078,-5.4293184
-0.43256099853447405,-0.06179442836206773,-0.12358885672413546,0.06179442836206773,-0.18538328508620316,-0.3089721418103386,0.18538328508620316,4.843680139024575,-3.940487469064735,-7.996864003089367,5.045511375339974,-9.637762695288643,-15.405941762994042,6.7361784899219925,1.5942514,-2.854371,-5.5417566,-11.225742,-6.4640036,-9.348326,-5.468954
-0.4357183780858206,-0.062245482583688665,-0.12449096516737733,0.062245482583688665,-0.186736447751066,-0.3112274129184433,0.186736447751066,4.912069698821238,-3.9652403965601377,-8.049628176027197,5.026826269098118,-9.70992147367974,-15.512913506550774,6.780470534992575,1.6179943,-2.8741093,-5.5807533,-11.3209,-6.513664,-9.421612,-5.508581
-0.4388757576371671,-0.0626965368053096,-0.1253930736106192,0.0626965368053096,-0.18808961041592875,-0.31348268402654794,0.18808961041592875,4.980911410268267,-3.9898542357184557,-8.102054853920803,5.007434988166409,-9.78197160951688,-15.620030488273832,6.824633189108846,1.6419184,-2.8938303,-5.61973,-11.416183,-6.563347,-9.494936,-5.5482025
-0.44203313718851367,-0.06314759102693053,-0.12629518205386106,0.06314759102693053,-0.18944277308079158,-0.3157379551346526,0.18944277308079158,5.050201449863765,-4.014360554573896,-8.154330142168314,4.987314432382858,-9.85409010887756,-15.727137905860122,6.868697690154349,1.6660213,-2.913535,-5.658684,-11.511593,-6.613047,-9.568298,-5.587816
-0.44519051673986015,-0.06359864524855145,-0.1271972904971029,0.06359864524855145,-0.19079593574565437,-0.3179932262427573,0.19079593574565437,5.119939110358567,-4.038760089704032,-8.20645949408295,4.966465200482866,-9.926283866029502,-15.83423051458819,6.91266454087426,1.690306,-2.9332218,-5.6976156,-11.607124,-6.6627693,-9.641694,-5.6274214
-0.4483478962912067,-0.06404969947017239,-0.12809939894034478,0.06404969947017239,-0.19214909841051714,-0.3202484973508619,0.19214909841051714,5.19012381934548,-4.0630515725297895,-8.2584413704648,4.944888832004791,-9.998553220144272,-15.941308937916608,6.956532961313901,1.7147677,-2.9528923,-5.7365265,-11.702782,-6.712511,-9.715126,-5.667019
-0.4515052758425532,-0.06450075369179332,-0.12900150738358665,0.06450075369179332,-0.19350226107537996,-0.32250376845896656,0.19350226107537996,5.260755019480652,-4.087233406216592,-8.310273147213534,4.922587057412633,-10.07089747805035,-16.04837462999202,7.000301961817379,1.7394123,-2.972546,-5.7754173,-11.798557,-6.76227,-9.788588,-5.7066126
-0.4546626553938998,-0.06495180791341426,-0.12990361582682852,0.06495180791341426,-0.19485542374024276,-0.32475903956707125,0.19485542374024276,5.3318321053441196,-4.111304936791495,-8.361955399274764,4.899561126037177,-10.143318920705912,-16.1554264700603,7.043971150694602,1.7642341,-2.9921842,-5.8142843,-11.894459,-6.812047,-9.862083,-5.7461967
-0.45782003494524626,-0.06540286213503518,-0.13080572427007037,0.06540286213503518,-0.19620858640510555,-0.3270143106751759,0.19620858640510555,5.4033545190272925,-4.135264559135755,-8.413485508351718,4.8758128023445035,-10.215816824388249,-16.26246585991403,7.08753953099565,1.789238,-3.0118046,-5.8531322,-11.990467,-6.861842,-9.935609,-5.7857704
-0.4609774144965928,-0.06585391635665612,-0.13170783271331224,0.06585391635665612,-0.19756174906996835,-0.3292695817832806,0.19756174906996835,5.475321660839875,-4.1591116226311176,-8.464864054664142,4.851343336261943,-10.288393439399332,-16.369491690948447,7.131006711133274,1.8144217,-3.0314083,-5.8919535,-12.086601,-6.911653,-10.009163,-5.8253384
-0.46413479404793934,-0.06630497057827706,-0.1326099411565541,0.06630497057827706,-0.19891491173483114,-0.3315248528913852,0.19891491173483114,5.547733005959131,-4.182843531927997,-8.516085197599617,4.826155109789362,-10.361044988938627,-16.47650774256773,7.174371062984984,1.8397887,-3.050994,-5.9307566,-12.182838,-6.9614787,-10.082743,-5.864893
-0.4672921735992858,-0.06675602479989798,-0.13351204959979596,0.06675602479989798,-0.20026807439969393,-0.33378012399948986,0.20026807439969393,5.6205879512108075,-4.206459603301657,-8.567149457527185,4.800249440302377,-10.433773628879134,-16.58351287172505,7.217632171841204,1.8653336,-3.0705633,-5.969537,-12.27919,-7.0113187,-10.15635,-5.904443
-0.47044955315063236,-0.06720707902151891,-0.13441415804303783,0.06720707902151891,-0.20162123706455673,-0.33603539510759456,0.20162123706455673,5.693885880013541,-4.229959915551053,-8.618059762676715,4.773627163009358,-10.50658375205922,-16.690504219014628,7.260790100095151,1.8910594,-3.0901155,-6.008292,-12.375656,-7.061175,-10.229982,-5.943983
-0.4736069327019789,-0.06765813324313985,-0.1353162664862797,0.06765813324313985,-0.20297439972941952,-0.3382906662156992,0.20297439972941952,5.76762629431933,-4.2533403602722295,-8.668805550828278,4.746291690304354,-10.579467099596506,-16.79748884181907,7.303842268403574,1.9169645,-3.109653,-6.0470266,-12.472214,-7.111043,-10.303637,-5.983511
-0.4767643122533254,-0.06810918746476077,-0.13621837492952155,0.06810918746476077,-0.20432756239428232,-0.34054593732380384,0.20432756239428232,5.841808546675519,-4.276602153385227,-8.719393387813666,4.718243195984967,-10.65243143173654,-16.904461176142824,7.346789447478662,1.9430485,-3.1291695,-6.085737,-12.568893,-7.1609225,-10.377312,-6.023031
-0.4799216918046719,-0.06856024168638171,-0.13712048337276342,0.06856024168638171,-0.20568072505914511,-0.34280120843190853,0.20568072505914511,5.916432108092067,-4.29974159742681,-8.769814241120919,4.689484938547215,-10.725469876911554,-17.0114269524573,7.389629328905038,1.9693146,-3.1486702,-6.124428,-12.665657,-7.2108183,-10.45101,-6.062543
-0.48307907135601846,-0.06901129590800265,-0.1380225918160053,0.06901129590800265,-0.20703388772400794,-0.3450564795400132,0.20703388772400794,5.9914963673522745,-4.322758493144843,-8.820070152917744,4.660018007201541,-10.798585917609477,-17.118383873027962,7.432361789405091,1.9957595,-3.1681547,-6.1630917,-12.762535,-7.260721,-10.524724,-6.1020412
-0.48623645090736506,-0.06946235012962358,-0.13892470025924716,0.06946235012962358,-0.20838705038887073,-0.34731175064811787,0.20838705038887073,6.067000721646495,-4.345653077635537,-8.87016439933317,4.629843167198016,-10.87178417734031,-17.22532889459252,7.474986968171173,2.0223866,-3.1876197,-6.2017326,-12.859505,-7.3106365,-10.598457,-6.141529
-0.4893938304587115,-0.0699134043512445,-0.139826808702489,0.0699134043512445,-0.2097402130537335,-0.3495670217562225,0.2097402130537335,6.142944623225308,-4.36842103574196,-8.920086289714591,4.598964238528219,-10.945056158232136,-17.332268612321148,7.517502184427568,2.0491893,-3.2070665,-6.2403517,-12.956577,-7.3605585,-10.672205,-6.1810055
-0.492551210010058,-0.07036445857286544,-0.14072891714573088,0.07036445857286544,-0.21109337571859632,-0.35182229286432715,0.21109337571859632,6.219327465621325,-4.391062105841255,-8.969837643562052,4.56738239547381,-11.01840507155205,-17.439200874480466,7.559907268661754,2.0761774,-3.2264996,-6.278949,-13.053745,-7.4104924,-10.745969,-6.2204723
-0.49570858956140457,-0.07081551279448638,-0.14163102558897275,0.07081551279448638,-0.21244653838345912,-0.35407756397243184,0.21244653838345912,6.296148654943764,-4.413575724850724,-9.01941928053831,4.535099000521662,-11.091833172431755,-17.546124284646265,7.6022018581833,2.1033478,-3.2459111,-6.31752,-13.151001,-7.4604335,-10.819745,-6.259926
-0.49886596911275105,-0.0712665670161073,-0.1425331340322146,0.0712665670161073,-0.21379970104832188,-0.3563328350805365,0.21379970104832188,6.373407603314014,-4.435959297724728,-9.068825948280542,4.5021168590569305,-11.16533699097493,-17.653041469066395,7.644384342097426,2.130694,-3.2653065,-6.3560677,-13.248344,-7.5103827,-10.893532,-6.2993717
-0.5020233486640976,-0.07171762123772824,-0.14343524247545647,0.07171762123772824,-0.2151528637131847,-0.3585881061886411,0.2151528637131847,6.451103716063017,-4.458212676430655,-9.118059701822409,4.468437082992263,-11.238919898325097,-17.7599501875163,7.686454608800984,2.1582203,-3.2846842,-6.3945913,-13.345772,-7.5603375,-10.967328,-6.3388023
-0.5051807282154441,-0.07216867545934917,-0.14433735091869834,0.07216867545934917,-0.2165060263780475,-0.3608433772967458,0.2165060263780475,6.529236393610366,-4.480333138208889,-9.16711499561759,4.434062657124383,-11.312578098599765,-17.866853130460623,7.728410970970539,2.1859279,-3.3040452,-6.433092,-13.443291,-7.6102962,-11.041136,-6.3782167
-0.5083381077667907,-0.07261972968097011,-0.14523945936194022,0.07261972968097011,-0.2178591890429103,-0.3630986484048505,0.2178591890429103,6.607805077980092,-4.502324172591638,-9.216004256094754,4.398992032103626,-11.386324684049917,-17.973741545828346,7.770255502274667,2.2138162,-3.3233871,-6.471566,-13.540894,-7.660262,-11.114948,-6.4176216
-0.5114954873181373,-0.07307078390259104,-0.1461415678051821,0.07307078390259104,-0.21921235170777312,-0.36535391951295515,0.21921235170777312,6.686809101206155,-4.524175937314578,-9.264701619274897,4.36323351405651,-11.460136679458586,-18.08063083973441,7.811982230566956,2.2418852,-3.3427124,-6.5100174,-13.638573,-7.7102304,-11.1887665,-6.457014
-0.5146528668694837,-0.07352183812421198,-0.14704367624842396,0.07352183812421198,-0.2205655143726359,-0.36760919062105984,0.2205655143726359,6.766247886822398,-4.545891158617055,-9.313217358776688,4.326786220112542,-11.53402509785458,-18.187513491572048,7.853592763906505,2.2701335,-3.3620186,-6.548444,-13.736336,-7.7602024,-11.2625885,-6.496393
-0.5178102464208303,-0.0739728923458329,-0.1479457846916658,0.0739728923458329,-0.2219186770374987,-0.3698644617291645,0.2219186770374987,6.846120863683723,-4.567470415505618,-9.361555349050374,4.289650794300146,-11.607994919362543,-18.294386208972554,7.895087393682762,2.298565,-3.3813047,-6.5868454,-13.834175,-7.8101773,-11.336412,-6.535761
-0.5209676259721767,-0.07442394656745382,-0.14884789313490765,0.07442394656745382,-0.22327183970236147,-0.37211973283726907,0.22327183970236147,6.92642739282347,-4.588909970263562,-9.409707434902064,4.2518311902315995,-11.682039753455612,-18.4012530036642,7.936463841300806,2.3271728,-3.4005756,-6.6252193,-13.932091,-7.8601527,-11.410236,-6.5751104
-0.5241250055235233,-0.07487500078907476,-0.14975000157814952,0.07487500078907476,-0.22462500236722427,-0.37437500394537376,0.22462500236722427,7.007166854083311,-4.610208088670411,-9.457671178577128,4.213329902519921,-11.756158567749594,-18.508114290675785,7.977721032549014,2.3559623,-3.4198275,-6.6635704,-14.030075,-7.91013,-11.484063,-6.6144485
-0.5272823850748699,-0.0753260550106957,-0.1506521100213914,0.0753260550106957,-0.22597816503208706,-0.37663027505347846,0.22597816503208706,7.088338643990053,-4.631363938232393,-9.505446569455856,4.174148766728655,-11.830352597679322,-18.614969024381985,8.018858417453199,2.3849297,-3.4390583,-6.701893,-14.128132,-7.9601064,-11.557884,-6.6537666
-0.5304397646262163,-0.07577710923231663,-0.15155421846463327,0.07577710923231663,-0.2273313276969499,-0.3788855461615831,0.2273313276969499,7.169942113098565,-4.652374866897959,-9.55302874964828,4.134291079318411,-11.904618465428658,-18.721818947855244,8.05987438662208,2.414075,-3.458273,-6.7401943,-14.2262535,-8.010081,-11.631704,-6.693075
-0.5335971441775629,-0.07622816345393757,-0.15245632690787514,0.07622816345393757,-0.22868449036181268,-0.3811408172696878,0.22868449036181268,7.251976749689616,-4.673243375687262,-9.60042640695623,4.093756087945957,-11.97896559781643,-18.82865805204787,8.100770306104595,2.4434037,-3.4774694,-6.778468,-14.324444,-8.060056,-11.705517,-6.7323685
-0.5367545237289094,-0.07667921767555849,-0.15335843535111698,0.07667921767555849,-0.23003765302667548,-0.38339608837779243,0.23003765302667548,7.334441833260304,-4.693964329408037,-9.647628140165423,4.052549131062909,-12.053384365376107,-18.935491767423105,8.141543126676728,2.4729118,-3.496647,-6.8167143,-14.422699,-8.110027,-11.779324,-6.7716446
-0.539911903280256,-0.07713027189717943,-0.15426054379435886,0.07713027189717943,-0.23139081569153827,-0.3856513594858971,0.23139081569153827,7.417336680570221,-4.714534757951611,-9.694628526687383,4.010673918341347,-12.127870751091958,-19.042321917139652,8.18219108210983,2.5025978,-3.5158062,-6.8549347,-14.521011,-8.159996,-11.853123,-6.8109074
-0.5430692828316024,-0.07758132611880035,-0.1551626522376007,0.07758132611880035,-0.23274397835640104,-0.3879066305940017,0.23274397835640104,7.500660740157875,-4.734955808887726,-9.74143258442795,3.9681308865222675,-12.20243062848189,-19.14914454749598,8.222714736829015,2.532463,-3.5349455,-6.8931284,-14.619385,-8.209957,-11.92691,-6.850151
-0.5462266623829489,-0.07803238034042129,-0.15606476068084257,0.07803238034042129,-0.23409714102126383,-0.3901619017021064,0.23409714102126383,7.584413366832797,-4.755225643393159,-9.788037672699136,3.9249228983680426,-12.277062573176627,-19.255959953809416,8.26311295302486,2.5625157,-3.5540676,-6.931299,-14.717819,-8.259917,-12.000688,-6.8893776
-0.5493840419342955,-0.07848343456204222,-0.15696686912408445,0.07848343456204222,-0.23545030368612666,-0.39241717281021105,0.23545030368612666,7.668593922606766,-4.775342761826873,-9.834442025356884,3.881052589127308,-12.351765960826418,-19.36276791241502,8.303384785430842,2.592741,-3.5731697,-6.9694405,-14.816307,-8.30987,-12.0744505,-6.928587
-0.552541421485642,-0.07893448878366316,-0.15786897756732632,0.07893448878366316,-0.23680346635098945,-0.39467244391831574,0.23680346635098945,7.753201765728845,-4.795305659457443,-9.880643871325056,3.8365226438123936,-12.426540131503875,-19.46956816843244,8.34352928565472,2.623147,-3.5922532,-7.007555,-14.914848,-8.359816,-12.148201,-6.967783
-0.5556988010369885,-0.0793855430052841,-0.1587710860105682,0.0793855430052841,-0.23815662901585224,-0.3969277150264204,0.23815662901585224,7.838236250577848,-4.815112826663218,-9.926641434792172,3.7913357981634093,-12.501384389363524,-19.576360435469784,8.38354550235432,2.6537304,-3.6113176,-7.045639,-15.013435,-8.409752,-12.221931,-7.006958
-0.5588561805883351,-0.07983659722690502,-0.15967319445381004,0.07983659722690502,-0.23950979168071504,-0.3991829861345251,0.23950979168071504,7.9236967275552646,-4.83476274913986,-9.972432935414961,3.7454948396121712,-12.576298002301769,-19.68314439532838,8.423432481418928,2.684492,-3.630363,-7.0836997,-15.112076,-8.459681,-12.295646,-7.046118
-0.5620135601396816,-0.08028765144852595,-0.1605753028970519,0.08028765144852595,-0.24086295434557786,-0.4014382572426297,0.24086295434557786,8.00958254297755,-4.854253908115165,-10.018016588527962,3.69900260824546,-12.651280201618137,-19.78991969770833,8.463189266155405,2.7154374,-3.6493883,-7.1217313,-15.210762,-8.5096,-12.369343,-7.0852566
-0.5651709396910282,-0.08073870567014689,-0.16147741134029378,0.08073870567014689,-0.24221611701044066,-0.4036935283507344,0.24221611701044066,8.095893038968683,-4.873584780571423,-10.063390605360306,3.651861997767156,-12.726330181677614,-19.89668595991544,8.50281489748012,2.746564,-3.668395,-7.1597376,-15.309486,-8.55951,-12.443017,-7.124378
-0.5683283192423747,-0.08118975989176783,-0.16237951978353565,0.08118975989176783,-0.24356927967530345,-0.4059487994588391,0.24356927967530345,8.182627776395108,-4.892757878282575,-10.108562873240095,3.6040723007142055,-12.801456376978942,-20.003438173532526,8.542310670090533,2.777864,-3.6873827,-7.197712,-15.408257,-8.609406,-12.516667,-7.1634808
-0.5714856987937211,-0.08164081411338875,-0.1632816282267775,0.08164081411338875,-0.24492244234016622,-0.4082040705669437,0.24492244234016622,8.269785792174506,-4.911766061615008,-10.153518001013696,3.5556415521340954,-12.876644896683773,-20.110182459124925,8.581672470915336,2.809342,-3.7063498,-7.2356586,-15.507069,-8.659293,-12.590295,-7.2025633
-0.5746430783450677,-0.08209186833500969,-0.16418373667001937,0.08209186833500969,-0.246275605005029,-0.41045934167504833,0.246275605005029,8.357366417121138,-4.930607975525607,-10.198254764674168,3.506572666356075,-12.951895358496568,-20.216917982092582,8.620899454138765,2.841004,-3.7252984,-7.2735796,-15.605915,-8.709166,-12.663897,-7.2416286
-0.5778004578964143,-0.08254292255663061,-0.16508584511326121,0.08254292255663061,-0.24762876766989184,-0.412714612783153,0.24762876766989184,8.445369142972032,-4.949284983718692,-10.24277814195469,3.4568661280628605,-13.027213322688144,-20.32364108551038,8.659992249393074,2.8728418,-3.744227,-7.311469,-15.704796,-8.759024,-12.73747,-7.2806683
-0.5809578374477607,-0.08299397677825154,-0.1659879535565031,0.08299397677825154,-0.24898193033475463,-0.41496988389125766,0.24898193033475463,8.533793055961738,-4.967791671046787,-10.287077398142364,3.40652865981759,-13.102589196507992,-20.430355267286146,8.698947771806488,2.9048595,-3.7631345,-7.349329,-15.803703,-8.80887,-12.811015,-7.3196955


==> fig_sym_data_PANN_iso_1.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3,pot_pred,n_1_pred,n_2_pred,n_3_pred,m_1_pred,m_2_pred,m_3_pred
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.646034252751611e-15,0.0,0.0,8.689870105463174e-15,-1.4356387245144628e-18,-4.891746575825457e-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.003157379551346526,0.0004510542216209323,0.0009021084432418646,0.0004510542216209323,0.001353162664862797,0.002255271108104661,0.001353162664862797,0.0002821990204728544,0.030360482256740724,0.060724045748809075,0.09854262086870262,0.07424703366164849,0.1237380202584097,0.0529926215071664,0.00027929246,0.029925238,0.06042971,0.096725464,0.07358026,0.12244069,0.052898206
0.006314759102693052,0.0009021084432418646,0.0018042168864837293,0.0009021084432418646,0.002706325329725594,0.004510542216209322,0.002706325329725594,0.0011278491280924177,0.060725008862120435,0.1214588423652443,0.19601616830130514,0.14832355154785867,0.24718883460008306,0.10593524984194186,0.0011179149,0.059877343,0.12088484,0.19250488,0.14702933,0.24467216,0.105752565
0.00947213865403958,0.001353162664862797,0.002706325329725594,0.001353162664862797,0.0040594879945883905,0.006765813324313984,0.0040594879945883905,0.0025355407482517737,0.09109307582418018,0.1822033389345953,0.2924262474816644,0.22223302447193302,0.37035613071384976,0.15882792244715982,0.0025120527,0.08985522,0.18136413,0.28733826,0.22034867,0.36669654,0.15856294
0.012629518205386103,0.0018042168864837293,0.0036084337729674586,0.0018042168864837293,0.005412650659451188,0.009021084432418645,0.005412650659451188,0.004503878627299002,0.12146417700746999,0.24295649017183182,0.3877783767489304,0.2959788832699208,0.4932435541988224,0.2116706714230821,0.0044643283,0.119857825,0.24186644,0.3812256,0.29353988,0.4885162,0.21132922
0.01578689775673263,0.0022552711081046616,0.004510542216209323,0.0022552711081046616,0.006765813324313984,0.011276355540523307,0.006765813324313984,0.007031481642698719,0.15183780411404205,0.3037172562106664,0.4820779889540602,0.3695645194661566,0.6158547092711387,0.264463523550636,0.006970197,0.14988407,0.30239052,0.4741974,0.36660436,0.6101332,0.26405117
0.01894427730807916,0.002706325329725594,0.005412650659451188,0.002706325329725594,0.008118975989176781,0.013531626648627969,0.008118975989176781,0.010116982616109167,0.1822134466629782,0.3644846023957198,0.5753304327918607,0.44299328592416803,0.7381931594562767,0.3172065003135239,0.0100308955,0.17993288,0.36293513,0.5661926,0.43954355,0.7315495,0.3167288
0.02210165685942568,0.0031573795513465262,0.0063147591026930525,0.0031573795513465262,0.009472138654039577,0.01578689775673263,0.009472138654039577,0.013759028129297976,0.21259059196848623,0.42525749907771065,0.6675409741091183,0.5162684974832299,0.8602624282671301,0.36989961791921794,0.013645202,0.2100032,0.4234991,0.6572876,0.5123592,0.85276777,0.36936182
0.025259036410772207,0.0036084337729674586,0.007216867545934917,0.0036084337729674586,0.010825301318902376,0.01804216886483729,0.010825301318902376,0.01795626642969723,0.24296852230995747,0.4860353627028456,0.7587148283392968,0.5893947279107958,0.9820637651327019,0.4225428861022104,0.017810225,0.24009395,0.48408118,0.7474289,0.5850524,0.97378945,0.4219501
0.028416415962118736,0.004059487994588391,0.008118975989176783,0.004059487994588391,0.012178463983765172,0.020297439972941953,0.012178463983765172,0.022707391574185838,0.2733470963138396,0.5468163547894077,0.848857045836959,0.6623728075309059,1.1036047742599577,0.4751363127179886,0.02252698,0.27020407,0.5446802,0.83662415,0.65762484,1.0946174,0.4744935
0.03157379551346526,0.004510542216209323,0.009021084432418646,0.004510542216209323,0.013531626648627969,0.022552711081046613,0.013531626648627969,0.028011081337672498,0.3037256204506496,0.6075998385409596,0.9379726750984159,0.7352070583211147,1.224886934675998,0.5276798973225305,0.027791083,0.30033255,0.605295,0.9248886,0.73007786,1.2152534,0.52699184
0.034731175064811784,0.004961596437830256,0.009923192875660512,0.004961596437830256,0.014884789313490765,0.024807982189151274,0.014884789313490765,0.033866035773256774,0.3341035754143617,0.6683847966122946,1.0260666626322072,0.8079006330374385,1.3459136457386056,0.5801736352349122,0.033604622,0.33047822,0.66592425,1.0122375,0.80241334,1.3356997,0.579445
0.03788855461615832,0.005412650659451188,0.010825301318902376,0.005412650659451188,0.016237951978353562,0.027063253297255938,0.016237951978353562,0.04027096717413367,0.3644804319629657,0.7291702333159846,1.1131438799716593,0.880456697896955,1.4666881820287434,0.6326175165282755,0.03996855,0.36064023,0.7265671,1.0986404,0.87463224,1.4559581,0.6318527
0.041045934167504836,0.005863704881072121,0.011727409762144241,0.005863704881072121,0.01759111464321636,0.029318524405360598,0.01759111464321636,0.047224601449116936,0.39485566888756873,0.7899551327015425,1.1992091208257738,0.952878318472861,1.5872139017134397,0.6850115261851155,0.046876848,0.39081714,0.7872216,1.1841125,0.9467364,1.5760316,0.68421483
0.04420331371885136,0.0063147591026930525,0.012629518205386105,0.0063147591026930525,0.018944277308079155,0.03157379551346526,0.018944277308079155,0.05472567602588317,0.4252287516003631,0.8507385078988774,1.2842671072678127,1.0251685957680632,1.707494001977946,0.7373556439410902,0.054332793,0.42100826,0.8478873,1.2686615,1.018727,1.6959213,0.73653114
0.04736069327019789,0.006765813324313985,0.01353162664862797,0.006765813324313985,0.020297439972941953,0.03382906662156992,0.020297439972941953,0.06277294187071616,0.45559915463974093,0.9115193487965739,1.3683224851905411,1.097330524957962,1.827531775423841,0.7896498444792059,0.062331617,0.45121232,0.90856266,1.3522644,1.0906055,1.8156298,0.78880167
0.05051807282154441,0.007216867545934917,0.014433735091869834,0.007216867545934917,0.02165060263780475,0.03608433772967458,0.02165060263780475,0.07136516128134934,0.4859663413354685,0.9722966687927633,1.451379830746896,1.1693671230633464,1.9473303815607974,0.8418940972758929,0.07087302,0.48142844,0.9692466,1.4349518,1.1623739,1.9351598,0.84102607
0.05367545237289094,0.00766792176755585,0.0153358435351117,0.00766792176755585,0.023003765302667546,0.038339608837779246,0.023003765302667546,0.08050110845520707,0.5163297717135298,1.033069486201295,1.5334436495527057,1.2412813789549872,2.066892938858332,0.8940883666799891,0.07995856,0.5116555,1.029938,1.5167084,1.2340329,2.0545125,0.893204
0.05683283192423747,0.008118975989176783,0.016237951978353565,0.008118975989176783,0.024356927967530344,0.040594879945883906,0.024356927967530344,0.09017956902723077,0.5466889001876317,1.0938368293284706,1.6145183785538588,1.3130762671654805,2.1862225016868333,0.9462326119129826,0.08958483,0.54189235,1.0906353,1.5975571,1.3055843,2.1736903,0.94533545
0.05999021147558399,0.008570030210797714,0.017140060421595427,0.008570030210797714,0.02571009063239314,0.04285015105398857,0.02571009063239314,0.10039932338703451,0.5770430560881824,1.1545980179611488,1.694608429708637,1.3847554604276984,2.3053207773921103,0.9983267863662281,0.09975374,0.572138,1.1513376,1.6774521,1.3770297,2.2926955,0.9974202
0.06314759102693052,0.009021084432418646,0.018042168864837293,0.009021084432418646,0.027063253297255938,0.04510542216209323,0.027063253297255938,0.11115921929764491,0.6073919761171378,1.2153514106354526,1.773718003293695,1.4563201485729393,2.424193856318965,1.0503708409217036,0.11045778,0.6023913,1.2120433,1.7564621,1.44837,2.41153,1.049458
0.06630497057827704,0.00947213865403958,0.01894427730807916,0.00947213865403958,0.028416415962118736,0.04736069327019789,0.028416415962118736,0.12245805940059984,0.637734971917415,1.276096360957898,1.8518513789282856,1.527774027214209,2.5428432259404086,1.102364718583727,0.121703744,0.6326515,1.2727519,1.8345337,1.5196073,2.5301957,1.1014484
0.06946235012962357,0.009923192875660512,0.019846385751321024,0.009923192875660512,0.02976957862698153,0.04961596437830255,0.02976957862698153,0.13429467558950597,0.6680714891527638,1.3368319037021628,1.9290127241259367,1.5991199373253084,2.6612718302252634,1.1543083582169202,0.13348746,0.66291726,1.3334616,1.9116821,1.5907427,2.6486955,1.1533917
0.0726197296809701,0.010374247097281443,0.020748494194562886,0.010374247097281443,0.03112274129184433,0.05187123548640721,0.03112274129184433,0.14666791312547522,0.6984009852867545,1.3975570410745592,2.005206136003846,1.6703606056654197,2.7794827346938376,1.2062016936546152,0.14580703,0.6931877,1.3941717,1.9879303,1.6617777,2.767031,1.2052873
0.07577710923231663,0.010825301318902376,0.02165060263780475,0.010825301318902376,0.032475903956707124,0.054126506594511875,0.032475903956707124,0.15957662238334497,0.7287228775050114,1.4582708666726234,2.0804356630366256,1.741498945253678,2.8974785888412526,1.258044653589255,0.15866053,0.7234616,1.4548805,2.0632477,1.7327135,2.8852034,1.2571353
0.07893448878366316,0.011276355540523308,0.022552711081046617,0.011276355540523308,0.033829066621569925,0.056381777702616535,0.033829066621569925,0.17301967472253976,0.7590366440066512,1.5189723236631916,2.154705265055581,1.8125374750668342,3.015262665495913,1.3098371617270372,0.17204976,0.75373816,1.5155871,2.137642,1.8035523,3.0032167,1.308935
0.08209186833500967,0.011727409762144241,0.023454819524288482,0.011727409762144241,0.03518222928643272,0.058637048810721196,0.03518222928643272,0.18699594603462696,0.7893417203006968,1.579660451807209,2.2280188559628953,1.8834789160371375,3.132837794740369,1.3615791365922651,0.18597329,0.784016,1.5762902,2.2111359,1.8742944,3.1210713,1.3606867
0.0852492478863562,0.012178463983765172,0.024356927967530344,0.012178463983765172,0.036535391951295515,0.060892319918825856,0.036535391951295515,0.20150432192554088,0.8196375342885747,1.640334303640313,2.3003802909968645,1.9543259861154096,3.2502067343114547,1.4132704916783834,0.20042992,0.8142946,1.636989,2.2837067,1.944942,3.23877,1.4123893
0.08840662743770272,0.012629518205386105,0.02525903641077221,0.012629518205386105,0.03788855461615831,0.06314759102693052,0.03788855461615831,0.21654369985946503,0.8499235196182543,1.7009929122120335,2.371793361860349,2.0250813264084435,3.367372301431619,1.4649111354078093,0.21541464,0.84457237,1.6976815,2.3553848,2.015496,3.3563144,1.4640436
0.09156400698904926,0.013080572427007038,0.026161144854014075,0.013080572427007038,0.03924171728102111,0.06540286213503518,0.03924171728102111,0.23211298406347883,0.8801990865265905,1.7616353603028632,2.4422618101818925,2.0957476601497462,3.4843370955347637,1.5165009713085218,0.23093355,0.87484866,1.7583673,2.4261475,2.085958,3.473707,1.5156487
0.09472138654039577,0.01353162664862797,0.02706325329725594,0.01353162664862797,0.040594879945883906,0.06765813324313984,0.040594879945883906,0.24821109937339972,0.9104637022975108,1.8222605886680727,2.5117892931528947,2.1663273611182152,3.6011042495922885,1.5680398973497442,0.24698055,0.90512204,1.8190442,2.4960022,2.1563296,3.5909495,1.5672048
0.0978787660917423,0.013982680870248902,0.027965361740497803,0.013982680870248902,0.0419480426107467,0.0699134043512445,0.0419480426107467,0.26483697049292393,0.9407167722273311,1.8828676791839523,2.5803794364398573,2.2368230945007754,3.7176763152769277,1.619527806856179,0.26355743,0.935392,1.8797127,2.5649414,2.2266123,3.7080443,1.6187112
0.10103614564308883,0.014433735091869834,0.02886747018373967,0.014433735091869834,0.0433012052756095,0.07216867545934916,0.0433012052756095,0.28198953397708804,0.9709577099612744,1.9434556870109243,2.6480358044168346,2.307237435304867,3.834055931038555,1.6709645880608877,0.2806604,0.96565706,1.94037,2.6329803,2.2968073,3.8249936,1.6701679
0.10419352519443535,0.014884789313490767,0.029769578626981534,0.014884789313490767,0.0446543679404723,0.07442394656745382,0.0446543679404723,0.2996677374950928,1.0011859335080995,2.0040236499321646,2.7147619026147654,2.3775728925602593,3.950245778671714,1.7223501240511168,0.29829228,0.9959165,2.0010157,2.700119,2.3669157,3.941799,1.7215745
0.10735090474578188,0.0153358435351117,0.0306716870702234,0.0153358435351117,0.04600753060533509,0.07667921767555849,0.04600753060533509,0.31787054252459035,1.0314008804969472,2.0645705517807893,2.7805611716336207,2.4478318349551476,4.066248707442259,1.7736842923615745,0.31644773,1.0261691,2.0616484,2.7663574,2.4369392,4.058462,1.7729309
0.11050828429712842,0.015786897756732633,0.031573795513465265,0.015786897756732633,0.047360693270197894,0.07893448878366315,0.047360693270197894,0.33659691341201387,1.061601948127728,2.125095465016566,2.8454370148801393,2.518016796492824,4.1820672173819515,1.824966966056839,0.33513272,1.0564138,2.1222663,2.8316956,2.506879,4.174986,1.8242364
0.11366566384847494,0.016237951978353565,0.03247590395670713,0.016237951978353565,0.04871385593506069,0.08118975989176781,0.04871385593506069,0.3558458093408872,1.091788450878892,2.1855976518831093,2.9093928185343736,2.588130674012598,4.297703140882235,1.8761980153011486,0.3543384,1.0866497,2.1828694,2.896141,2.5767367,4.2913713,1.8754914
0.11682304339982146,0.016689006199974495,0.03337801239994899,0.016689006199974495,0.050067018599923484,0.08344503099987247,0.050067018599923484,0.37561623195025196,1.121959882730205,2.246075940294124,2.9724318346913114,2.658175430763063,4.413159805703396,1.9273773009895676,0.3740691,1.1168756,2.2434556,2.9596786,2.6465135,4.4076204,1.9266952
0.11998042295116798,0.017140060421595427,0.034280120843190855,0.017140060421595427,0.05142018126478628,0.08570030210797713,0.05142018126478628,0.3959071822671315,1.1521156777560226,2.306529288584981,3.034557288558418,2.728153294084414,4.528440029024148,1.9785046796394579,0.39432144,1.1470908,2.3040247,3.0223236,2.7162108,4.523737,1.9778476
0.1231378025025145,0.01759111464321636,0.03518222928643272,0.01759111464321636,0.05277334392964908,0.08795557321608179,0.05277334392964908,0.4167176701711881,1.1822552646484392,2.366956657777911,3.095772355523237,2.7980664823112376,4.643546574059397,2.02958000229077,0.41509557,1.1772941,2.3645744,3.0840836,2.7858305,4.6397223,2.0289483
0.12629518205386103,0.018042168864837293,0.036084337729674586,0.018042168864837293,0.054126506594511875,0.09021084432418645,0.054126506594511875,0.43804669321161543,1.2123779568784443,2.427357282774423,3.1560802129080927,2.8679177294379223,4.7584812878491,2.080603118787545,0.4363892,1.2074844,2.4251037,3.1449356,2.8553731,4.7555776,2.0799966
0.12945256160520757,0.018493223086458226,0.03698644617291645,0.018493223086458226,0.05547966925937468,0.09246611543229112,0.05547966925937468,0.4598932691821741,1.2424831252141286,2.4877302501577554,3.215483960846456,2.937709443272073,4.873246503474112,2.13157387229074,0.45820403,1.237661,2.4856126,3.204895,2.9248407,4.871304,2.1309934
0.13260994115655408,0.01894427730807916,0.03788855461615832,0.01894427730807916,0.05683283192423747,0.09472138654039577,0.05683283192423747,0.48225644412851054,1.2725702394994824,2.548074392706202,3.2739866042314434,3.007443524965951,4.987845318008938,2.182492096432877,0.4805355,1.2678221,2.546098,3.263977,2.9942336,4.9869046,2.1819372
0.1357673207079006,0.019395331529700088,0.038790663059400175,0.019395331529700088,0.05818599458910026,0.09697665764850043,0.05818599458910026,0.505135251727011,1.30263865552461,2.6083888133390514,3.3315911511687766,3.0771223790617923,5.102279942448768,2.233357623946973,0.503386,1.2979674,2.6065598,3.322174,3.063554,5.1023817,2.2328281
0.13892470025924714,0.019846385751321024,0.03969277150264205,0.019846385751321024,0.05953915725396306,0.0992319287566051,0.05953915725396306,0.5285286650154682,1.3326873696954324,2.668673513129088,3.3883007266036143,3.14675003031103,5.216549925096992,2.2841703016786576,0.5267563,1.3280959,2.6669972,3.3794708,3.1328037,5.217737,2.283666
0.14208207981059368,0.020297439972941957,0.04059487994588391,0.020297439972941957,0.06089231991882586,0.10148719986470978,0.06089231991882586,0.5524358826316983,1.362716492553526,2.7289256716089785,3.44411789351157,3.2163252849077315,5.330663180334665,2.3349299132361563,0.55063796,1.3582062,2.7274084,3.4358673,3.201983,5.3329725,2.3344502
0.1452394593619402,0.020748494194562886,0.04149698838912577,0.020748494194562886,0.06224548258368866,0.10374247097281442,0.06224548258368866,0.5768559033816103,1.3927250610114827,2.7891451644608733,3.49904566492353,3.285851918335849,5.444619520393417,2.3856362912002544,0.5750382,1.3882973,2.787792,3.4914093,3.2710934,5.4480896,2.3851802
0.1483968389132867,0.02119954841618382,0.04239909683236764,0.02119954841618382,0.06359864524855145,0.10599774208091907,0.06359864524855145,0.6017877888135778,1.422712389344033,2.8493311604351232,3.5530868786618703,3.355332361501672,5.558420889924218,2.4362892497381226,0.5999515,1.4183689,2.8481476,3.5460587,3.3401365,5.563091,2.4358573
0.15155421846463327,0.02165060263780475,0.0433012052756095,0.02165060263780475,0.06495180791341425,0.10825301318902375,0.06495180791341425,0.6272306068462556,1.4526777783883187,2.9094828520771348,3.6062443319683704,3.424769057159667,5.672069171694878,2.4868885991932794,0.6253805,1.4484191,2.9084733,3.599823,3.409114,5.677978,2.486479
0.15471159801597978,0.022101656859425684,0.04420331371885137,0.022101656859425684,0.06630497057827706,0.11050828429712842,0.06630497057827706,0.6531834800682159,1.482620764356518,2.9695988122178614,3.658520670787727,3.494163349061929,5.785567922098112,2.5374341282941524,0.6513188,1.4784473,2.9687684,3.65271,3.4780273,5.792754,2.5370464
0.15786897756732632,0.022552711081046617,0.045105422162093234,0.022552711081046617,0.06765813324313985,0.11276355540523307,0.06765813324313985,0.6796454932676818,1.5125406467807574,3.0296782114924503,3.7099186049791864,3.563517616650473,5.898919001801525,2.5879256355886233,0.67777205,1.5084527,3.029032,3.7047195,3.5468762,5.9074183,2.5875585
0.1610263571186728,0.023003765302667546,0.04600753060533509,0.023003765302667546,0.06901129590800263,0.11501882651333772,0.06901129590800263,0.706615739075856,1.542436720599697,3.0897202208448773,3.7604408017297444,3.6328342112455103,6.012124274445915,2.6383629151906005,0.70473504,1.5384337,3.0892615,3.755844,3.615664,6.0219755,2.6380153
0.16418373667001934,0.023454819524288482,0.046909639048576965,0.023454819524288482,0.07036445857286544,0.11727409762144239,0.07036445857286544,0.7340933397297423,1.5723083904470567,3.149723713997023,3.8100898370624603,3.702114960079799,6.125186362466592,2.688745747269061,0.73220825,1.5683897,3.1494567,3.8060913,3.684391,6.1364255,2.688416
0.16734111622136588,0.023905873745909415,0.04781174749181883,0.023905873745909415,0.07171762123772824,0.11952936872954706,0.07171762123772824,0.7620774033454387,1.602154943715214,3.2096878551904346,3.8588682956713325,3.771362164368395,6.238107108963062,2.739073915618697,0.76018906,1.5983198,3.2096167,3.855484,3.7530591,6.250773,2.7387612
0.1704984957727124,0.024356927967530344,0.04871385593506069,0.024356927967530344,0.07307078390259103,0.12178463983765171,0.07307078390259103,0.7905670667731913,1.6319757758220639,3.269611515258073,3.906778674729535,3.840577618336337,6.350889077552905,2.7893471893906896,0.78868175,1.6282225,3.2697399,3.904007,3.8216689,6.3650165,2.7890499
0.1736558753240589,0.024807982189151277,0.049615964378302554,0.024807982189151277,0.07442394656745382,0.12403991094575637,0.07442394656745382,0.81956145308765,1.6617701657370696,3.3294938529550016,3.9538234794188005,3.909763577001933,6.463534086352676,2.839565342029998,0.81768036,1.6580977,3.3298252,3.9516525,3.8902216,6.479159,2.8392813
0.17681325487540545,0.02525903641077221,0.05051807282154442,0.02525903641077221,0.07577710923231662,0.12629518205386103,0.07577710923231662,0.8490597134394215,1.691537499950712,3.389333734299307,4.000005130563915,3.978921799692672,6.576044645487546,2.889728131550141,0.8471854,1.6879437,3.3898716,3.9983978,3.958719,6.593204,2.889456
0.17997063442675199,0.025710090632393143,0.051420181264786285,0.025710090632393143,0.07713027189717943,0.1285504531619657,0.07713027189717943,0.8790609800768407,1.7212770190649878,3.4491303892789253,4.045326068056907,4.048054619149809,6.688422368730828,2.9398353239418964,0.8771982,1.7177597,3.449878,4.0443115,4.027163,6.707152,2.9395735
0.18312801397809852,0.026161144854014075,0.05232228970802815,0.026161144854014075,0.07848343456204222,0.13080572427007037,0.07848343456204222,0.9095644285523018,1.7509881579977093,3.5088825289096413,4.089788616387685,4.117163520709104,6.800670065307057,2.9898866603222642,0.9077163,1.7475442,3.509842,4.0893555,4.095553,6.8210034,2.9896333
0.186285393529445,0.026612199075635005,0.05322439815127001,0.026612199075635005,0.079836597226905,0.133060995378175,0.079836597226905,0.9405692086057308,1.7806701674950756,3.568589327417532,4.1333951343424244,4.18625071655013,6.91278943191321,3.039881894035565,0.93873715,1.7772971,3.569764,4.1335144,4.1638927,6.934764,3.0396347
0.18944277308079155,0.02706325329725594,0.05412650659451188,0.02706325329725594,0.08118975989176781,0.13531626648627967,0.08118975989176781,0.9720744924702873,1.8103223800583372,3.6282497314243525,4.176147911391883,4.255318041744042,7.024782668626571,3.08982076429409,0.9702637,1.8070171,3.6296422,4.176819,4.2321825,7.0484343,3.0895777
0.19260015263213812,0.027514307518876874,0.05502861503775375,0.027514307518876874,0.08254292255663062,0.13757153759438434,0.08254292255663062,1.004079458033856,1.8399441183100165,3.6878626977447406,4.218049204535768,4.324367335741003,7.136651919492469,3.1397030051230597,1.0022893,1.836703,3.6894755,4.219269,4.300423,7.162015,3.139462
0.1957575321834846,0.027965361740497803,0.055930723480995606,0.027965361740497803,0.0838960852214934,0.139826808702489,0.0838960852214934,1.0365832735195846,1.8695346057249262,3.747427424992962,4.259101269681199,4.393400794340904,7.248398782692129,3.1895283558957446,1.034821,1.8663541,3.7492628,4.2608414,4.3686166,7.2755084,3.1892872
0.1989149117348311,0.028416415962118736,0.05683283192423747,0.028416415962118736,0.0852492478863562,0.14208207981059365,0.0852492478863562,1.0695851365402385,1.8990931922364542,3.806942767253585,4.299306281867391,4.462420068640164,7.360025581497899,3.2392965356537506,1.0678527,1.895969,3.8090024,4.3015747,4.436762,7.388915,3.2390525
0.20207229128617765,0.02886747018373967,0.05773494036747934,0.02886747018373967,0.086602410551219,0.14433735091869832,0.086602410551219,1.1030842419532156,1.9286191704293882,3.8664077111565516,4.338666402118404,4.53142700196433,7.471534321132583,3.2890072636645944,1.1013856,1.9255472,3.8686936,4.3414307,4.5048647,7.502241,3.2887578
0.20522967083752422,0.0293185244053606,0.0586370488107212,0.0293185244053606,0.0879555732160818,0.146592622026803,0.0879555732160818,1.1370797870581089,1.9581118044659178,3.925821300935456,4.377183766574317,4.600423509805847,7.582926864902045,3.338660256613531,1.1354175,1.9550874,3.9283354,4.3804398,4.5729227,7.6154847,3.3384032
0.2083870503888707,0.029769578626981534,0.05953915725396307,0.029769578626981534,0.0893087358809446,0.14884789313490765,0.0893087358809446,1.1715709699377272,1.9875703195625187,3.9851826670115615,4.414860489560841,4.6694116178447445,7.694204887617306,3.388255230436088,1.1699498,1.984589,3.9879265,4.4186096,4.6409373,7.7286468,3.3879883
0.21154442994021724,0.030220632848602463,0.06044126569720493,0.030220632848602463,0.09066189854580739,0.1511031642430123,0.09066189854580739,1.2065570339668452,2.016994172974512,4.044490312391192,4.451698579240165,4.738392418773495,7.805371284654742,3.4377918639170866,1.2049799,2.0140505,4.047465,4.455902,4.708912,7.8417315,3.4375117
0.21470180949156376,0.0306716870702234,0.0613433741404468,0.0306716870702234,0.09201506121067018,0.15335843535111698,0.09201506121067018,1.242037169916967,2.0463824616506776,4.103743669871095,4.487700125626689,4.807368357534868,7.916427076795932,3.487269877293009,1.2405038,2.043471,4.1069503,4.49234,4.7768474,7.954743,3.4869745
0.2178591890429103,0.031122741291844332,0.062245482583688665,0.031122741291844332,0.093368223875533,0.15561370645922165,0.093368223875533,1.2780106276248369,2.0757346012086475,4.162941313622272,4.522867088375972,4.876340616500195,8.027374942409555,3.536688941008955,1.2765286,2.07285,4.166382,4.527954,4.844744,8.067678,3.5363748
0.22101656859425683,0.031573795513465265,0.06314759102693053,0.031573795513465265,0.09472138654039579,0.1578689775673263,0.09472138654039579,1.3144766265717365,2.1050497800878896,4.222082400069233,4.557201465798293,4.945311210135751,8.138216402215175,3.586048750430732,1.3130496,2.1021864,4.2257576,4.562668,4.9126034,8.180545,3.585714
0.22417394814560335,0.032024849735086194,0.06404969947017239,0.032024849735086194,0.09607454920525857,0.16012424867543096,0.09607454920525857,1.351434403990581,2.134327254379153,4.281165888372342,4.590705204906033,5.014281854436002,8.248953336801248,3.6353489851780014,1.3500602,2.131479,4.2850766,4.596573,4.980426,8.293337,3.6349902
0.2273313276969499,0.03247590395670713,0.06495180791341426,0.03247590395670713,0.09742771187012138,0.16237951978353563,0.09742771187012138,1.3888832028026914,2.163566274700553,4.34019073333286,4.623380224614486,5.083254247575176,8.359587609458101,3.684589319102626,1.3875718,2.1607273,4.3443384,4.629616,5.048216,8.406066,3.6842034
0.2304887072482964,0.03292695817832806,0.06585391635665612,0.03292695817832806,0.09878087453498417,0.1646347908916403,0.09878087453498417,1.4268222715280274,2.192766086132249,4.399155885287374,4.655228416354179,5.152230069983019,8.470121066287103,3.7337694202619662,1.4255755,2.18993,4.4035406,4.6618347,5.1159706,8.5187235,3.7333531
0.2336460867996429,0.03337801239994899,0.06675602479989798,0.03337801239994899,0.10013403719984697,0.16689006199974493,0.10013403719984697,1.4652508641958435,2.2219259281511405,4.458060290003104,4.686251644682362,5.221210984414888,8.580555536304296,3.7828889508919845,1.464073,2.2190857,4.4626827,4.693207,5.183695,8.631319,3.7824397
0.23680346635098945,0.033829066621569925,0.06765813324313985,0.033829066621569925,0.10148719986470976,0.1691453331078496,0.10148719986470976,1.5041682402558518,2.2510450345653736,4.516902888574224,4.716451747892485,5.290198636016306,8.69089283153819,3.8319475673801384,1.5030589,2.248194,4.521764,4.723709,5.2513866,8.743853,3.8314621
0.23996084590233596,0.034280120843190855,0.06856024168638171,0.034280120843190855,0.10284036252957256,0.17140060421595427,0.10284036252957256,1.5435736322955758,2.280122415650826,4.5756832062620605,4.745830588958281,5.359195447671394,8.801133751472628,3.880944957466658,1.5425401,2.2772539,4.5807824,4.7534027,5.3190494,8.856324,3.8804202
0.24311822545368253,0.03473117506481179,0.06946235012962358,0.03473117506481179,0.10419352519443537,0.17365587532405893,0.10419352519443537,1.583466374067478,2.3091577218676744,4.634399018002376,4.7743898544302805,5.428201461588863,8.911282045532788,3.9298806933940122,1.58251,2.3062644,4.639737,4.782234,5.3866835,8.968738,3.9293137
0.246275605005029,0.03518222928643272,0.07036445857286544,0.03518222928643272,0.10554668785929816,0.17591114643216357,0.10554668785929816,1.6238457092246041,2.338149959062421,4.693049818405499,4.802131358049633,5.4972190434938755,9.021338499652613,3.97875444906185,1.622972,2.3352244,4.698627,4.8102417,5.454292,9.081094,3.978142
0.24943298455637553,0.03563328350805365,0.0712665670161073,0.03563328350805365,0.10689985052416094,0.17816641754026824,0.10689985052416094,1.6647108486396545,2.367097855781193,4.751635855131988,4.829056938636413,5.566251516328503,9.131302717510323,4.027565946123689,1.6639228,2.3641334,4.757451,4.837387,5.5218735,9.193396,4.026905
0.25259036410772207,0.036084337729674586,0.07216867545934917,0.036084337729674586,0.10825301318902375,0.1804216886483729,0.10825301318902375,1.706061176077882,2.396001294314217,4.810154192533527,4.855168165902407,5.635297975410051,9.241179468816263,4.076314689851447,1.7053585,2.3929904,4.8162084,4.8637238,5.589431,9.305643,4.075602
0.25574774365906866,0.03653539195129552,0.07307078390259104,0.03653539195129552,0.10960617585388656,0.18267695975647757,0.10960617585388656,1.7478959907207774,2.4248595381909346,4.86860354109775,4.880466724833927,5.7043597205299355,9.350970740490425,4.125000284794896,1.7472854,2.4217932,4.874896,4.889221,5.6569653,9.417838,4.1242323
0.25890512321041514,0.03698644617291645,0.0739728923458329,0.03698644617291645,0.11095933851874935,0.18493223086458224,0.11095933851874935,1.7902145493203836,2.4536715181531563,4.926983534415326,4.904954341769431,5.773439232114018,9.460677052117648,4.173622394629887,1.789701,2.450543,4.933516,4.9138794,5.724477,9.529985,4.172796
0.26206250276176163,0.03743750039453738,0.07487500078907476,0.03743750039453738,0.11231250118361213,0.18718750197268688,0.11231250118361213,1.8330161239028664,2.482436221855642,4.985293634132268,4.928632701007534,5.842538733095078,9.570299228681248,4.222180668492948,1.8326006,2.4792368,4.992064,4.9377136,5.7919703,9.642086,4.2212934
0.26521988231310817,0.03788855461615832,0.07577710923231663,0.03788855461615832,0.11366566384847494,0.18944277308079155,0.11366566384847494,1.8763000735735456,2.5111532197427606,5.04353163100084,4.951503362210113,5.911658297731391,9.679840624615032,4.270674629921022,1.875988,2.5078757,5.050541,4.960724,5.8594418,9.75414,4.269722
0.2683772618644547,0.038339608837779246,0.07667921767555849,0.038339608837779246,0.11501882651333774,0.19169804418889622,0.11501882651333774,1.9200656800187903,2.5398214930343235,5.1016969567308434,4.973567969507743,5.9808000952828335,9.789302048283838,4.319103913844038,1.9198585,2.5364568,5.108945,4.982895,5.9268966,9.866151,4.318084
0.2715346414158012,0.038790663059400175,0.07758132611880035,0.038790663059400175,0.11637198917820052,0.19395331529700086,0.11637198917820052,1.9643120606030708,2.5684387774770943,5.159792664832091,4.994828323833232,6.049970780643142,9.89867905656816,4.36746842785402,1.9642172,2.5649805,5.1672745,5.0042267,5.994334,9.978118,4.366377
0.27469202096714773,0.03924171728102111,0.07848343456204222,0.03924171728102111,0.11772515184306333,0.19620858640510552,0.11772515184306333,2.009038810562553,2.597006256836497,5.2178118266779165,5.015285678505007,6.119164482638078,10.007981855418128,4.415767323410138,2.009058,2.5934453,5.2255297,5.0247574,6.0617557,10.090046,4.414601
0.27784940051849427,0.03969277150264205,0.0793855430052841,0.03969277150264205,0.11907831450792612,0.1984638575132102,0.11907831450792612,2.054245255130064,2.625523086232397,5.275753181478663,5.034941594307596,6.188382521960975,10.117212129432463,4.464000159782648,2.0543818,2.6218505,5.2837076,5.044464,6.129163,10.201936,4.462757
0.2810067800698408,0.04014382572426298,0.08028765144852595,0.04014382572426298,0.12043147717278893,0.20071912862131486,0.12043147717278893,2.099930660395415,2.6539879920296485,5.333616840768459,5.053797675251359,6.257627862616168,10.22636961080903,4.512166602118662,2.1001859,2.6501954,5.3418093,5.063339,6.196557,10.31379,4.510843
0.28416415962118735,0.04059487994588391,0.08118975989176783,0.04059487994588391,0.12178463983765173,0.20297439972941955,0.12178463983765173,2.1460943320917214,2.682399942222063,5.391402191478504,5.0718554638833035,6.326902539035814,10.335455106308292,4.560266257039048,2.1464753,2.6784782,5.3998313,5.0813904,6.2639403,10.425609,4.5588593
0.28732153917253384,0.04104593416750484,0.08209186833500969,0.04104593416750484,0.1231378025025145,0.20522967083752416,0.1231378025025145,2.192735604598119,2.710758071042766,5.4491080867660635,5.089116460702262,6.3962079190293855,10.444470164984159,4.6082986836276305,2.1932464,2.706699,5.4577737,5.098633,6.331312,10.537395,4.6068053
0.2904789187238804,0.04149698838912577,0.08299397677825154,0.04149698838912577,0.12449096516737732,0.20748494194562883,0.12449096516737732,2.2398536518104124,2.7390602832812694,5.506737224472375,5.105582266441923,6.465549940064187,10.553411161091873,4.6562637588808835,2.2404952,2.7348564,5.5156355,5.1150513,6.3986754,10.649151,4.6546807
0.29363629827522697,0.04194804261074671,0.08389608522149342,0.04194804261074671,0.1258441278322401,0.20974021305373353,0.1258441278322401,2.2874481428389886,2.7673081097877485,5.564280865547603,5.121254106804476,6.534920879709227,10.662289838818207,4.7041603954417495,2.2882261,2.762949,5.5734143,5.130661,6.4660277,10.760874,4.702484
0.2967936778265734,0.04239909683236764,0.08479819366473527,0.04239909683236764,0.1271972904971029,0.21199548416183814,0.1271972904971029,2.3355182612908214,2.795499476102441,5.621741575534928,5.136133562848978,6.6043265244328415,10.77110262921246,4.751988443399177,2.336433,2.790977,5.631111,5.1454544,6.5333767,10.872575,4.750217
0.29995105737791994,0.04285015105398857,0.08570030210797713,0.04285015105398857,0.1285504531619657,0.2142507552699428,0.1285504531619657,2.384063356872774,2.823633489016641,5.679118181992522,5.15022207501001,6.673768172494631,10.879851016670864,4.799747436421876,2.3851228,2.8189387,5.688722,5.159439,6.60072,10.984252,4.7978783
0.30310843692926653,0.0433012052756095,0.086602410551219,0.0433012052756095,0.1299036158268285,0.2165060263780475,0.1299036158268285,2.433082679724772,2.8517084527968755,5.736412106302827,5.163521111241588,6.743250123494683,10.988533171051975,4.847437133484624,2.434288,2.846834,5.7462487,5.172592,6.6680565,11.095901,4.845467
0.306265816480613,0.04375225949723044,0.08750451899446088,0.04375225949723044,0.1312567784916913,0.21876129748615217,0.1312567784916913,2.4825757920760814,2.8797250292190593,5.793617041920816,5.176031994863475,6.812767679073506,11.097157085794452,4.895056601944493,2.4839334,2.8746614,5.8036895,5.184952,6.7353916,11.20753,4.8929825
0.30942319603195956,0.04420331371885137,0.08840662743770274,0.04420331371885137,0.1326099411565541,0.22101656859425683,0.1326099411565541,2.5325419521168424,2.907681529902137,5.850734318502873,5.187756177045554,6.882325028967904,11.205720953169275,4.942605578165313,2.5340538,2.902419,5.8610406,5.196518,6.8027253,11.31914,4.940427
0.3125805755833061,0.0446543679404723,0.0893087358809446,0.0446543679404723,0.13396310382141688,0.22327183970236147,0.13396310382141688,2.5829805235345247,2.935577033227107,5.90776273668986,5.1986950481152725,6.951923401117139,11.314226192671008,4.9900835699893715,2.584649,2.9301078,5.9183035,5.2072525,6.8700576,11.430734,4.987795
0.31573795513465264,0.045105422162093234,0.09021084432418647,0.045105422162093234,0.1353162664862797,0.22552711081046614,0.1353162664862797,2.63389089465575,2.963410785575723,5.964700505562318,5.208849986980247,7.021563341895596,11.422674909918605,5.037490024065551,2.6357217,2.9577258,5.9754767,5.2171783,6.937391,11.542309,5.035091
0.3188953346859991,0.04555647638371416,0.09111295276742833,0.04555647638371416,0.1366694291511425,0.2277823819185708,0.1366694291511425,2.685272407447219,2.9911816253925125,6.021547161766004,5.218222367143387,7.0912469009186765,11.531067574514585,5.084824504297217,2.6872683,2.9852726,6.0325584,5.2263184,7.004724,11.65387,5.0823126
0.3220527142373456,0.04600753060533509,0.09201506121067018,0.04600753060533509,0.13802259181600526,0.23003765302667545,0.13802259181600526,2.737124427785355,3.0188885420623564,6.078301709162052,5.226813544538645,7.160975501965028,11.639405303102935,5.132086520803077,2.7392893,3.0127468,6.089547,5.2346497,7.0720634,11.765422,5.1294584
0.3252100937886922,0.04645858482695603,0.09291716965391206,0.04645858482695603,0.13937575448086809,0.23229292413478012,0.13937575448086809,2.789446346231562,3.046530701969707,6.134962530030821,5.234624869238626,7.230749858346359,11.747689918441461,5.179275518749613,2.7917838,3.0401483,6.1464434,5.242195,7.1394043,11.876956,5.176531
0.3283674733400387,0.046909639048576965,0.09381927809715393,0.046909639048576965,0.14072891714573088,0.23454819524288478,0.14072891714573088,2.8422375168013594,3.0741069219905777,6.191529147234236,5.241657672279001,7.300571951682097,11.855921895304856,5.2263910470762776,2.8447547,3.0674753,6.2032447,5.248932,7.2067523,11.98849,5.2235265
0.3315248528913852,0.047360693270197894,0.09472138654039579,0.047360693270197894,0.14208207981059368,0.23680346635098945,0.14208207981059368,2.8954972613040213,3.101615689195647,6.248002217598024,5.247913245405009,7.370444988669909,11.964100452781357,5.273432764594321,2.8981934,3.0947275,6.2599497,5.2548676,7.274105,12.100012,5.270446
0.33468223244273176,0.04781174749181883,0.09562349498363766,0.04781174749181883,0.14343524247545647,0.23905873745909412,0.14343524247545647,2.949225136685802,3.1290575526866613,6.304375286941933,5.253392998876247,7.440364299018237,12.07223278749317,5.320399621270377,2.952107,3.1219044,6.3165593,5.260025,7.341468,12.21153,5.3172903
0.33783961199407825,0.04826280171343976,0.09652560342687952,0.04826280171343976,0.14478840514031927,0.24131400856719876,0.14478840514031927,3.0034204679208356,3.156430988792139,6.360648925082555,5.25809823537697,7.510333010526172,12.180318074231733,5.367291248320194,3.0064883,3.149004,6.37307,5.264374,7.40884,12.323047,5.364057
0.3409969915454248,0.04871385593506069,0.09742771187012138,0.04871385593506069,0.14614156780518206,0.24356927967530342,0.14614156780518206,3.0580826136848485,3.1837347262526756,6.416822849927849,5.262030249391818,7.580353269673266,12.288356490136225,5.414107192295599,3.061345,3.176026,6.42948,5.267929,7.4762216,12.43456,5.4107485
0.3441543710967713,0.049164910156681625,0.09832982031336325,0.049164910156681625,0.14749473047004485,0.2458245507834081,0.14749473047004485,3.113210982358511,3.21096791327675,6.472895282029231,5.265190364483021,7.6504255688342795,12.396349842027528,5.460846843281596,3.1166701,3.20297,6.485792,5.2707367,7.5436144,12.546073,5.4573603
0.3473117506481178,0.049615964378302554,0.09923192875660511,0.049615964378302554,0.14884789313490765,0.24807982189151273,0.14884789313490765,3.1688049763043815,3.238129620980468,6.528864672697751,5.267579898762976,7.720550649069096,12.504299640225176,5.507509607492009,3.1724658,3.2298348,6.5420027,5.2727127,7.6110196,12.65759,5.5038943
0.35046913019946435,0.050067018599923484,0.10013403719984697,0.050067018599923484,0.15020105579977044,0.2503350929996174,0.15020105579977044,3.224863985528726,3.2652187729710977,6.584729959704501,5.269200150631744,7.790729768418146,12.612206849626379,5.554094935361832,3.2287302,3.2566197,6.59811,5.2739105,7.6784387,12.769108,5.55035
0.3536265097508109,0.05051807282154442,0.10103614564308884,0.05051807282154442,0.15155421846463324,0.25259036410772207,0.15155421846463324,3.2813873799402296,3.292234045429349,6.640490920601321,5.270052374066747,7.860965068570363,12.720071560786204,5.6006023611209015,3.28546,3.2833228,6.654114,5.2743454,7.7458735,12.880634,5.596728
0.3567838893021575,0.050969127043165356,0.10193825408633071,0.050969127043165356,0.15290738112949606,0.25484563521582676,0.15290738112949606,3.338374583955967,3.319174631313737,6.696145474488453,5.270137893806927,7.931256680331494,12.827895779470804,5.64703121852838,3.3426623,3.3099444,6.7100124,5.273987,7.8133264,12.992169,5.643026
0.35994126885350397,0.051420181264786285,0.10284036252957257,0.051420181264786285,0.15426054379435886,0.2571009063239314,0.15426054379435886,3.3958249938697316,3.3460394096080646,6.751692614220222,5.2694579882573365,8.001605877157814,12.935680370618604,5.693380948224811,3.4003325,3.3364837,6.7658057,5.27285,7.8807945,13.103711,5.6892433
0.36309864840485045,0.051871235486407215,0.10374247097281443,0.051871235486407215,0.15561370645922162,0.25935617743203604,0.15561370645922162,3.45373803141452,3.3728275043479727,6.807130423169867,5.268013980721659,8.07201295546233,13.043427087803833,5.739650887169477,3.458466,3.3629394,6.821492,5.270935,7.9482803,13.215263,5.735382
0.36625602795619705,0.05232228970802815,0.1046445794160563,0.05232228970802815,0.15696686912408445,0.26161144854014073,0.15696686912408445,3.51211311039215,3.3995379368395366,6.862457308648468,5.2658071834493,8.142478551994232,13.151137312984023,5.7858403996999,3.5170674,3.3893108,6.87707,5.2682343,8.015787,13.32683,5.7814403
0.36941340750754353,0.05277334392964908,0.10554668785929816,0.05277334392964908,0.15832003178894724,0.2638667196482454,0.15832003178894724,3.570949472030915,3.426167688099722,6.917679061710184,5.262838442015105,8.213011023856886,13.258805277080446,5.831949661221123,3.5761347,3.415597,6.9325385,5.264786,8.083315,13.438411,5.827417
0.37257078705889,0.05322439815127001,0.10644879630254002,0.05322439815127001,0.15967319445381,0.26612199075635,0.15967319445381,3.63024682534005,3.452719104308433,6.972781918934567,5.25910981398766,8.283598215332141,13.366444133251061,5.877976682580059,3.6356664,3.4417968,6.9878964,5.260559,8.150865,13.550007,5.8733125
0.37572816661023656,0.053675452372890946,0.10735090474578189,0.053675452372890946,0.16102635711867283,0.2683772618644547,0.16102635711867283,3.6900044414399673,3.479189496457733,7.027770390521696,5.254622244573951,8.354247137785343,13.474049243016129,5.9239214818753965,3.695665,3.46791,7.0431437,5.2555466,8.218436,13.661621,5.919127
0.3788855461615831,0.05412650659451188,0.10825301318902376,0.05412650659451188,0.16237951978353563,0.27063253297255935,0.16237951978353563,3.750221735213191,3.5055777798835686,7.082643118116893,5.249377032175591,8.424958624457886,13.58162166829714,5.969783426217574,3.756126,3.4939356,7.0982776,5.2497864,8.286036,13.773256,5.9648585
0.38204292571292964,0.05457756081613281,0.10915512163226562,0.05457756081613281,0.16373268244839842,0.27288780408066404,0.16373268244839842,3.810898123630117,3.5318828693940705,7.137398706292453,5.243375480659968,8.495733458486974,13.689162479320125,6.015561872568523,3.81705,3.5198727,7.153298,5.2432556,8.353659,13.884914,6.0105076
0.38520030526427623,0.05502861503775375,0.1100572300755075,0.05502861503775375,0.16508584511326124,0.2751430751887687,0.16508584511326124,3.8720296821814832,3.5580752251075527,7.1921909442602185,5.236606551495868,8.56672908550656,13.79653016492773,6.061275279590468,3.878439,3.54572,7.208203,5.235977,8.421308,13.9965925,6.056075
0.38835768481562266,0.05547966925937468,0.11095933851874935,0.05547966925937468,0.166439007778124,0.2773983462968733,0.166439007778124,3.9336225351785123,3.5842099485638217,7.246712936686115,5.229095214429167,8.637637285205328,13.904008203456996,6.106885530009595,3.94029,3.5714784,7.2629933,5.2279205,8.488985,14.108296,6.101557
0.3915150643669692,0.055930723480995606,0.11186144696199121,0.055930723480995606,0.1677921704429868,0.279653617404978,0.1677921704429868,3.9956726750322247,3.6102578308187865,7.301116947477977,5.220831151837211,8.708614396927048,14.011454718585082,6.152410768103551,4.0026045,3.5971448,7.3176656,5.219101,8.556689,14.220024,6.1469564
0.39467244391831574,0.05638177770261654,0.11276355540523308,0.05638177770261654,0.16914533310784963,0.28190888851308266,0.16914533310784963,4.058179680068539,3.6362184288913424,7.355394509607692,5.211816267427534,8.779654152665875,14.118877150684177,6.19784939067192,4.06538,3.6227195,7.3722196,5.209549,8.624427,14.331784,6.1922708
0.3978298234696622,0.05683283192423747,0.11366566384847494,0.05683283192423747,0.1704984957727124,0.2841641596211873,0.1704984957727124,4.121142871717958,3.6620901698752055,7.409548748212214,5.202051518422334,8.850761750932426,14.226272290954613,6.243201323577429,4.1286197,3.648202,7.4266534,5.199234,8.692194,14.443572,6.2374997
0.4009872030210088,0.0572838861458584,0.1145677722917168,0.0572838861458584,0.1718516584375752,0.286419430729292,0.1718516584375752,4.184561700792368,3.6878720326259864,7.463576935815889,5.191538358122408,8.921936586667467,14.333642245802727,6.288465709936601,4.192313,3.673591,7.480968,5.1881714,8.759993,14.555391,6.2826457
0.4041445825723553,0.05773494036747934,0.11546988073495867,0.05773494036747934,0.173204821102438,0.28867470183739663,0.173204821102438,4.248435578124438,3.713562805502365,7.517478297352158,5.1802780725717135,8.993179965093086,14.44098734395357,6.333641949393356,4.2564716,3.6988862,7.535161,5.176361,8.827822,14.667241,6.327705
0.40730196212370184,0.05818599458910027,0.11637198917820055,0.05818599458910027,0.1745579837673008,0.2909299729455013,0.1745579837673008,4.312763655056775,3.7391600805251715,7.571266632933871,5.168270415112161,9.064507383849318,14.548295410515284,6.378731457468752,4.3210864,3.7240865,7.589232,5.1637955,8.895688,14.779126,6.3726783
0.41045934167504844,0.0586370488107212,0.1172740976214424,0.0586370488107212,0.1759111464321636,0.293185244053606,0.1759111464321636,4.3775459116723106,3.7646651721821587,7.6249104057628,5.15551984022659,9.13589007800183,14.655593305861638,6.42372937980821,4.3861628,3.7491903,7.6431775,5.1504974,8.963591,14.891051,6.417566
0.4136167212263949,0.05908810303234213,0.11817620606468426,0.05908810303234213,0.1772643090970264,0.2954405151617106,0.1772643090970264,4.442781494917175,3.7900756699554203,7.6784230386391545,5.142026223365938,9.20734318520267,14.762868964778566,6.468637054329513,4.4516983,3.7741978,7.6969986,5.1364594,9.031527,15.003012,6.4623647
0.4167741007777414,0.05953915725396307,0.11907831450792614,0.05953915725396307,0.1786174717618892,0.2976957862698153,0.1786174717618892,4.508469831923319,3.8153903888599356,7.731803074751091,5.1277909486512705,9.278867282426122,14.87012322083155,6.5134537667265,4.517692,3.7991085,7.7506943,5.1216736,9.0995,15.115009,6.507079
0.419931480329088,0.059990211475584,0.119980422951168,0.059990211475584,0.17997063442675199,0.29995105737792,0.17997063442675199,4.574610342995511,3.8406081009215662,7.785049536682479,5.112815352880959,9.350463394635844,14.977356488630164,6.5581788656691895,4.5841417,3.8239212,7.804263,5.1061707,9.167514,15.227049,6.5517035
0.4230888598804345,0.06044126569720493,0.12088253139440985,0.06044126569720493,0.18132379709161478,0.3022063284860246,0.18132379709161478,4.641202346157859,3.86572709091266,7.838168808018798,5.097099847007535,9.422139612803846,15.08456322695664,6.6028127581145375,4.6510487,3.848635,7.8577037,5.0899353,9.235566,15.339132,6.5962415
0.426246239431781,0.06089231991882586,0.12178463983765173,0.06089231991882586,0.18267695975647757,0.3044615995941293,0.18267695975647757,4.708242881454269,3.8907490506660456,7.891318836283695,5.080625319728651,9.494048481276636,15.191614682888689,6.647379177453541,4.7184157,3.8732488,7.9110146,5.0729675,9.303656,15.451255,6.640689
0.4294036189831275,0.0613433741404468,0.1226867482808936,0.0613433741404468,0.18403012242134037,0.30671687070223397,0.18403012242134037,4.7757365424990414,3.9156692439381695,7.94416232121069,5.063435536160042,9.565869683943749,15.298786192927258,6.6918262885667374,4.7862406,3.897763,7.964195,5.0552826,9.371789,15.563424,6.6850486
0.43256099853447405,0.06179442836206773,0.12358885672413546,0.06179442836206773,0.18538328508620316,0.3089721418103386,0.18538328508620316,4.843680139024575,3.940487469064723,7.9968640030893585,5.045511375339951,9.637762695288647,15.405941762994058,6.736178489922007,4.854519,3.9221752,8.017243,5.036865,9.439964,15.675643,6.729319
0.4357183780858206,0.062245482583688665,0.12449096516737733,0.062245482583688665,0.186736447751066,0.3112274129184433,0.186736447751066,4.912069698821234,3.9652403965601404,8.049628176027213,5.026826269098105,9.709921473679703,15.512913506550788,6.7804705349925785,4.9232497,3.9464862,8.07016,5.0177155,9.5081835,15.787909,6.7734995
0.4388757576371671,0.0626965368053096,0.1253930736106192,0.0626965368053096,0.18808961041592875,0.31348268402654794,0.18808961041592875,4.980911410268271,3.989854235718454,8.102054853920789,5.007434988166443,9.781971609516896,15.620030488273835,6.824633189108849,4.99244,3.970694,8.122942,4.9978714,9.576447,15.900225,6.8175893
0.44203313718851367,0.06314759102693053,0.12629518205386106,0.06314759102693053,0.18944277308079158,0.3157379551346526,0.18944277308079158,5.050201449863762,4.014360554573902,8.154330142168327,4.9873144323828535,9.854090108877571,15.727137905860097,6.868697690154369,5.062083,3.994799,8.175589,4.97731,9.644752,16.012589,6.861588
0.44519051673986015,0.06359864524855145,0.1271972904971029,0.06359864524855145,0.19079593574565437,0.3179932262427573,0.19079593574565437,5.119939110358586,4.038760089704031,8.20645949408294,4.966465200482867,9.926283866029483,15.834230514588183,6.912664540874265,5.1321826,4.0187993,8.228101,4.956024,9.713103,16.125004,6.9054956
0.4483478962912067,0.06404969947017239,0.12809939894034478,0.06404969947017239,0.19214909841051714,0.3202484973508619,0.19214909841051714,5.190123819345488,4.063051572529792,8.25844137046483,4.944888832004801,9.998553220144307,15.941308937916626,6.956532961313909,5.2027335,4.042695,8.280476,4.9340363,9.781503,16.23747,6.9493103
0.4515052758425532,0.06450075369179332,0.12900150738358665,0.06450075369179332,0.19350226107537996,0.32250376845896656,0.19350226107537996,5.260755019480657,4.08723340621661,8.310273147213511,4.922587057412575,10.070897478050357,16.048374629992043,7.0003019618173825,5.273737,4.066486,8.332713,4.911354,9.849949,16.350002,6.993035
0.4546626553938998,0.06495180791341426,0.12990361582682852,0.06495180791341426,0.19485542374024276,0.32475903956707125,0.19485542374024276,5.331832105344121,4.111304936791493,8.361955399274748,4.899561126037155,10.143318920705903,16.155426470060284,7.043971150694599,5.345194,4.090169,8.384809,4.88797,9.918442,16.46258,7.036666
0.45782003494524626,0.06540286213503518,0.13080572427007037,0.06540286213503518,0.19620858640510555,0.3270143106751759,0.19620858640510555,5.403354519027279,4.135264559135769,8.413485508351704,4.8758128023445195,10.215816824388241,16.262465859913988,7.087539530995645,5.4171057,4.1137466,8.436768,4.863884,9.986985,16.575218,7.0802035
0.4609774144965928,0.06585391635665612,0.13170783271331224,0.06585391635665612,0.19756174906996835,0.3292695817832806,0.19756174906996835,5.475321660839866,4.159111622631116,8.464864054664128,4.851343336261966,10.288393439399329,16.36949169094845,7.131006711133271,5.48947,4.1372156,8.488582,4.8391113,10.055578,16.687914,7.1236477
0.46413479404793934,0.06630497057827706,0.1326099411565541,0.06630497057827706,0.19891491173483114,0.3315248528913852,0.19891491173483114,5.547733005959128,4.182843531927987,8.516085197599617,4.826155109789337,10.361044988938627,16.47650774256775,7.174371062984995,5.562282,4.1605773,8.540256,4.8136444,10.124222,16.800667,7.166998
0.4672921735992858,0.06675602479989798,0.13351204959979596,0.06675602479989798,0.20026807439969393,0.33378012399948986,0.20026807439969393,5.620587951210803,4.206459603301674,8.567149457527165,4.80024944030235,10.433773628879173,16.58351287172505,7.217632171841209,5.635547,4.1838284,8.5917845,4.787491,10.192918,16.913486,7.2102547
0.47044955315063236,0.06720707902151891,0.13441415804303783,0.06720707902151891,0.20162123706455673,0.33603539510759456,0.20162123706455673,5.693885880013542,4.2299599155510546,8.618059762676731,4.773627163009365,10.50658375205923,16.6905042190146,7.260790100095153,5.709264,4.20697,8.643169,4.7606506,10.261664,17.026367,7.253414
0.4736069327019789,0.06765813324313985,0.1353162664862797,0.06765813324313985,0.20297439972941952,0.3382906662156992,0.20297439972941952,5.767626294319326,4.2533403602722455,8.668805550828278,4.746291690304351,10.579467099596496,16.797488841819078,7.303842268403603,5.78343,4.230002,8.694407,4.733139,10.330463,17.139303,7.2964797
0.4767643122533254,0.06810918746476077,0.13621837492952155,0.06810918746476077,0.20432756239428232,0.34054593732380384,0.20432756239428232,5.841808546675527,4.276602153385211,8.719393387813653,4.718243195984936,10.652431431736527,16.904461176142863,7.346789447478653,5.8580494,4.2529225,8.745501,4.7049484,10.399316,17.252304,7.339449
0.4799216918046719,0.06856024168638171,0.13712048337276342,0.06856024168638171,0.20568072505914511,0.34280120843190853,0.20568072505914511,5.916432108092065,4.29974159742679,8.769814241120939,4.689484938547146,10.72546987691153,17.011426952457303,7.389629328905045,5.933116,4.275731,8.796446,4.676094,10.468224,17.365377,7.382322
0.48307907135601846,0.06901129590800265,0.1380225918160053,0.06901129590800265,0.20703388772400794,0.3450564795400132,0.20703388772400794,5.991496367352271,4.322758493144848,8.820070152917735,4.660018007201535,10.798585917609488,17.118383873027984,7.432361789405085,6.00863,4.298427,8.84724,4.6465607,10.537185,17.478514,7.425099
0.48623645090736506,0.06946235012962358,0.13892470025924716,0.06946235012962358,0.20838705038887073,0.34731175064811787,0.20838705038887073,6.067000721646508,4.345653077635536,8.870164399333177,4.629843167197989,10.871784177340304,17.225328894592522,7.474986968171172,6.0845957,4.3210096,8.897886,4.616356,10.6062,17.591713,7.467777
0.4893938304587115,0.0699134043512445,0.139826808702489,0.0699134043512445,0.2097402130537335,0.3495670217562225,0.2097402130537335,6.142944623225313,4.368421035741958,8.920086289714575,4.598964238528213,10.945056158232132,17.332268612321116,7.517502184427554,6.16101,4.3434787,8.9483795,4.5855103,10.675275,17.704987,7.5103574
0.492551210010058,0.07036445857286544,0.14072891714573088,0.07036445857286544,0.21109337571859632,0.35182229286432715,0.21109337571859632,6.2193274656213315,4.391062105841241,8.969837643562023,4.567382395473804,11.018405071552042,17.439200874480427,7.55990726866174,6.237873,4.3658333,8.998723,4.554001,10.744405,17.81832,7.5528407
0.49570858956140457,0.07081551279448638,0.14163102558897275,0.07081551279448638,0.21244653838345912,0.35407756397243184,0.21244653838345912,6.29614865494376,4.4135757248507295,9.019419280538312,4.535099000521632,11.09183317243175,17.54612428464627,7.60220185818331,6.31518,4.388073,9.048912,4.5218353,10.813591,17.93173,7.5952244
0.49886596911275105,0.0712665670161073,0.1425331340322146,0.0712665670161073,0.21379970104832188,0.3563328350805365,0.21379970104832188,6.373407603314012,4.435959297724712,9.068825948280542,4.502116859056926,11.16533699097492,17.653041469066384,7.6443843420974344,6.3929377,4.4101963,9.098946,4.4890366,10.8828335,18.045206,7.637508
0.5020233486640976,0.07171762123772824,0.14343524247545647,0.07171762123772824,0.2151528637131847,0.3585881061886411,0.2151528637131847,6.451103716063009,4.458212676430647,9.118059701822421,4.4684370829922795,11.238919898325102,17.759950187516317,7.686454608800985,6.471141,4.4322033,9.148825,4.4555817,10.952137,18.158754,7.679692
0.5051807282154441,0.07216867545934917,0.14433735091869834,0.07216867545934917,0.2165060263780475,0.3608433772967458,0.2165060263780475,6.529236393610364,4.480333138208894,9.16711499561756,4.434062657124367,11.31257809859979,17.866853130460612,7.728410970970559,6.5497904,4.454094,9.198547,4.421501,11.021494,18.272373,7.7217765
0.5083381077667907,0.07261972968097011,0.14523945936194022,0.07261972968097011,0.2178591890429103,0.3630986484048505,0.2178591890429103,6.607805077980096,4.502324172591623,9.216004256094756,4.3989920321036236,11.386324684049914,17.97374154582836,7.770255502274665,6.628888,4.475867,9.248113,4.38678,11.090914,18.386063,7.763759
0.5114954873181373,0.07307078390259104,0.1461415678051821,0.07307078390259104,0.21921235170777312,0.36535391951295515,0.21921235170777312,6.686809101206153,4.524175937314584,9.264701619274877,4.363233514056516,11.460136679458623,18.080630839734408,7.811982230566956,6.7084293,4.4975204,9.297519,4.351425,11.160393,18.49983,7.805641
0.5146528668694837,0.07352183812421198,0.14704367624842396,0.07352183812421198,0.2205655143726359,0.36760919062105984,0.2205655143726359,6.766247886822408,4.545891158617049,9.313217358776681,4.326786220112573,11.534025097854581,18.187513491572048,7.8535927639065015,6.788418,4.5190554,9.3467655,4.3154526,11.22993,18.613665,7.8474207
0.5178102464208303,0.0739728923458329,0.1479457846916658,0.0739728923458329,0.2219186770374987,0.3698644617291645,0.2219186770374987,6.846120863683721,4.567470415505621,9.36155534905038,4.289650794300069,11.607994919362524,18.294386208972583,7.8950873936827755,6.8688498,4.540472,9.395853,4.2788467,11.299528,18.727577,7.889097
0.5209676259721767,0.07442394656745382,0.14884789313490765,0.07442394656745382,0.22327183970236147,0.37211973283726907,0.22327183970236147,6.926427392823468,4.5889099702635665,9.409707434902074,4.251831190231556,11.682039753455609,18.40125300366419,7.936463841300814,6.949727,4.561767,9.4447775,4.241646,11.369187,18.841564,7.9306707
0.5241250055235233,0.07487500078907476,0.14975000157814952,0.07487500078907476,0.22462500236722427,0.37437500394537376,0.22462500236722427,7.007166854083306,4.610208088670414,9.457671178577133,4.2133299025199085,11.756158567749567,18.50811429067574,7.977721032549016,7.0310516,4.5829425,9.49354,4.203827,11.438904,18.95562,7.9721417
0.5272823850748699,0.0753260550106957,0.1506521100213914,0.0753260550106957,0.22597816503208706,0.37663027505347846,0.22597816503208706,7.088338643990046,4.631363938232406,9.505446569455849,4.174148766728679,11.830352597679337,18.614969024381914,8.018858417453195,7.112817,4.603997,9.542137,4.16539,11.508682,19.069756,8.013509
0.5304397646262163,0.07577710923231663,0.15155421846463327,0.07577710923231663,0.2273313276969499,0.3788855461615831,0.2273313276969499,7.169942113098567,4.652374866897948,9.553028749648279,4.134291079318396,11.904618465428642,18.72181894785522,8.059874386622072,7.1950254,4.624929,9.59057,4.126358,11.578525,19.18397,8.0547695
0.5335971441775629,0.07622816345393757,0.15245632690787514,0.07622816345393757,0.22868449036181268,0.3811408172696878,0.22868449036181268,7.251976749689618,4.67324337568726,9.60042640695621,4.093756087946002,11.978965597816448,18.828658052047903,8.100770306104595,7.2776775,4.6457396,9.63884,4.086731,11.648423,19.298256,8.095925
0.5367545237289094,0.07667921767555849,0.15335843535111698,0.07667921767555849,0.23003765302667548,0.38339608837779243,0.23003765302667548,7.334441833260295,4.6939643294080415,9.647628140165432,4.05254913106297,12.053384365376155,18.935491767423105,8.141543126676739,7.360771,4.6664267,9.686939,4.046524,11.718385,19.412611,8.136978
0.539911903280256,0.07713027189717943,0.15426054379435886,0.07713027189717943,0.23139081569153827,0.3856513594858971,0.23139081569153827,7.417336680570237,4.714534757951609,9.694628526687385,4.010673918341361,12.127870751091935,19.04232191713963,8.18219108210982,7.444312,4.6869917,9.734874,4.005722,11.78841,19.527052,8.177922
0.5430692828316024,0.07758132611880035,0.1551626522376007,0.07758132611880035,0.23274397835640104,0.3879066305940017,0.23274397835640104,7.500660740157906,4.734955808887719,9.74143258442795,3.9681308865223106,12.202430628481867,19.149144547495958,8.222714736828998,7.5282917,4.707431,9.782638,3.9643402,11.858496,19.64157,8.218759
0.5462266623829489,0.07803238034042129,0.15606476068084257,0.07803238034042129,0.23409714102126383,0.3901619017021064,0.23409714102126383,7.584413366832774,4.755225643393165,9.788037672699152,3.924922898368009,12.277062573176645,19.2559599538094,8.263112953024857,7.612714,4.727747,9.830233,3.9223862,11.928641,19.756157,8.25949
0.5493840419342955,0.07848343456204222,0.15696686912408445,0.07848343456204222,0.23545030368612666,0.39241717281021105,0.23545030368612666,7.668593922606773,4.775342761826878,9.834442025356887,3.8810525891273544,12.351765960826416,19.362767912415013,8.303384785430854,7.6975756,4.747938,9.877657,3.87986,11.998848,19.870823,8.300112
0.552541421485642,0.07893448878366316,0.15786897756732632,0.07893448878366316,0.23680346635098945,0.39467244391831574,0.23680346635098945,7.753201765728827,4.795305659457445,9.880643871325047,3.8365226438124687,12.426540131503895,19.46956816843242,8.343529285654737,7.782881,4.768004,9.92491,3.8367767,12.069117,19.985561,8.340625
0.5556988010369885,0.0793855430052841,0.1587710860105682,0.0793855430052841,0.23815662901585224,0.3969277150264204,0.23815662901585224,7.838236250577852,4.815112826663216,9.926641434792174,3.791335798163392,12.501384389363508,19.57636043546977,8.383545502354337,7.8686256,4.7879443,9.97199,3.7931366,12.139448,20.10038,8.38103
0.5588561805883351,0.07983659722690502,0.15967319445381004,0.07983659722690502,0.23950979168071504,0.3991829861345251,0.23950979168071504,7.9236967275552574,4.834762749139862,9.972432935414938,3.7454948396121757,12.57629800230179,19.683144395328377,8.423432481418935,7.954814,4.8077574,10.018894,3.7489471,12.209838,20.215271,8.421325
0.5620135601396816,0.08028765144852595,0.1605753028970519,0.08028765144852595,0.24086295434557786,0.4014382572426297,0.24086295434557786,8.009582542977562,4.854253908115176,10.018016588527981,3.6990026082454484,12.651280201618139,19.78991969770837,8.463189266155432,8.041435,4.8274446,10.065627,3.7042007,12.280292,20.330238,8.46151
0.5651709396910282,0.08073870567014689,0.16147741134029378,0.08073870567014689,0.24221611701044066,0.4036935283507344,0.24221611701044066,8.09589303896867,4.873584780571432,10.063390605360292,3.6518619977671456,12.726330181677655,19.89668595991544,8.502814897480123,8.128505,4.847004,10.112183,3.6589127,12.350804,20.445284,8.501582
0.5683283192423747,0.08118975989176783,0.16237951978353565,0.08118975989176783,0.24356927967530345,0.4059487994588391,0.24356927967530345,8.182627776395098,4.892757878282577,10.108562873240073,3.6040723007142117,12.801456376978908,20.003438173532537,8.542310670090522,8.21601,4.8664355,10.158562,3.6130981,12.42138,20.560404,8.541545
0.5714856987937211,0.08164081411338875,0.1632816282267775,0.08164081411338875,0.24492244234016622,0.4082040705669437,0.24492244234016622,8.269785792174487,4.911766061615012,10.153518001013667,3.55564155213408,12.876644896683757,20.110182459124918,8.581672470915334,8.303953,4.88574,10.204764,3.5667572,12.492012,20.675592,8.581394
0.5746430783450677,0.08209186833500969,0.16418373667001937,0.08209186833500969,0.246275605005029,0.41045934167504833,0.246275605005029,8.357366417121142,4.930607975525598,10.198254764674214,3.506572666356049,12.95189535849657,20.21691798209258,8.620899454138787,8.392334,4.904915,10.250788,3.519867,12.562707,20.79086,8.621131
0.5778004578964143,0.08254292255663061,0.16508584511326121,0.08254292255663061,0.24762876766989184,0.412714612783153,0.24762876766989184,8.445369142972043,4.949284983718675,10.242778141954682,3.4568661280628588,13.027213322688173,20.323641085510378,8.659992249393051,8.481156,4.9239626,10.296635,3.4725037,12.633457,20.906193,8.660754
0.5809578374477607,0.08299397677825154,0.1659879535565031,0.08299397677825154,0.24898193033475463,0.41496988389125766,0.24898193033475463,8.533793055961743,4.967791671046788,10.287077398142358,3.406528659817612,13.102589196507983,20.43035526728613,8.6989477718065,8.5704155,4.942879,10.342296,3.4246063,12.704273,21.02161,8.700264


==> fig_sym_data_PANN_iso_2.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3,pot_pred,n_1_pred,n_2_pred,n_3_pred,m_1_pred,m_2_pred,m_3_pred
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.646034252751611e-15,0.0,0.0,8.689870105463174e-15,-1.4356387245144628e-18,-4.891746575825457e-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.003157379551346526,-0.0004510542216209323,-0.0009021084432418646,0.0004510542216209323,-0.001353162664862797,-0.002255271108104661,0.001353162664862797,0.00028219902047282993,-0.03036048225674082,-0.06072404574880911,0.0985426208687027,-0.07424703366164839,-0.123738020258409,0.05299262150716646,0.00027929246,-0.029925238,-0.06042971,0.096725464,-0.07358026,-0.12244069,0.052898206
-0.006314759102693052,-0.0009021084432418646,-0.0018042168864837293,0.0009021084432418646,-0.002706325329725594,-0.004510542216209322,0.002706325329725594,0.0011278491280923844,-0.060725008862120504,-0.12145884236524428,0.19601616830130622,-0.14832355154785765,-0.24718883460008165,0.10593524984194161,0.0011179149,-0.059877343,-0.12088484,0.19250488,-0.14702933,-0.24467216,0.105752565
-0.00947213865403958,-0.001353162664862797,-0.002706325329725594,0.001353162664862797,-0.0040594879945883905,-0.006765813324313984,0.0040594879945883905,0.0025355407482517316,-0.09109307582418018,-0.1822033389345955,0.2924262474816629,-0.22223302447193302,-0.3703561307138499,0.15882792244715982,0.0025120527,-0.08985522,-0.18136413,0.28733826,-0.22034867,-0.36669654,0.15856294
-0.012629518205386103,-0.0018042168864837293,-0.0036084337729674586,0.0018042168864837293,-0.005412650659451188,-0.009021084432418645,0.005412650659451188,0.0045038786272989274,-0.1214641770074699,-0.2429564901718314,0.3877783767489315,-0.29597888326992094,-0.49324355419882077,0.21167067142308227,0.0044643283,-0.119857825,-0.24186644,0.3812256,-0.29353988,-0.4885162,0.21132922
-0.01578689775673263,-0.0022552711081046616,-0.004510542216209323,0.0022552711081046616,-0.006765813324313984,-0.011276355540523307,0.006765813324313984,0.00703148164269874,-0.15183780411404216,-0.3037172562106664,0.48207798895405984,-0.3695645194661553,-0.6158547092711402,0.26446352355063557,0.006970197,-0.14988407,-0.30239052,0.4741974,-0.36660436,-0.6101332,0.26405117
-0.01894427730807916,-0.002706325329725594,-0.005412650659451188,0.002706325329725594,-0.008118975989176781,-0.013531626648627969,0.008118975989176781,0.010116982616109113,-0.182213446662978,-0.3644846023957198,0.5753304327918596,-0.4429932859241665,-0.7381931594562775,0.31720650031352315,0.0100308955,-0.17993288,-0.36293513,0.5661926,-0.43954355,-0.7315495,0.3167288
-0.02210165685942568,-0.0031573795513465262,-0.0063147591026930525,0.0031573795513465262,-0.009472138654039577,-0.01578689775673263,0.009472138654039577,0.013759028129298186,-0.21259059196848623,-0.42525749907771154,0.6675409741091188,-0.5162684974832287,-0.8602624282671304,0.36989961791921877,0.013645202,-0.2100032,-0.4234991,0.6572876,-0.5123592,-0.85276777,0.36936182
-0.025259036410772207,-0.0036084337729674586,-0.007216867545934917,0.0036084337729674586,-0.010825301318902376,-0.01804216886483729,0.010825301318902376,0.0179562664296974,-0.2429685223099572,-0.48603536270284464,0.7587148283392984,-0.5893947279107954,-0.9820637651327011,0.42254288610221025,0.017810225,-0.24009395,-0.48408118,0.7474289,-0.5850524,-0.97378945,0.4219501
-0.028416415962118736,-0.004059487994588391,-0.008118975989176783,0.004059487994588391,-0.012178463983765172,-0.020297439972941953,0.012178463983765172,0.02270739157418591,-0.27334709631384024,-0.5468163547894073,0.8488570458369581,-0.6623728075309047,-1.1036047742599586,0.4751363127179886,0.02252698,-0.27020407,-0.5446802,0.83662415,-0.65762484,-1.0946174,0.4744935
-0.03157379551346526,-0.004510542216209323,-0.009021084432418646,0.004510542216209323,-0.013531626648627969,-0.022552711081046613,0.013531626648627969,0.028011081337672574,-0.30372562045064966,-0.6075998385409593,0.9379726750984174,-0.7352070583211151,-1.2248869346760003,0.5276798973225304,0.027791083,-0.30033255,-0.605295,0.9248886,-0.73007786,-1.2152534,0.52699184
-0.034731175064811784,-0.004961596437830256,-0.009923192875660512,0.004961596437830256,-0.014884789313490765,-0.024807982189151274,0.014884789313490765,0.03386603577325656,-0.33410357541436203,-0.6683847966122947,1.0260666626322044,-0.8079006330374372,-1.3459136457386072,0.5801736352349104,0.033604622,-0.33047822,-0.66592425,1.0122375,-0.80241334,-1.3356997,0.579445
-0.03788855461615832,-0.005412650659451188,-0.010825301318902376,0.005412650659451188,-0.016237951978353562,-0.027063253297255938,0.016237951978353562,0.04027096717413378,-0.36448043196296637,-0.7291702333159839,1.1131438799716598,-0.8804566978969579,-1.4666881820287438,0.6326175165282757,0.03996855,-0.36064023,-0.7265671,1.0986404,-0.87463224,-1.4559581,0.6318527
-0.041045934167504836,-0.005863704881072121,-0.011727409762144241,0.005863704881072121,-0.01759111464321636,-0.029318524405360598,0.01759111464321636,0.047224601449117255,-0.39485566888756785,-0.7899551327015413,1.1992091208257725,-0.9528783184728618,-1.5872139017134383,0.6850115261851146,0.046876848,-0.39081714,-0.7872216,1.1841125,-0.9467364,-1.5760316,0.68421483
-0.04420331371885136,-0.0063147591026930525,-0.012629518205386105,0.0063147591026930525,-0.018944277308079155,-0.03157379551346526,0.018944277308079155,0.05472567602588307,-0.42522875160036266,-0.8507385078988763,1.2842671072678156,-1.0251685957680623,-1.7074940019779417,0.7373556439410915,0.054332793,-0.42100826,-0.8478873,1.2686615,-1.018727,-1.6959213,0.73653114
-0.04736069327019789,-0.006765813324313985,-0.01353162664862797,0.006765813324313985,-0.020297439972941953,-0.03382906662156992,0.020297439972941953,0.06277294187071623,-0.45559915463973993,-0.9115193487965737,1.3683224851905296,-1.097330524957962,-1.8275317754238416,0.7896498444792065,0.062331617,-0.45121232,-0.90856266,1.3522644,-1.0906055,-1.8156298,0.78880167
-0.05051807282154441,-0.007216867545934917,-0.014433735091869834,0.007216867545934917,-0.02165060263780475,-0.03608433772967458,0.02165060263780475,0.07136516128134958,-0.48596634133546796,-0.9722966687927648,1.4513798307468933,-1.169367123063348,-1.9473303815607967,0.8418940972758946,0.07087302,-0.48142844,-0.9692466,1.4349518,-1.1623739,-1.9351598,0.84102607
-0.05367545237289094,-0.00766792176755585,-0.0153358435351117,0.00766792176755585,-0.023003765302667546,-0.038339608837779246,0.023003765302667546,0.08050110845520718,-0.5163297717135308,-1.033069486201295,1.533443649552714,-1.2412813789549875,-2.0668929388583326,0.8940883666799887,0.07995856,-0.5116555,-1.029938,1.5167084,-1.2340329,-2.0545125,0.893204
-0.05683283192423747,-0.008118975989176783,-0.016237951978353565,0.008118975989176783,-0.024356927967530344,-0.040594879945883906,0.024356927967530344,0.09017956902723089,-0.5466889001876325,-1.0938368293284706,1.6145183785538573,-1.3130762671654823,-2.186222501686835,0.9462326119129819,0.08958483,-0.54189235,-1.0906353,1.5975571,-1.3055843,-2.1736903,0.94533545
-0.05999021147558399,-0.008570030210797714,-0.017140060421595427,0.008570030210797714,-0.02571009063239314,-0.04285015105398857,0.02571009063239314,0.1003993233870344,-0.577043056088182,-1.1545980179611433,1.6946084297086337,-1.3847554604276993,-2.305320777392113,0.998326786366228,0.09975374,-0.572138,-1.1513376,1.6774521,-1.3770297,-2.2926955,0.9974202
-0.06314759102693052,-0.009021084432418646,-0.018042168864837293,0.009021084432418646,-0.027063253297255938,-0.04510542216209323,0.027063253297255938,0.11115921929764527,-0.6073919761171375,-1.215351410635453,1.773718003293685,-1.4563201485729431,-2.4241938563189582,1.0503708409217036,0.11045778,-0.6023913,-1.2120433,1.7564621,-1.44837,-2.41153,1.049458
-0.06630497057827704,-0.00947213865403958,-0.01894427730807916,0.00947213865403958,-0.028416415962118736,-0.04736069327019789,0.028416415962118736,0.12245805940059967,-0.6377349719174162,-1.2760963609578995,1.85185137892829,-1.5277740272142122,-2.542843225940412,1.102364718583728,0.121703744,-0.6326515,-1.2727519,1.8345337,-1.5196073,-2.5301957,1.1014484
-0.06946235012962357,-0.009923192875660512,-0.019846385751321024,0.009923192875660512,-0.02976957862698153,-0.04961596437830255,0.02976957862698153,0.1342946755895065,-0.6680714891527648,-1.3368319037021634,1.929012724125942,-1.599119937325313,-2.661271830225265,1.1543083582169194,0.13348746,-0.66291726,-1.3334616,1.9116821,-1.5907427,-2.6486955,1.1533917
-0.0726197296809701,-0.010374247097281443,-0.020748494194562886,0.010374247097281443,-0.03112274129184433,-0.05187123548640721,0.03112274129184433,0.1466679131254756,-0.6984009852867563,-1.397557041074558,2.00520613600385,-1.6703606056654188,-2.7794827346938358,1.2062016936546158,0.14580703,-0.6931877,-1.3941717,1.9879303,-1.6617777,-2.767031,1.2052873
-0.07577710923231663,-0.010825301318902376,-0.02165060263780475,0.010825301318902376,-0.032475903956707124,-0.054126506594511875,0.032475903956707124,0.15957662238334458,-0.7287228775050111,-1.458270866672626,2.0804356630366154,-1.741498945253679,-2.897478588841249,1.2580446535892544,0.15866053,-0.7234616,-1.4548805,2.0632477,-1.7327135,-2.8852034,1.2571353
-0.07893448878366316,-0.011276355540523308,-0.022552711081046617,0.011276355540523308,-0.033829066621569925,-0.056381777702616535,0.033829066621569925,0.17301967472253976,-0.7590366440066506,-1.5189723236631887,2.1547052650555756,-1.812537475066835,-3.015262665495909,1.309837161727038,0.17204976,-0.75373816,-1.5155871,2.137642,-1.8035523,-3.0032167,1.308935
-0.08209186833500967,-0.011727409762144241,-0.023454819524288482,0.011727409762144241,-0.03518222928643272,-0.058637048810721196,0.03518222928643272,0.1869959460346267,-0.7893417203006945,-1.57966045180721,2.2280188559628944,-1.883478916037139,-3.132837794740376,1.361579136592265,0.18597329,-0.784016,-1.5762902,2.2111359,-1.8742944,-3.1210713,1.3606867
-0.0852492478863562,-0.012178463983765172,-0.024356927967530344,0.012178463983765172,-0.036535391951295515,-0.060892319918825856,0.036535391951295515,0.20150432192554085,-0.819637534288575,-1.6403343036403117,2.300380290996869,-1.9543259861154083,-3.2502067343114565,1.4132704916783858,0.20042992,-0.8142946,-1.636989,2.2837067,-1.944942,-3.23877,1.4123893
-0.08840662743770272,-0.012629518205386105,-0.02525903641077221,0.012629518205386105,-0.03788855461615831,-0.06314759102693052,0.03788855461615831,0.21654369985946484,-0.8499235196182544,-1.700992912212033,2.3717933618603535,-2.025081326408439,-3.3673723014316197,1.4649111354078082,0.21541464,-0.84457237,-1.6976815,2.3553848,-2.015496,-3.3563144,1.4640436
-0.09156400698904926,-0.013080572427007038,-0.026161144854014075,0.013080572427007038,-0.03924171728102111,-0.06540286213503518,0.03924171728102111,0.23211298406347852,-0.8801990865265904,-1.7616353603028607,2.4422618101818925,-2.0957476601497396,-3.484337095534767,1.516500971308523,0.23093355,-0.87484866,-1.7583673,2.4261475,-2.085958,-3.473707,1.5156487
-0.09472138654039577,-0.01353162664862797,-0.02706325329725594,0.01353162664862797,-0.040594879945883906,-0.06765813324313984,0.040594879945883906,0.24821109937340002,-0.9104637022975095,-1.8222605886680727,2.511789293152883,-2.1663273611182188,-3.6011042495922867,1.5680398973497456,0.24698055,-0.90512204,-1.8190442,2.4960022,-2.1563296,-3.5909495,1.5672048
-0.0978787660917423,-0.013982680870248902,-0.027965361740497803,0.013982680870248902,-0.0419480426107467,-0.0699134043512445,0.0419480426107467,0.26483697049292404,-0.940716772227331,-1.8828676791839523,2.580379436439852,-2.2368230945007705,-3.717676315276933,1.6195278068561811,0.26355743,-0.935392,-1.8797127,2.5649414,-2.2266123,-3.7080443,1.6187112
-0.10103614564308883,-0.014433735091869834,-0.02886747018373967,0.014433735091869834,-0.0433012052756095,-0.07216867545934916,0.0433012052756095,0.2819895339770879,-0.9709577099612747,-1.9434556870109219,2.648035804416844,-2.307237435304867,-3.8340559310385562,1.6709645880608823,0.2806604,-0.96565706,-1.94037,2.6329803,-2.2968073,-3.8249936,1.6701679
-0.10419352519443535,-0.014884789313490767,-0.029769578626981534,0.014884789313490767,-0.0446543679404723,-0.07442394656745382,0.0446543679404723,0.29966773749509223,-1.0011859335081004,-2.0040236499321655,2.7147619026147685,-2.3775728925602553,-3.950245778671718,1.7223501240511176,0.29829228,-0.9959165,-2.0010157,2.700119,-2.3669157,-3.941799,1.7215745
-0.10735090474578188,-0.0153358435351117,-0.0306716870702234,0.0153358435351117,-0.04600753060533509,-0.07667921767555849,0.04600753060533509,0.3178705425245904,-1.0314008804969483,-2.064570551780792,2.7805611716336123,-2.447831834955148,-4.066248707442264,1.7736842923615734,0.31644773,-1.0261691,-2.0616484,2.7663574,-2.4369392,-4.058462,1.7729309
-0.11050828429712842,-0.015786897756732633,-0.031573795513465265,0.015786897756732633,-0.047360693270197894,-0.07893448878366315,0.047360693270197894,0.33659691341201337,-1.061601948127728,-2.1250954650165728,2.845437014880148,-2.51801679649282,-4.182067217381948,1.8249669660568386,0.33513272,-1.0564138,-2.1222663,2.8316956,-2.506879,-4.174986,1.8242364
-0.11366566384847494,-0.016237951978353565,-0.03247590395670713,0.016237951978353565,-0.04871385593506069,-0.08118975989176781,0.04871385593506069,0.35584580934088733,-1.0917884508788898,-2.1855976518830973,2.90939281853438,-2.5881306740125947,-4.297703140882226,1.8761980153011504,0.3543384,-1.0866497,-2.1828694,2.896141,-2.5767367,-4.2913713,1.8754914
-0.11682304339982146,-0.016689006199974495,-0.03337801239994899,0.016689006199974495,-0.050067018599923484,-0.08344503099987247,0.050067018599923484,0.3756162319502526,-1.1219598827301989,-2.246075940294121,2.9724318346913194,-2.6581754307630554,-4.413159805703398,1.9273773009895718,0.3740691,-1.1168756,-2.2434556,2.9596786,-2.6465135,-4.4076204,1.9266952
-0.11998042295116798,-0.017140060421595427,-0.034280120843190855,0.017140060421595427,-0.05142018126478628,-0.08570030210797713,0.05142018126478628,0.3959071822671314,-1.152115677756022,-2.306529288584989,3.0345572885584176,-2.728153294084415,-4.528440029024139,1.9785046796394539,0.39432144,-1.1470908,-2.3040247,3.0223236,-2.7162108,-4.523737,1.9778476
-0.1231378025025145,-0.01759111464321636,-0.03518222928643272,0.01759111464321636,-0.05277334392964908,-0.08795557321608179,0.05277334392964908,0.41671767017118805,-1.18225526464844,-2.3669566577779118,3.09577235552324,-2.798066482311235,-4.643546574059398,2.029580002290768,0.41509557,-1.1772941,-2.3645744,3.0840836,-2.7858305,-4.6397223,2.0289483
-0.12629518205386103,-0.018042168864837293,-0.036084337729674586,0.018042168864837293,-0.054126506594511875,-0.09021084432418645,0.054126506594511875,0.43804669321161527,-1.2123779568784459,-2.4273572827744214,3.1560802129080927,-2.867917729437922,-4.758481287849091,2.080603118787547,0.4363892,-1.2074844,-2.4251037,3.1449356,-2.8553731,-4.7555776,2.0799966
-0.12945256160520757,-0.018493223086458226,-0.03698644617291645,0.018493223086458226,-0.05547966925937468,-0.09246611543229112,0.05547966925937468,0.4598932691821752,-1.2424831252141286,-2.4877302501577554,3.215483960846453,-2.9377094432720785,-4.873246503474112,2.1315738722907382,0.45820403,-1.237661,-2.4856126,3.204895,-2.9248407,-4.871304,2.1309934
-0.13260994115655408,-0.01894427730807916,-0.03788855461615832,0.01894427730807916,-0.05683283192423747,-0.09472138654039577,0.05683283192423747,0.4822564441285108,-1.2725702394994813,-2.5480743927062055,3.273986604231435,-3.0074435249659492,-4.987845318008941,2.1824920964328753,0.4805355,-1.2678221,-2.546098,3.263977,-2.9942336,-4.9869046,2.1819372
-0.1357673207079006,-0.019395331529700088,-0.038790663059400175,0.019395331529700088,-0.05818599458910026,-0.09697665764850043,0.05818599458910026,0.5051352517270112,-1.302638655524608,-2.608388813339055,3.33159115116878,-3.0771223790617936,-5.102279942448779,2.23335762394697,0.503386,-1.2979674,-2.6065598,3.322174,-3.063554,-5.1023817,2.2328281
-0.13892470025924714,-0.019846385751321024,-0.03969277150264205,0.019846385751321024,-0.05953915725396306,-0.0992319287566051,0.05953915725396306,0.5285286650154662,-1.3326873696954344,-2.6686735131290873,3.388300726603618,-3.1467500303110225,-5.216549925096997,2.2841703016786594,0.5267563,-1.3280959,-2.6669972,3.3794708,-3.1328037,-5.217737,2.283666
-0.14208207981059368,-0.020297439972941957,-0.04059487994588391,0.020297439972941957,-0.06089231991882586,-0.10148719986470978,0.06089231991882586,0.5524358826316982,-1.3627164925535276,-2.7289256716089763,3.444117893511581,-3.21632528490773,-5.330663180334659,2.3349299132361536,0.55063796,-1.3582062,-2.7274084,3.4358673,-3.201983,-5.3329725,2.3344502
-0.1452394593619402,-0.020748494194562886,-0.04149698838912577,0.020748494194562886,-0.06224548258368866,-0.10374247097281442,0.06224548258368866,0.5768559033816095,-1.3927250610114839,-2.789145164460872,3.499045664923534,-3.2858519183358452,-5.444619520393415,2.3856362912002536,0.5750382,-1.3882973,-2.787792,3.4914093,-3.2710934,-5.4480896,2.3851802
-0.1483968389132867,-0.02119954841618382,-0.04239909683236764,0.02119954841618382,-0.06359864524855145,-0.10599774208091907,0.06359864524855145,0.6017877888135784,-1.4227123893440343,-2.849331160435125,3.553086878661882,-3.3553323615016684,-5.558420889924206,2.436289249738126,0.5999515,-1.4183689,-2.8481476,3.5460587,-3.3401365,-5.563091,2.4358573
-0.15155421846463327,-0.02165060263780475,-0.0433012052756095,0.02165060263780475,-0.06495180791341425,-0.10825301318902375,0.06495180791341425,0.6272306068462549,-1.452677778388318,-2.909482852077135,3.606244331968373,-3.424769057159666,-5.672069171694888,2.486888599193283,0.6253805,-1.4484191,-2.9084733,3.599823,-3.409114,-5.677978,2.486479
-0.15471159801597978,-0.022101656859425684,-0.04420331371885137,0.022101656859425684,-0.06630497057827706,-0.11050828429712842,0.06630497057827706,0.653183480068215,-1.4826207643565172,-2.969598812217867,3.6585206707877274,-3.4941633490619277,-5.785567922098112,2.537434128294147,0.6513188,-1.4784473,-2.9687684,3.65271,-3.4780273,-5.792754,2.5370464
-0.15786897756732632,-0.022552711081046617,-0.045105422162093234,0.022552711081046617,-0.06765813324313985,-0.11276355540523307,0.06765813324313985,0.6796454932676821,-1.5125406467807554,-3.0296782114924428,3.709918604979193,-3.5635176166504685,-5.898919001801519,2.5879256355886238,0.67777205,-1.5084527,-3.029032,3.7047195,-3.5468762,-5.9074183,2.5875585
-0.1610263571186728,-0.023003765302667546,-0.04600753060533509,0.023003765302667546,-0.06901129590800263,-0.11501882651333772,0.06901129590800263,0.7066157390758565,-1.5424367205996967,-3.089720220844875,3.760440801729728,-3.6328342112455037,-6.012124274445906,2.638362915190598,0.70473504,-1.5384337,-3.0892615,3.755844,-3.615664,-6.0219755,2.6380153
-0.16418373667001934,-0.023454819524288482,-0.046909639048576965,0.023454819524288482,-0.07036445857286544,-0.11727409762144239,0.07036445857286544,0.7340933397297421,-1.572308390447058,-3.1497237139970258,3.81008983706245,-3.702114960079793,-6.125186362466583,2.688745747269066,0.73220825,-1.5683897,-3.1494567,3.8060913,-3.684391,-6.1364255,2.688416
-0.16734111622136588,-0.023905873745909415,-0.04781174749181883,0.023905873745909415,-0.07171762123772824,-0.11952936872954706,0.07171762123772824,0.7620774033454386,-1.6021549437152154,-3.2096878551904306,3.8588682956713374,-3.7713621643683974,-6.238107108963058,2.739073915618696,0.76018906,-1.5983198,-3.2096167,3.855484,-3.7530591,-6.250773,2.7387612
-0.1704984957727124,-0.024356927967530344,-0.04871385593506069,0.024356927967530344,-0.07307078390259103,-0.12178463983765171,0.07307078390259103,0.7905670667731904,-1.631975775822062,-3.2696115152580694,3.9067786747295243,-3.8405776183363365,-6.350889077552902,2.7893471893906927,0.78868175,-1.6282225,-3.2697399,3.904007,-3.8216689,-6.3650165,2.7890499
-0.1736558753240589,-0.024807982189151277,-0.049615964378302554,0.024807982189151277,-0.07442394656745382,-0.12403991094575637,0.07442394656745382,0.8195614530876498,-1.6617701657370683,-3.329493852954999,3.9538234794188107,-3.909763577001937,-6.463534086352666,2.839565342029999,0.81768036,-1.6580977,-3.3298252,3.9516525,-3.8902216,-6.479159,2.8392813
-0.17681325487540545,-0.02525903641077221,-0.05051807282154442,0.02525903641077221,-0.07577710923231662,-0.12629518205386103,0.07577710923231662,0.849059713439421,-1.6915374999507162,-3.3893337342993037,4.000005130563912,-3.9789217996926736,-6.576044645487552,2.8897281315501444,0.8471854,-1.6879437,-3.3898716,3.9983978,-3.958719,-6.593204,2.889456
-0.17997063442675199,-0.025710090632393143,-0.051420181264786285,0.025710090632393143,-0.07713027189717943,-0.1285504531619657,0.07713027189717943,0.8790609800768405,-1.72127701906499,-3.4491303892789245,4.045326068056882,-4.048054619149814,-6.688422368730818,2.9398353239419,0.8771982,-1.7177597,-3.449878,4.0443115,-4.027163,-6.707152,2.9395735
-0.18312801397809852,-0.026161144854014075,-0.05232228970802815,0.026161144854014075,-0.07848343456204222,-0.13080572427007037,0.07848343456204222,0.9095644285523014,-1.7509881579977074,-3.5088825289096457,4.08978861638774,-4.117163520709108,-6.800670065307065,2.98988666032226,0.9077163,-1.7475442,-3.509842,4.0893555,-4.095553,-6.8210034,2.9896333
-0.186285393529445,-0.026612199075635005,-0.05322439815127001,0.026612199075635005,-0.079836597226905,-0.133060995378175,0.079836597226905,0.9405692086057302,-1.7806701674950804,-3.568589327417533,4.133395134342427,-4.186250716550126,-6.912789431913206,3.039881894035564,0.93873715,-1.7772971,-3.569764,4.1335144,-4.1638927,-6.934764,3.0396347
-0.18944277308079155,-0.02706325329725594,-0.05412650659451188,0.02706325329725594,-0.08118975989176781,-0.13531626648627967,0.08118975989176781,0.972074492470289,-1.8103223800583355,-3.628249731424359,4.176147911391903,-4.255318041744043,-7.024782668626567,3.0898207642940845,0.9702637,-1.8070171,-3.6296422,4.176819,-4.2321825,-7.0484343,3.0895777
-0.19260015263213812,-0.027514307518876874,-0.05502861503775375,0.027514307518876874,-0.08254292255663062,-0.13757153759438434,0.08254292255663062,1.004079458033855,-1.8399441183100125,-3.687862697744752,4.218049204535762,-4.324367335741001,-7.136651919492465,3.139703005123057,1.0022893,-1.836703,-3.6894755,4.219269,-4.300423,-7.162015,3.139462
-0.1957575321834846,-0.027965361740497803,-0.055930723480995606,0.027965361740497803,-0.0838960852214934,-0.139826808702489,0.0838960852214934,1.0365832735195866,-1.8695346057249276,-3.7474274249929596,4.259101269681224,-4.3934007943409,-7.248398782692125,3.189528355895745,1.034821,-1.8663541,-3.7492628,4.2608414,-4.3686166,-7.2755084,3.1892872
-0.1989149117348311,-0.028416415962118736,-0.05683283192423747,0.028416415962118736,-0.0852492478863562,-0.14208207981059365,0.0852492478863562,1.0695851365402376,-1.8990931922364611,-3.8069427672535925,4.299306281867388,-4.462420068640161,-7.3600255814979105,3.2392965356537466,1.0678527,-1.895969,-3.8090024,4.3015747,-4.436762,-7.388915,3.2390525
-0.20207229128617765,-0.02886747018373967,-0.05773494036747934,0.02886747018373967,-0.086602410551219,-0.14433735091869832,0.086602410551219,1.1030842419532134,-1.928619170429383,-3.866407711156564,4.338666402118404,-4.531427001964331,-7.471534321132582,3.2890072636645975,1.1013856,-1.9255472,-3.8686936,4.3414307,-4.5048647,-7.502241,3.2887578
-0.20522967083752422,-0.0293185244053606,-0.0586370488107212,0.0293185244053606,-0.0879555732160818,-0.146592622026803,0.0879555732160818,1.1370797870581084,-1.9581118044659154,-3.9258213009354503,4.3771837665743725,-4.600423509805851,-7.582926864902028,3.3386602566135246,1.1354175,-1.9550874,-3.9283354,4.3804398,-4.5729227,-7.6154847,3.3384032
-0.2083870503888707,-0.029769578626981534,-0.05953915725396307,0.029769578626981534,-0.0893087358809446,-0.14884789313490765,0.0893087358809446,1.1715709699377301,-1.9875703195625167,-3.985182667011566,4.414860489560846,-4.669411617844737,-7.69420488761732,3.388255230436086,1.1699498,-1.984589,-3.9879265,4.4186096,-4.6409373,-7.7286468,3.3879883
-0.21154442994021724,-0.030220632848602463,-0.06044126569720493,0.030220632848602463,-0.09066189854580739,-0.1511031642430123,0.09066189854580739,1.2065570339668457,-2.0169941729745116,-4.044490312391188,4.451698579240139,-4.738392418773482,-7.805371284654752,3.4377918639170857,1.2049799,-2.0140505,-4.047465,4.455902,-4.708912,-7.8417315,3.4375117
-0.21470180949156376,-0.0306716870702234,-0.0613433741404468,0.0306716870702234,-0.09201506121067018,-0.15335843535111698,0.09201506121067018,1.2420371699169668,-2.0463824616506763,-4.1037436698710925,4.487700125626693,-4.807368357534882,-7.916427076795926,3.487269877292999,1.2405038,-2.043471,-4.1069503,4.49234,-4.7768474,-7.954743,3.4869745
-0.2178591890429103,-0.031122741291844332,-0.062245482583688665,0.031122741291844332,-0.093368223875533,-0.15561370645922165,0.093368223875533,1.2780106276248366,-2.0757346012086546,-4.162941313622267,4.522867088375978,-4.876340616500182,-8.027374942409567,3.53668894100895,1.2765286,-2.07285,-4.166382,4.527954,-4.844744,-8.067678,3.5363748
-0.22101656859425683,-0.031573795513465265,-0.06314759102693053,0.031573795513465265,-0.09472138654039579,-0.1578689775673263,0.09472138654039579,1.314476626571736,-2.1050497800878896,-4.222082400069238,4.5572014657982844,-4.945311210135752,-8.138216402215166,3.586048750430733,1.3130496,-2.1021864,-4.2257576,4.562668,-4.9126034,-8.180545,3.585714
-0.22417394814560335,-0.032024849735086194,-0.06404969947017239,0.032024849735086194,-0.09607454920525857,-0.16012424867543096,0.09607454920525857,1.351434403990581,-2.1343272543791536,-4.281165888372347,4.5907052049060395,-5.014281854436005,-8.24895333680124,3.6353489851779996,1.3500602,-2.131479,-4.2850766,4.596573,-4.980426,-8.293337,3.6349902
-0.2273313276969499,-0.03247590395670713,-0.06495180791341426,0.03247590395670713,-0.09742771187012138,-0.16237951978353563,0.09742771187012138,1.3888832028026947,-2.1635662747005546,-4.340190733332872,4.623380224614465,-5.083254247575172,-8.359587609458087,3.684589319102618,1.3875718,-2.1607273,-4.3443384,4.629616,-5.048216,-8.406066,3.6842034
-0.2304887072482964,-0.03292695817832806,-0.06585391635665612,0.03292695817832806,-0.09878087453498417,-0.1646347908916403,0.09878087453498417,1.4268222715280254,-2.1927660861322598,-4.39915588528737,4.655228416354181,-5.1522300699830295,-8.470121066287101,3.7337694202619667,1.4255755,-2.18993,-4.4035406,4.6618347,-5.1159706,-8.5187235,3.7333531
-0.2336460867996429,-0.03337801239994899,-0.06675602479989798,0.03337801239994899,-0.10013403719984697,-0.16689006199974493,0.10013403719984697,1.4652508641958453,-2.2219259281511365,-4.458060290003109,4.686251644682373,-5.221210984414898,-8.580555536304287,3.7828889508919867,1.464073,-2.2190857,-4.4626827,4.693207,-5.183695,-8.631319,3.7824397
-0.23680346635098945,-0.033829066621569925,-0.06765813324313985,0.033829066621569925,-0.10148719986470976,-0.1691453331078496,0.10148719986470976,1.5041682402558552,-2.2510450345653723,-4.5169028885742275,4.716451747892497,-5.290198636016313,-8.690892831538202,3.8319475673801353,1.5030589,-2.248194,-4.521764,4.723709,-5.2513866,-8.743853,3.8314621
-0.23996084590233596,-0.034280120843190855,-0.06856024168638171,0.034280120843190855,-0.10284036252957256,-0.17140060421595427,0.10284036252957256,1.5435736322955746,-2.2801224156508253,-4.575683206262059,4.745830588958303,-5.359195447671394,-8.801133751472642,3.8809449574666592,1.5425401,-2.2772539,-4.5807824,4.7534027,-5.3190494,-8.856324,3.8804202
-0.24311822545368253,-0.03473117506481179,-0.06946235012962358,0.03473117506481179,-0.10419352519443537,-0.17365587532405893,0.10419352519443537,1.5834663740674761,-2.3091577218676687,-4.634399018002378,4.7743898544302965,-5.428201461588855,-8.911282045532786,3.9298806933940105,1.58251,-2.3062644,-4.639737,4.782234,-5.3866835,-8.968738,3.9293137
-0.246275605005029,-0.03518222928643272,-0.07036445857286544,0.03518222928643272,-0.10554668785929816,-0.17591114643216357,0.10554668785929816,1.6238457092246013,-2.3381499590624184,-4.693049818405511,4.802131358049598,-5.497219043493862,-9.021338499652604,3.9787544490618574,1.622972,-2.3352244,-4.698627,4.8102417,-5.454292,-9.081094,3.978142
-0.24943298455637553,-0.03563328350805365,-0.0712665670161073,0.03563328350805365,-0.10689985052416094,-0.17816641754026824,0.10689985052416094,1.664710848639655,-2.3670978557811924,-4.751635855131997,4.829056938636411,-5.566251516328525,-9.131302717510314,4.027565946123692,1.6639228,-2.3641334,-4.757451,4.837387,-5.5218735,-9.193396,4.026905
-0.25259036410772207,-0.036084337729674586,-0.07216867545934917,0.036084337729674586,-0.10825301318902375,-0.1804216886483729,0.10825301318902375,1.706061176077881,-2.396001294314217,-4.810154192533515,4.8551681659023895,-5.635297975410045,-9.241179468816265,4.0763146898514515,1.7053585,-2.3929904,-4.8162084,4.8637238,-5.589431,-9.305643,4.075602
-0.25574774365906866,-0.03653539195129552,-0.07307078390259104,0.03653539195129552,-0.10960617585388656,-0.18267695975647757,0.10960617585388656,1.7478959907207732,-2.4248595381909426,-4.868603541097742,4.880466724833912,-5.7043597205299434,-9.35097074049042,4.125000284794894,1.7472854,-2.4217932,-4.874896,4.889221,-5.6569653,-9.417838,4.1242323
-0.25890512321041514,-0.03698644617291645,-0.0739728923458329,0.03698644617291645,-0.11095933851874935,-0.18493223086458224,0.11095933851874935,1.7902145493203816,-2.4536715181531576,-4.92698353441535,4.904954341769435,-5.7734392321140255,-9.460677052117646,4.1736223946298825,1.789701,-2.450543,-4.933516,4.9138794,-5.724477,-9.529985,4.172796
-0.26206250276176163,-0.03743750039453738,-0.07487500078907476,0.03743750039453738,-0.11231250118361213,-0.18718750197268688,0.11231250118361213,1.8330161239028635,-2.482436221855646,-4.9852936341322724,4.928632701007488,-5.84253873309508,-9.57029922868123,4.222180668492943,1.8326006,-2.4792368,-4.992064,4.9377136,-5.7919703,-9.642086,4.2212934
-0.26521988231310817,-0.03788855461615832,-0.07577710923231663,0.03788855461615832,-0.11366566384847494,-0.18944277308079155,0.11366566384847494,1.8763000735735422,-2.5111532197427597,-5.043531631000845,4.951503362210128,-5.9116582977314,-9.679840624615032,4.270674629921021,1.875988,-2.5078757,-5.050541,4.960724,-5.8594418,-9.75414,4.269722
-0.2683772618644547,-0.038339608837779246,-0.07667921767555849,0.038339608837779246,-0.11501882651333774,-0.19169804418889622,0.11501882651333774,1.9200656800187914,-2.5398214930343213,-5.101696956730851,4.973567969507772,-5.98080009528285,-9.789302048283826,4.319103913844034,1.9198585,-2.5364568,-5.108945,4.982895,-5.9268966,-9.866151,4.318084
-0.2715346414158012,-0.038790663059400175,-0.07758132611880035,0.038790663059400175,-0.11637198917820052,-0.19395331529700086,0.11637198917820052,1.9643120606030717,-2.568438777477097,-5.159792664832095,4.9948283238332225,-6.0499707806431156,-9.898679056568154,4.367468427854025,1.9642172,-2.5649805,-5.1672745,5.0042267,-5.994334,-9.978118,4.366377
-0.27469202096714773,-0.03924171728102111,-0.07848343456204222,0.03924171728102111,-0.11772515184306333,-0.19620858640510552,0.11772515184306333,2.009038810562553,-2.597006256836498,-5.21781182667791,5.015285678505008,-6.119164482638076,-10.007981855418137,4.415767323410137,2.009058,-2.5934453,-5.2255297,5.0247574,-6.0617557,-10.090046,4.414601
-0.27784940051849427,-0.03969277150264205,-0.0793855430052841,0.03969277150264205,-0.11907831450792612,-0.1984638575132102,0.11907831450792612,2.054245255130063,-2.6255230862323997,-5.275753181478659,5.034941594307605,-6.188382521960971,-10.117212129432437,4.464000159782651,2.0543818,-2.6218505,-5.2837076,5.044464,-6.129163,-10.201936,4.462757
-0.2810067800698408,-0.04014382572426298,-0.08028765144852595,0.04014382572426298,-0.12043147717278893,-0.20071912862131486,0.12043147717278893,2.099930660395416,-2.6539879920296534,-5.333616840768461,5.053797675251358,-6.257627862616179,-10.226369610809042,4.512166602118661,2.1001859,-2.6501954,-5.3418093,5.063339,-6.196557,-10.31379,4.510843
-0.28416415962118735,-0.04059487994588391,-0.08118975989176783,0.04059487994588391,-0.12178463983765173,-0.20297439972941955,0.12178463983765173,2.1460943320917214,-2.6823999422220655,-5.391402191478495,5.071855463883288,-6.326902539035799,-10.335455106308283,4.560266257039059,2.1464753,-2.6784782,-5.3998313,5.0813904,-6.2639403,-10.425609,4.5588593
-0.28732153917253384,-0.04104593416750484,-0.08209186833500969,0.04104593416750484,-0.1231378025025145,-0.20522967083752416,0.1231378025025145,2.1927356045981163,-2.7107580710427657,-5.449108086766068,5.0891164607022645,-6.396207919029381,-10.44447016498415,4.60829868362762,2.1932464,-2.706699,-5.4577737,5.098633,-6.331312,-10.537395,4.6068053
-0.2904789187238804,-0.04149698838912577,-0.08299397677825154,0.04149698838912577,-0.12449096516737732,-0.20748494194562883,0.12449096516737732,2.2398536518104137,-2.739060283281273,-5.506737224472364,5.105582266441896,-6.4655499400642045,-10.553411161091876,4.65626375888089,2.2404952,-2.7348564,-5.5156355,5.1150513,-6.3986754,-10.649151,4.6546807
-0.29363629827522697,-0.04194804261074671,-0.08389608522149342,0.04194804261074671,-0.1258441278322401,-0.20974021305373353,0.1258441278322401,2.287448142838985,-2.767308109787749,-5.564280865547612,5.1212541068044715,-6.534920879709219,-10.662289838818191,4.7041603954417415,2.2882261,-2.762949,-5.5734143,5.130661,-6.4660277,-10.760874,4.702484
-0.2967936778265734,-0.04239909683236764,-0.08479819366473527,0.04239909683236764,-0.1271972904971029,-0.21199548416183814,0.1271972904971029,2.335518261290814,-2.795499476102443,-5.621741575534943,5.136133562849018,-6.604326524432843,-10.77110262921246,4.751988443399164,2.336433,-2.790977,-5.631111,5.1454544,-6.5333767,-10.872575,4.750217
-0.29995105737791994,-0.04285015105398857,-0.08570030210797713,0.04285015105398857,-0.1285504531619657,-0.2142507552699428,0.1285504531619657,2.384063356872771,-2.823633489016639,-5.679118181992524,5.150222075010046,-6.673768172494631,-10.879851016670893,4.799747436421865,2.3851228,-2.8189387,-5.688722,5.159439,-6.60072,-10.984252,4.7978783
-0.30310843692926653,-0.0433012052756095,-0.086602410551219,0.0433012052756095,-0.1299036158268285,-0.2165060263780475,0.1299036158268285,2.4330826797247695,-2.8517084527968755,-5.736412106302835,5.163521111241596,-6.743250123494676,-10.988533171051975,4.847437133484628,2.434288,-2.846834,-5.7462487,5.172592,-6.6680565,-11.095901,4.845467
-0.306265816480613,-0.04375225949723044,-0.08750451899446088,0.04375225949723044,-0.1312567784916913,-0.21876129748615217,0.1312567784916913,2.4825757920760836,-2.8797250292190615,-5.793617041920841,5.176031994863474,-6.812767679073512,-11.097157085794455,4.8950566019445,2.4839334,-2.8746614,-5.8036895,5.184952,-6.7353916,-11.20753,4.8929825
-0.30942319603195956,-0.04420331371885137,-0.08840662743770274,0.04420331371885137,-0.1326099411565541,-0.22101656859425683,0.1326099411565541,2.5325419521168446,-2.9076815299021326,-5.850734318502879,5.187756177045583,-6.882325028967908,-11.205720953169287,4.942605578165315,2.5340538,-2.902419,-5.8610406,5.196518,-6.8027253,-11.31914,4.940427
-0.3125805755833061,-0.0446543679404723,-0.0893087358809446,0.0446543679404723,-0.13396310382141688,-0.22327183970236147,0.13396310382141688,2.582980523534522,-2.9355770332271005,-5.907762736689867,5.198695048115254,-6.9519234011171225,-11.314226192670999,4.990083569989372,2.584649,-2.9301078,-5.9183035,5.2072525,-6.8700576,-11.430734,4.987795
-0.31573795513465264,-0.045105422162093234,-0.09021084432418647,0.045105422162093234,-0.1353162664862797,-0.22552711081046614,0.1353162664862797,2.6338908946557558,-2.963410785575722,-5.964700505562323,5.208849986980221,-7.021563341895598,-11.422674909918618,5.037490024065559,2.6357217,-2.9577258,-5.9754767,5.2171783,-6.937391,-11.542309,5.035091
-0.3188953346859991,-0.04555647638371416,-0.09111295276742833,0.04555647638371416,-0.1366694291511425,-0.2277823819185708,0.1366694291511425,2.685272407447214,-2.9911816253925068,-6.0215471617659935,5.218222367143413,-7.091246900918689,-11.531067574514578,5.084824504297217,2.6872683,-2.9852726,-6.0325584,5.2263184,-7.004724,-11.65387,5.0823126
-0.3220527142373456,-0.04600753060533509,-0.09201506121067018,0.04600753060533509,-0.13802259181600526,-0.23003765302667545,0.13802259181600526,2.7371244277853517,-3.018888542062358,-6.078301709162056,5.226813544538637,-7.16097550196502,-11.639405303102942,5.132086520803083,2.7392893,-3.0127468,-6.089547,5.2346497,-7.0720634,-11.765422,5.1294584
-0.3252100937886922,-0.04645858482695603,-0.09291716965391206,0.04645858482695603,-0.13937575448086809,-0.23229292413478012,0.13937575448086809,2.789446346231566,-3.04653070196971,-6.134962530030826,5.234624869238655,-7.230749858346367,-11.747689918441443,5.179275518749614,2.7917838,-3.0401483,-6.1464434,5.242195,-7.1394043,-11.876956,5.176531
-0.3283674733400387,-0.046909639048576965,-0.09381927809715393,0.046909639048576965,-0.14072891714573088,-0.23454819524288478,0.14072891714573088,2.842237516801367,-3.074106921990582,-6.191529147234231,5.241657672279006,-7.300571951682081,-11.85592189530487,5.22639104707627,2.8447547,-3.0674753,-6.2032447,5.248932,-7.2067523,-11.98849,5.2235265
-0.3315248528913852,-0.047360693270197894,-0.09472138654039579,0.047360693270197894,-0.14208207981059368,-0.23680346635098945,0.14208207981059368,2.8954972613040293,-3.1016156891956443,-6.24800221759803,5.247913245404997,-7.3704449886699175,-11.964100452781343,5.273432764594299,2.8981934,-3.0947275,-6.2599497,5.2548676,-7.274105,-12.100012,5.270446
-0.33468223244273176,-0.04781174749181883,-0.09562349498363766,0.04781174749181883,-0.14343524247545647,-0.23905873745909412,0.14343524247545647,2.949225136685797,-3.129057552686655,-6.304375286941907,5.253392998876242,-7.440364299018231,-12.072232787493181,5.320399621270367,2.952107,-3.1219044,-6.3165593,5.260025,-7.341468,-12.21153,5.3172903
-0.33783961199407825,-0.04826280171343976,-0.09652560342687952,0.04826280171343976,-0.14478840514031927,-0.24131400856719876,0.14478840514031927,3.0034204679208387,-3.156430988792137,-6.360648925082569,5.25809823537695,-7.510333010526162,-12.18031807423174,5.3672912483201864,3.0064883,-3.149004,-6.37307,5.264374,-7.40884,-12.323047,5.364057
-0.3409969915454248,-0.04871385593506069,-0.09742771187012138,0.04871385593506069,-0.14614156780518206,-0.24356927967530342,0.14614156780518206,3.0580826136848467,-3.183734726252678,-6.41682284992786,5.262030249391787,-7.580353269673268,-12.28835649013623,5.41410719229561,3.061345,-3.176026,-6.42948,5.267929,-7.4762216,-12.43456,5.4107485
-0.3441543710967713,-0.049164910156681625,-0.09832982031336325,0.049164910156681625,-0.14749473047004485,-0.2458245507834081,0.14749473047004485,3.113210982358503,-3.210967913276745,-6.472895282029245,5.265190364483014,-7.6504255688342795,-12.396349842027513,5.4608468432815975,3.1166701,-3.20297,-6.485792,5.2707367,-7.5436144,-12.546073,5.4573603
-0.3473117506481178,-0.049615964378302554,-0.09923192875660511,0.049615964378302554,-0.14884789313490765,-0.24807982189151273,0.14884789313490765,3.1688049763043855,-3.2381296209804638,-6.528864672697757,5.267579898762984,-7.720550649069086,-12.504299640225153,5.507509607492014,3.1724658,-3.2298348,-6.5420027,5.2727127,-7.6110196,-12.65759,5.5038943
-0.35046913019946435,-0.050067018599923484,-0.10013403719984697,0.050067018599923484,-0.15020105579977044,-0.2503350929996174,0.15020105579977044,3.2248639855287267,-3.265218772971102,-6.584729959704501,5.2692001506317245,-7.79072976841815,-12.612206849626387,5.554094935361829,3.2287302,-3.2566197,-6.59811,5.2739105,-7.6784387,-12.769108,5.55035
-0.3536265097508109,-0.05051807282154442,-0.10103614564308884,0.05051807282154442,-0.15155421846463324,-0.25259036410772207,0.15155421846463324,3.281387379940228,-3.292234045429342,-6.640490920601331,5.270052374066762,-7.8609650685703505,-12.720071560786185,5.600602361120909,3.28546,-3.2833228,-6.654114,5.2743454,-7.7458735,-12.880634,5.596728
-0.3567838893021575,-0.050969127043165356,-0.10193825408633071,0.050969127043165356,-0.15290738112949606,-0.25484563521582676,0.15290738112949606,3.338374583955961,-3.319174631313738,-6.696145474488447,5.270137893806909,-7.931256680331487,-12.827895779470824,5.647031218528386,3.3426623,-3.3099444,-6.7100124,5.273987,-7.8133264,-12.992169,5.643026
-0.35994126885350397,-0.051420181264786285,-0.10284036252957257,0.051420181264786285,-0.15426054379435886,-0.2571009063239314,0.15426054379435886,3.395824993869736,-3.346039409608068,-6.751692614220217,5.269457988257364,-8.001605877157822,-12.935680370618607,5.693380948224802,3.4003325,-3.3364837,-6.7658057,5.27285,-7.8807945,-13.103711,5.6892433
-0.36309864840485045,-0.051871235486407215,-0.10374247097281443,0.051871235486407215,-0.15561370645922162,-0.25935617743203604,0.15561370645922162,3.4537380314145185,-3.3728275043479696,-6.807130423169849,5.268013980721691,-8.072012955462334,-13.043427087803842,5.739650887169479,3.458466,-3.3629394,-6.821492,5.270935,-7.9482803,-13.215263,5.735382
-0.36625602795619705,-0.05232228970802815,-0.1046445794160563,0.05232228970802815,-0.15696686912408445,-0.26161144854014073,0.15696686912408445,3.5121131103921477,-3.399537936839537,-6.862457308648484,5.265807183449292,-8.14247855199424,-13.151137312984048,5.7858403996998975,3.5170674,-3.3893108,-6.87707,5.2682343,-8.015787,-13.32683,5.7814403
-0.36941340750754353,-0.05277334392964908,-0.10554668785929816,0.05277334392964908,-0.15832003178894724,-0.2638667196482454,0.15832003178894724,3.570949472030921,-3.426167688099721,-6.917679061710175,5.262838442015124,-8.213011023856907,-13.258805277080452,5.831949661221123,3.5761347,-3.415597,-6.9325385,5.264786,-8.083315,-13.438411,5.827417
-0.37257078705889,-0.05322439815127001,-0.10644879630254002,0.05322439815127001,-0.15967319445381,-0.26612199075635,0.15967319445381,3.6302468253400577,-3.4527191043084438,-6.972781918934567,5.259109813987664,-8.283598215332137,-13.366444133251058,5.87797668258005,3.6356664,-3.4417968,-6.9878964,5.260559,-8.150865,-13.550007,5.8733125
-0.37572816661023656,-0.053675452372890946,-0.10735090474578189,0.053675452372890946,-0.16102635711867283,-0.2683772618644547,0.16102635711867283,3.6900044414399686,-3.4791894964577326,-7.02777039052169,5.254622244573961,-8.354247137785334,-13.474049243016097,5.9239214818754045,3.695665,-3.46791,-7.0431437,5.2555466,-8.218436,-13.661621,5.919127
-0.3788855461615831,-0.05412650659451188,-0.10825301318902376,0.05412650659451188,-0.16237951978353563,-0.27063253297255935,0.16237951978353563,3.750221735213186,-3.505577779883571,-7.082643118116896,5.249377032175555,-8.424958624457872,-13.581621668297148,5.969783426217586,3.756126,-3.4939356,-7.0982776,5.2497864,-8.286036,-13.773256,5.9648585
-0.38204292571292964,-0.05457756081613281,-0.10915512163226562,0.05457756081613281,-0.16373268244839842,-0.27288780408066404,0.16373268244839842,3.810898123630117,-3.5318828693940683,-7.137398706292451,5.243375480659978,-8.495733458486953,-13.689162479320132,6.015561872568511,3.81705,-3.5198727,-7.153298,5.2432556,-8.353659,-13.884914,6.0105076
-0.38520030526427623,-0.05502861503775375,-0.1100572300755075,0.05502861503775375,-0.16508584511326124,-0.2751430751887687,0.16508584511326124,3.872029682181484,-3.55807522510755,-7.192190944260222,5.236606551495914,-8.566729085506578,-13.796530164927729,6.061275279590458,3.878439,-3.54572,-7.208203,5.235977,-8.421308,-13.9965925,6.056075
-0.38835768481562266,-0.05547966925937468,-0.11095933851874935,0.05547966925937468,-0.166439007778124,-0.2773983462968733,0.166439007778124,3.933622535178506,-3.5842099485638146,-7.246712936686121,5.229095214429199,-8.637637285205342,-13.904008203456984,6.1068855300096025,3.94029,-3.5714784,-7.2629933,5.2279205,-8.488985,-14.108296,6.101557
-0.3915150643669692,-0.055930723480995606,-0.11186144696199121,0.055930723480995606,-0.1677921704429868,-0.279653617404978,0.1677921704429868,3.9956726750322322,-3.6102578308187825,-7.301116947477965,5.220831151837238,-8.708614396927063,-14.011454718585098,6.152410768103548,4.0026045,-3.5971448,-7.3176656,5.219101,-8.556689,-14.220024,6.1469564
-0.39467244391831574,-0.05638177770261654,-0.11276355540523308,0.05638177770261654,-0.16914533310784963,-0.28190888851308266,0.16914533310784963,4.058179680068538,-3.636218428891354,-7.355394509607695,5.211816267427516,-8.77965415266587,-14.118877150684195,6.197849390671923,4.06538,-3.6227195,-7.3722196,5.209549,-8.624427,-14.331784,6.1922708
-0.3978298234696622,-0.05683283192423747,-0.11366566384847494,0.05683283192423747,-0.1704984957727124,-0.2841641596211873,0.1704984957727124,4.121142871717958,-3.6620901698751958,-7.409548748212228,5.202051518422336,-8.850761750932433,-14.226272290954595,6.243201323577422,4.1286197,-3.648202,-7.4266534,5.199234,-8.692194,-14.443572,6.2374997
-0.4009872030210088,-0.0572838861458584,-0.1145677722917168,0.0572838861458584,-0.1718516584375752,-0.286419430729292,0.1718516584375752,4.1845617007923686,-3.6878720326259837,-7.463576935815869,5.191538358122406,-8.921936586667458,-14.333642245802695,6.288465709936607,4.192313,-3.673591,-7.480968,5.1881714,-8.759993,-14.555391,6.2826457
-0.4041445825723553,-0.05773494036747934,-0.11546988073495867,0.05773494036747934,-0.173204821102438,-0.28867470183739663,0.173204821102438,4.248435578124435,-3.7135628055023653,-7.517478297352159,5.180278072571758,-8.993179965093065,-14.440987343953578,6.333641949393349,4.2564716,-3.6988862,-7.535161,5.176361,-8.827822,-14.667241,6.327705
-0.40730196212370184,-0.05818599458910027,-0.11637198917820055,0.05818599458910027,-0.1745579837673008,-0.2909299729455013,0.1745579837673008,4.312763655056769,-3.7391600805251617,-7.571266632933875,5.168270415112168,-9.064507383849339,-14.548295410515259,6.378731457468752,4.3210864,-3.7240865,-7.589232,5.1637955,-8.895688,-14.779126,6.3726783
-0.41045934167504844,-0.0586370488107212,-0.1172740976214424,0.0586370488107212,-0.1759111464321636,-0.293185244053606,0.1759111464321636,4.3775459116723106,-3.764665172182155,-7.624910405762795,5.155519840226621,-9.135890078001852,-14.65559330586166,6.4237293798082,4.3861628,-3.7491903,-7.6431775,5.1504974,-8.963591,-14.891051,6.417566
-0.4136167212263949,-0.05908810303234213,-0.11817620606468426,0.05908810303234213,-0.1772643090970264,-0.2954405151617106,0.1772643090970264,4.442781494917167,-3.7900756699554186,-7.6784230386391465,5.142026223365921,-9.207343185202689,-14.762868964778557,6.468637054329511,4.4516983,-3.7741978,-7.6969986,5.1364594,-9.031527,-15.003012,6.4623647
-0.4167741007777414,-0.05953915725396307,-0.11907831450792614,0.05953915725396307,-0.1786174717618892,-0.2976957862698153,0.1786174717618892,4.508469831923317,-3.81539038885992,-7.731803074751108,5.127790948651255,-9.278867282426125,-14.87012322083158,6.513453766726498,4.517692,-3.7991085,-7.7506943,5.1216736,-9.0995,-15.115009,6.507079
-0.419931480329088,-0.059990211475584,-0.119980422951168,0.059990211475584,-0.17997063442675199,-0.29995105737792,0.17997063442675199,4.574610342995506,-3.8406081009215605,-7.785049536682479,5.112815352880925,-9.350463394635863,-14.977356488630155,6.558178865669197,4.5841417,-3.8239212,-7.804263,5.1061707,-9.167514,-15.227049,6.5517035
-0.4230888598804345,-0.06044126569720493,-0.12088253139440985,0.06044126569720493,-0.18132379709161478,-0.3022063284860246,0.18132379709161478,4.641202346157865,-3.8657270909126664,-7.838168808018818,5.097099847007603,-9.422139612803864,-15.08456322695665,6.602812758114525,4.6510487,-3.848635,-7.8577037,5.0899353,-9.235566,-15.339132,6.5962415
-0.426246239431781,-0.06089231991882586,-0.12178463983765173,0.06089231991882586,-0.18267695975647757,-0.3044615995941293,0.18267695975647757,4.7082428814542645,-3.8907490506660563,-7.891318836283694,5.080625319728656,-9.494048481276621,-15.191614682888684,6.647379177453548,4.7184157,-3.8732488,-7.9110146,5.0729675,-9.303656,-15.451255,6.640689
-0.4294036189831275,-0.0613433741404468,-0.1226867482808936,0.0613433741404468,-0.18403012242134037,-0.30671687070223397,0.18403012242134037,4.775736542499034,-3.915669243938176,-7.944162321210677,5.063435536159981,-9.565869683943713,-15.298786192927302,6.69182628856674,4.7862406,-3.897763,-7.964195,5.0552826,-9.371789,-15.563424,6.6850486
-0.43256099853447405,-0.06179442836206773,-0.12358885672413546,0.06179442836206773,-0.18538328508620316,-0.3089721418103386,0.18538328508620316,4.843680139024575,-3.940487469064735,-7.996864003089367,5.045511375339974,-9.637762695288643,-15.405941762994042,6.7361784899219925,4.854519,-3.9221752,-8.017243,5.036865,-9.439964,-15.675643,6.729319
-0.4357183780858206,-0.062245482583688665,-0.12449096516737733,0.062245482583688665,-0.186736447751066,-0.3112274129184433,0.186736447751066,4.912069698821238,-3.9652403965601377,-8.049628176027197,5.026826269098118,-9.70992147367974,-15.512913506550774,6.780470534992575,4.9232497,-3.9464862,-8.07016,5.0177155,-9.5081835,-15.787909,6.7734995
-0.4388757576371671,-0.0626965368053096,-0.1253930736106192,0.0626965368053096,-0.18808961041592875,-0.31348268402654794,0.18808961041592875,4.980911410268267,-3.9898542357184557,-8.102054853920803,5.007434988166409,-9.78197160951688,-15.620030488273832,6.824633189108846,4.99244,-3.970694,-8.122942,4.9978714,-9.576447,-15.900225,6.8175893
-0.44203313718851367,-0.06314759102693053,-0.12629518205386106,0.06314759102693053,-0.18944277308079158,-0.3157379551346526,0.18944277308079158,5.050201449863765,-4.014360554573896,-8.154330142168314,4.987314432382858,-9.85409010887756,-15.727137905860122,6.868697690154349,5.062083,-3.994799,-8.175589,4.97731,-9.644752,-16.012589,6.861588
-0.44519051673986015,-0.06359864524855145,-0.1271972904971029,0.06359864524855145,-0.19079593574565437,-0.3179932262427573,0.19079593574565437,5.119939110358567,-4.038760089704032,-8.20645949408295,4.966465200482866,-9.926283866029502,-15.83423051458819,6.91266454087426,5.1321826,-4.0187993,-8.228101,4.956024,-9.713103,-16.125004,6.9054956
-0.4483478962912067,-0.06404969947017239,-0.12809939894034478,0.06404969947017239,-0.19214909841051714,-0.3202484973508619,0.19214909841051714,5.19012381934548,-4.0630515725297895,-8.2584413704648,4.944888832004791,-9.998553220144272,-15.941308937916608,6.956532961313901,5.2027335,-4.042695,-8.280476,4.9340363,-9.781503,-16.23747,6.9493103
-0.4515052758425532,-0.06450075369179332,-0.12900150738358665,0.06450075369179332,-0.19350226107537996,-0.32250376845896656,0.19350226107537996,5.260755019480652,-4.087233406216592,-8.310273147213534,4.922587057412633,-10.07089747805035,-16.04837462999202,7.000301961817379,5.273737,-4.066486,-8.332713,4.911354,-9.849949,-16.350002,6.993035
-0.4546626553938998,-0.06495180791341426,-0.12990361582682852,0.06495180791341426,-0.19485542374024276,-0.32475903956707125,0.19485542374024276,5.3318321053441196,-4.111304936791495,-8.361955399274764,4.899561126037177,-10.143318920705912,-16.1554264700603,7.043971150694602,5.345194,-4.090169,-8.384809,4.88797,-9.918442,-16.46258,7.036666
-0.45782003494524626,-0.06540286213503518,-0.13080572427007037,0.06540286213503518,-0.19620858640510555,-0.3270143106751759,0.19620858640510555,5.4033545190272925,-4.135264559135755,-8.413485508351718,4.8758128023445035,-10.215816824388249,-16.26246585991403,7.08753953099565,5.4171057,-4.1137466,-8.436768,4.863884,-9.986985,-16.575218,7.0802035
-0.4609774144965928,-0.06585391635665612,-0.13170783271331224,0.06585391635665612,-0.19756174906996835,-0.3292695817832806,0.19756174906996835,5.475321660839875,-4.1591116226311176,-8.464864054664142,4.851343336261943,-10.288393439399332,-16.369491690948447,7.131006711133274,5.48947,-4.1372156,-8.488582,4.8391113,-10.055578,-16.687914,7.1236477
-0.46413479404793934,-0.06630497057827706,-0.1326099411565541,0.06630497057827706,-0.19891491173483114,-0.3315248528913852,0.19891491173483114,5.547733005959131,-4.182843531927997,-8.516085197599617,4.826155109789362,-10.361044988938627,-16.47650774256773,7.174371062984984,5.562282,-4.1605773,-8.540256,4.8136444,-10.124222,-16.800667,7.166998
-0.4672921735992858,-0.06675602479989798,-0.13351204959979596,0.06675602479989798,-0.20026807439969393,-0.33378012399948986,0.20026807439969393,5.6205879512108075,-4.206459603301657,-8.567149457527185,4.800249440302377,-10.433773628879134,-16.58351287172505,7.217632171841204,5.635547,-4.1838284,-8.5917845,4.787491,-10.192918,-16.913486,7.2102547
-0.47044955315063236,-0.06720707902151891,-0.13441415804303783,0.06720707902151891,-0.20162123706455673,-0.33603539510759456,0.20162123706455673,5.693885880013541,-4.229959915551053,-8.618059762676715,4.773627163009358,-10.50658375205922,-16.690504219014628,7.260790100095151,5.709264,-4.20697,-8.643169,4.7606506,-10.261664,-17.026367,7.253414
-0.4736069327019789,-0.06765813324313985,-0.1353162664862797,0.06765813324313985,-0.20297439972941952,-0.3382906662156992,0.20297439972941952,5.76762629431933,-4.2533403602722295,-8.668805550828278,4.746291690304354,-10.579467099596506,-16.79748884181907,7.303842268403574,5.78343,-4.230002,-8.694407,4.733139,-10.330463,-17.139303,7.2964797
-0.4767643122533254,-0.06810918746476077,-0.13621837492952155,0.06810918746476077,-0.20432756239428232,-0.34054593732380384,0.20432756239428232,5.841808546675519,-4.276602153385227,-8.719393387813666,4.718243195984967,-10.65243143173654,-16.904461176142824,7.346789447478662,5.8580494,-4.2529225,-8.745501,4.7049484,-10.399316,-17.252304,7.339449
-0.4799216918046719,-0.06856024168638171,-0.13712048337276342,0.06856024168638171,-0.20568072505914511,-0.34280120843190853,0.20568072505914511,5.916432108092067,-4.29974159742681,-8.769814241120919,4.689484938547215,-10.725469876911554,-17.0114269524573,7.389629328905038,5.933116,-4.275731,-8.796446,4.676094,-10.468224,-17.365377,7.382322
-0.48307907135601846,-0.06901129590800265,-0.1380225918160053,0.06901129590800265,-0.20703388772400794,-0.3450564795400132,0.20703388772400794,5.9914963673522745,-4.322758493144843,-8.820070152917744,4.660018007201541,-10.798585917609477,-17.118383873027962,7.432361789405091,6.00863,-4.298427,-8.84724,4.6465607,-10.537185,-17.478514,7.425099
-0.48623645090736506,-0.06946235012962358,-0.13892470025924716,0.06946235012962358,-0.20838705038887073,-0.34731175064811787,0.20838705038887073,6.067000721646495,-4.345653077635537,-8.87016439933317,4.629843167198016,-10.87178417734031,-17.22532889459252,7.474986968171173,6.0845957,-4.3210096,-8.897886,4.616356,-10.6062,-17.591713,7.467777
-0.4893938304587115,-0.0699134043512445,-0.139826808702489,0.0699134043512445,-0.2097402130537335,-0.3495670217562225,0.2097402130537335,6.142944623225308,-4.36842103574196,-8.920086289714591,4.598964238528219,-10.945056158232136,-17.332268612321148,7.517502184427568,6.16101,-4.3434787,-8.9483795,4.5855103,-10.675275,-17.704987,7.5103574
-0.492551210010058,-0.07036445857286544,-0.14072891714573088,0.07036445857286544,-0.21109337571859632,-0.35182229286432715,0.21109337571859632,6.219327465621325,-4.391062105841255,-8.969837643562052,4.56738239547381,-11.01840507155205,-17.439200874480466,7.559907268661754,6.237873,-4.3658333,-8.998723,4.554001,-10.744405,-17.81832,7.5528407
-0.49570858956140457,-0.07081551279448638,-0.14163102558897275,0.07081551279448638,-0.21244653838345912,-0.35407756397243184,0.21244653838345912,6.296148654943764,-4.413575724850724,-9.01941928053831,4.535099000521662,-11.091833172431755,-17.546124284646265,7.6022018581833,6.31518,-4.388073,-9.048912,4.5218353,-10.813591,-17.93173,7.5952244
-0.49886596911275105,-0.0712665670161073,-0.1425331340322146,0.0712665670161073,-0.21379970104832188,-0.3563328350805365,0.21379970104832188,6.373407603314014,-4.435959297724728,-9.068825948280542,4.5021168590569305,-11.16533699097493,-17.653041469066395,7.644384342097426,6.3929377,-4.4101963,-9.098946,4.4890366,-10.8828335,-18.045206,7.637508
-0.5020233486640976,-0.07171762123772824,-0.14343524247545647,0.07171762123772824,-0.2151528637131847,-0.3585881061886411,0.2151528637131847,6.451103716063017,-4.458212676430655,-9.118059701822409,4.468437082992263,-11.238919898325097,-17.7599501875163,7.686454608800984,6.471141,-4.4322033,-9.148825,4.4555817,-10.952137,-18.158754,7.679692
-0.5051807282154441,-0.07216867545934917,-0.14433735091869834,0.07216867545934917,-0.2165060263780475,-0.3608433772967458,0.2165060263780475,6.529236393610366,-4.480333138208889,-9.16711499561759,4.434062657124383,-11.312578098599765,-17.866853130460623,7.728410970970539,6.5497904,-4.454094,-9.198547,4.421501,-11.021494,-18.272373,7.7217765
-0.5083381077667907,-0.07261972968097011,-0.14523945936194022,0.07261972968097011,-0.2178591890429103,-0.3630986484048505,0.2178591890429103,6.607805077980092,-4.502324172591638,-9.216004256094754,4.398992032103626,-11.386324684049917,-17.973741545828346,7.770255502274667,6.628888,-4.475867,-9.248113,4.38678,-11.090914,-18.386063,7.763759
-0.5114954873181373,-0.07307078390259104,-0.1461415678051821,0.07307078390259104,-0.21921235170777312,-0.36535391951295515,0.21921235170777312,6.686809101206155,-4.524175937314578,-9.264701619274897,4.36323351405651,-11.460136679458586,-18.08063083973441,7.811982230566956,6.7084293,-4.4975204,-9.297519,4.351425,-11.160393,-18.49983,7.805641
-0.5146528668694837,-0.07352183812421198,-0.14704367624842396,0.07352183812421198,-0.2205655143726359,-0.36760919062105984,0.2205655143726359,6.766247886822398,-4.545891158617055,-9.313217358776688,4.326786220112542,-11.53402509785458,-18.187513491572048,7.853592763906505,6.788418,-4.5190554,-9.3467655,4.3154526,-11.22993,-18.613665,7.8474207
-0.5178102464208303,-0.0739728923458329,-0.1479457846916658,0.0739728923458329,-0.2219186770374987,-0.3698644617291645,0.2219186770374987,6.846120863683723,-4.567470415505618,-9.361555349050374,4.289650794300146,-11.607994919362543,-18.294386208972554,7.895087393682762,6.8688498,-4.540472,-9.395853,4.2788467,-11.299528,-18.727577,7.889097
-0.5209676259721767,-0.07442394656745382,-0.14884789313490765,0.07442394656745382,-0.22327183970236147,-0.37211973283726907,0.22327183970236147,6.92642739282347,-4.588909970263562,-9.409707434902064,4.2518311902315995,-11.682039753455612,-18.4012530036642,7.936463841300806,6.949727,-4.561767,-9.4447775,4.241646,-11.369187,-18.841564,7.9306707
-0.5241250055235233,-0.07487500078907476,-0.14975000157814952,0.07487500078907476,-0.22462500236722427,-0.37437500394537376,0.22462500236722427,7.007166854083311,-4.610208088670411,-9.457671178577128,4.213329902519921,-11.756158567749594,-18.508114290675785,7.977721032549014,7.0310516,-4.5829425,-9.49354,4.203827,-11.438904,-18.95562,7.9721417
-0.5272823850748699,-0.0753260550106957,-0.1506521100213914,0.0753260550106957,-0.22597816503208706,-0.37663027505347846,0.22597816503208706,7.088338643990053,-4.631363938232393,-9.505446569455856,4.174148766728655,-11.830352597679322,-18.614969024381985,8.018858417453199,7.112817,-4.603997,-9.542137,4.16539,-11.508682,-19.069756,8.013509
-0.5304397646262163,-0.07577710923231663,-0.15155421846463327,0.07577710923231663,-0.2273313276969499,-0.3788855461615831,0.2273313276969499,7.169942113098565,-4.652374866897959,-9.55302874964828,4.134291079318411,-11.904618465428658,-18.721818947855244,8.05987438662208,7.1950254,-4.624929,-9.59057,4.126358,-11.578525,-19.18397,8.0547695
-0.5335971441775629,-0.07622816345393757,-0.15245632690787514,0.07622816345393757,-0.22868449036181268,-0.3811408172696878,0.22868449036181268,7.251976749689616,-4.673243375687262,-9.60042640695623,4.093756087945957,-11.97896559781643,-18.82865805204787,8.100770306104595,7.2776775,-4.6457396,-9.63884,4.086731,-11.648423,-19.298256,8.095925
-0.5367545237289094,-0.07667921767555849,-0.15335843535111698,0.07667921767555849,-0.23003765302667548,-0.38339608837779243,0.23003765302667548,7.334441833260304,-4.693964329408037,-9.647628140165423,4.052549131062909,-12.053384365376107,-18.935491767423105,8.141543126676728,7.360771,-4.6664267,-9.686939,4.046524,-11.718385,-19.412611,8.136978
-0.539911903280256,-0.07713027189717943,-0.15426054379435886,0.07713027189717943,-0.23139081569153827,-0.3856513594858971,0.23139081569153827,7.417336680570221,-4.714534757951611,-9.694628526687383,4.010673918341347,-12.127870751091958,-19.042321917139652,8.18219108210983,7.444312,-4.6869917,-9.734874,4.005722,-11.78841,-19.527052,8.177922
-0.5430692828316024,-0.07758132611880035,-0.1551626522376007,0.07758132611880035,-0.23274397835640104,-0.3879066305940017,0.23274397835640104,7.500660740157875,-4.734955808887726,-9.74143258442795,3.9681308865222675,-12.20243062848189,-19.14914454749598,8.222714736829015,7.5282917,-4.707431,-9.782638,3.9643402,-11.858496,-19.64157,8.218759
-0.5462266623829489,-0.07803238034042129,-0.15606476068084257,0.07803238034042129,-0.23409714102126383,-0.3901619017021064,0.23409714102126383,7.584413366832797,-4.755225643393159,-9.788037672699136,3.9249228983680426,-12.277062573176627,-19.255959953809416,8.26311295302486,7.612714,-4.727747,-9.830233,3.9223862,-11.928641,-19.756157,8.25949
-0.5493840419342955,-0.07848343456204222,-0.15696686912408445,0.07848343456204222,-0.23545030368612666,-0.39241717281021105,0.23545030368612666,7.668593922606766,-4.775342761826873,-9.834442025356884,3.881052589127308,-12.351765960826418,-19.36276791241502,8.303384785430842,7.6975756,-4.747938,-9.877657,3.87986,-11.998848,-19.870823,8.300112
-0.552541421485642,-0.07893448878366316,-0.15786897756732632,0.07893448878366316,-0.23680346635098945,-0.39467244391831574,0.23680346635098945,7.753201765728845,-4.795305659457443,-9.880643871325056,3.8365226438123936,-12.426540131503875,-19.46956816843244,8.34352928565472,7.782881,-4.768004,-9.92491,3.8367767,-12.069117,-19.985561,8.340625
-0.5556988010369885,-0.0793855430052841,-0.1587710860105682,0.0793855430052841,-0.23815662901585224,-0.3969277150264204,0.23815662901585224,7.838236250577848,-4.815112826663218,-9.926641434792172,3.7913357981634093,-12.501384389363524,-19.576360435469784,8.38354550235432,7.8686256,-4.7879443,-9.97199,3.7931366,-12.139448,-20.10038,8.38103
-0.5588561805883351,-0.07983659722690502,-0.15967319445381004,0.07983659722690502,-0.23950979168071504,-0.3991829861345251,0.23950979168071504,7.9236967275552646,-4.83476274913986,-9.972432935414961,3.7454948396121712,-12.576298002301769,-19.68314439532838,8.423432481418928,7.954814,-4.8077574,-10.018894,3.7489471,-12.209838,-20.215271,8.421325
-0.5620135601396816,-0.08028765144852595,-0.1605753028970519,0.08028765144852595,-0.24086295434557786,-0.4014382572426297,0.24086295434557786,8.00958254297755,-4.854253908115165,-10.018016588527962,3.69900260824546,-12.651280201618137,-19.78991969770833,8.463189266155405,8.041435,-4.8274446,-10.065627,3.7042007,-12.280292,-20.330238,8.46151
-0.5651709396910282,-0.08073870567014689,-0.16147741134029378,0.08073870567014689,-0.24221611701044066,-0.4036935283507344,0.24221611701044066,8.095893038968683,-4.873584780571423,-10.063390605360306,3.651861997767156,-12.726330181677614,-19.89668595991544,8.50281489748012,8.128505,-4.847004,-10.112183,3.6589127,-12.350804,-20.445284,8.501582
-0.5683283192423747,-0.08118975989176783,-0.16237951978353565,0.08118975989176783,-0.24356927967530345,-0.4059487994588391,0.24356927967530345,8.182627776395108,-4.892757878282575,-10.108562873240095,3.6040723007142055,-12.801456376978942,-20.003438173532526,8.542310670090533,8.21601,-4.8664355,-10.158562,3.6130981,-12.42138,-20.560404,8.541545
-0.5714856987937211,-0.08164081411338875,-0.1632816282267775,0.08164081411338875,-0.24492244234016622,-0.4082040705669437,0.24492244234016622,8.269785792174506,-4.911766061615008,-10.153518001013696,3.5556415521340954,-12.876644896683773,-20.110182459124925,8.581672470915336,8.303953,-4.88574,-10.204764,3.5667572,-12.492012,-20.675592,8.581394
-0.5746430783450677,-0.08209186833500969,-0.16418373667001937,0.08209186833500969,-0.246275605005029,-0.41045934167504833,0.246275605005029,8.357366417121138,-4.930607975525607,-10.198254764674168,3.506572666356075,-12.951895358496568,-20.216917982092582,8.620899454138765,8.392334,-4.904915,-10.250788,3.519867,-12.562707,-20.79086,8.621131
-0.5778004578964143,-0.08254292255663061,-0.16508584511326121,0.08254292255663061,-0.24762876766989184,-0.412714612783153,0.24762876766989184,8.445369142972032,-4.949284983718692,-10.24277814195469,3.4568661280628605,-13.027213322688144,-20.32364108551038,8.659992249393074,8.481156,-4.9239626,-10.296635,3.4725037,-12.633457,-20.906193,8.660754
-0.5809578374477607,-0.08299397677825154,-0.1659879535565031,0.08299397677825154,-0.24898193033475463,-0.41496988389125766,0.24898193033475463,8.533793055961738,-4.967791671046787,-10.287077398142364,3.40652865981759,-13.102589196507992,-20.430355267286146,8.698947771806488,8.5704155,-4.942879,-10.342296,3.4246063,-12.704273,-21.02161,8.700264


==> fig_sym_data_PANN_sym_1.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3,pot_pred,n_1_pred,n_2_pred,n_3_pred,m_1_pred,m_2_pred,m_3_pred
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.646034252751611e-15,0.0,0.0,8.689870105463174e-15,-1.4356387245144628e-18,-4.891746575825457e-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
0.003157379551346526,0.0004510542216209323,0.0009021084432418646,0.0004510542216209323,0.001353162664862797,0.002255271108104661,0.001353162664862797,0.0002821990204728544,0.030360482256740724,0.060724045748809075,0.09854262086870262,0.07424703366164849,0.1237380202584097,0.0529926215071664,0.0002817139,0.030433059,0.061187744,0.09739685,0.074189186,0.12390518,0.053329706
0.006314759102693052,0.0009021084432418646,0.0018042168864837293,0.0009021084432418646,0.002706325329725594,0.004510542216209322,0.002706325329725594,0.0011278491280924177,0.060725008862120435,0.1214588423652443,0.19601616830130514,0.14832355154785867,0.24718883460008306,0.10593524984194186,0.0011270493,0.0608567,0.122344494,0.19384003,0.14822674,0.24752617,0.10658169
0.00947213865403958,0.001353162664862797,0.002706325329725594,0.001353162664862797,0.0040594879945883905,0.006765813324313984,0.0040594879945883905,0.0025355407482517737,0.09109307582418018,0.1822033389345953,0.2924262474816644,0.22223302447193302,0.37035613071384976,0.15882792244715982,0.0025374293,0.09127045,0.18346786,0.28932953,0.2221098,0.37086868,0.15975618
0.012629518205386103,0.0018042168864837293,0.0036084337729674586,0.0018042168864837293,0.005412650659451188,0.009021084432418645,0.005412650659451188,0.004503878627299002,0.12146417700746999,0.24295649017183182,0.3877783767489304,0.2959788832699208,0.4932435541988224,0.2116706714230821,0.0045090616,0.12167668,0.24456358,0.38386917,0.2958479,0.49393845,0.2128563
0.01578689775673263,0.0022552711081046616,0.004510542216209323,0.0022552711081046616,0.006765813324313984,0.011276355540523307,0.006765813324313984,0.007031481642698719,0.15183780411404205,0.3037172562106664,0.4820779889540602,0.3695645194661566,0.6158547092711387,0.264463523550636,0.0070385635,0.15207279,0.30562687,0.4774456,0.36943817,0.61673164,0.26588464
0.01894427730807916,0.002706325329725594,0.005412650659451188,0.002706325329725594,0.008118975989176781,0.013531626648627969,0.008118975989176781,0.010116982616109167,0.1822134466629782,0.3644846023957198,0.5753304327918607,0.44299328592416803,0.7381931594562767,0.3172065003135239,0.010128856,0.18246031,0.3666625,0.5700722,0.44288158,0.7392521,0.31883502
0.02210165685942568,0.0031573795513465262,0.0063147591026930525,0.0031573795513465262,0.009472138654039577,0.01578689775673263,0.009472138654039577,0.013759028129297976,0.21259059196848623,0.42525749907771065,0.6675409741091183,0.5162684974832299,0.8602624282671301,0.36989961791921794,0.01377514,0.2128396,0.42767048,0.661747,0.5161829,0.8615074,0.37171686
0.025259036410772207,0.0036084337729674586,0.007216867545934917,0.0036084337729674586,0.010825301318902376,0.01804216886483729,0.010825301318902376,0.01795626642969723,0.24296852230995747,0.4860353627028456,0.7587148283392968,0.5893947279107958,0.9820637651327019,0.4225428861022104,0.017976463,0.24321079,0.4886489,0.7524605,0.5893431,0.9834919,0.42452395
0.028416415962118736,0.004059487994588391,0.008118975989176783,0.004059487994588391,0.012178463983765172,0.020297439972941953,0.012178463983765172,0.022707391574185838,0.2733470963138396,0.5468163547894077,0.848857045836959,0.6623728075309059,1.1036047742599577,0.4751363127179886,0.022734225,0.27357304,0.5495992,0.8422203,0.66236496,1.1052113,0.47726214
0.03157379551346526,0.004510542216209323,0.009021084432418646,0.004510542216209323,0.013531626648627969,0.022552711081046613,0.013531626648627969,0.028011081337672498,0.3037256204506496,0.6075998385409596,0.9379726750984159,0.7352070583211147,1.224886934675998,0.5276798973225305,0.028045118,0.30392885,0.6105232,0.93102455,0.7352495,1.2266674,0.52993
0.034731175064811784,0.004961596437830256,0.009923192875660512,0.004961596437830256,0.014884789313490765,0.024807982189151274,0.014884789313490765,0.033866035773256774,0.3341035754143617,0.6683847966122946,1.0260666626322072,0.8079006330374385,1.3459136457386056,0.5801736352349122,0.03390777,0.33427453,0.67141914,1.0188751,0.8079996,1.347866,0.5825267
0.03788855461615832,0.005412650659451188,0.010825301318902376,0.005412650659451188,0.016237951978353562,0.027063253297255938,0.016237951978353562,0.04027096717413367,0.3644804319629657,0.7291702333159846,1.1131438799716593,0.880456697896955,1.4666881820287434,0.6326175165282755,0.040318727,0.36461306,0.7322898,1.1057701,0.88061523,1.4688053,0.6350547
0.041045934167504836,0.005863704881072121,0.011727409762144241,0.005863704881072121,0.01759111464321636,0.029318524405360598,0.01759111464321636,0.047224601449116936,0.39485566888756873,0.7899551327015425,1.1992091208257738,0.952878318472861,1.5872139017134397,0.6850115261851155,0.047279596,0.3949443,0.7931342,1.1917152,0.9531021,1.589489,0.68751776
0.04420331371885136,0.0063147591026930525,0.012629518205386105,0.0063147591026930525,0.018944277308079155,0.03157379551346526,0.018944277308079155,0.05472567602588317,0.4252287516003631,0.8507385078988774,1.2842671072678127,1.0251685957680632,1.707494001977946,0.7373556439410902,0.054789603,0.4252671,0.8539529,1.276701,1.0254602,1.7099228,0.7399112
0.04736069327019789,0.006765813324313985,0.01353162664862797,0.006765813324313985,0.020297439972941953,0.03382906662156992,0.020297439972941953,0.06277294187071616,0.45559915463974093,0.9115193487965739,1.3683224851905411,1.097330524957962,1.827531775423841,0.7896498444792059,0.06284851,0.45558214,0.9147444,1.360733,1.0976906,1.8301029,0.792238
0.05051807282154441,0.007216867545934917,0.014433735091869834,0.007216867545934917,0.02165060263780475,0.03608433772967458,0.02165060263780475,0.07136516128134934,0.4859663413354685,0.9722966687927633,1.451379830746896,1.1693671230633464,1.9473303815607974,0.8418940972758929,0.07144916,0.48588932,0.97551394,1.4438171,1.1697979,1.9500332,0.8444985
0.05367545237289094,0.00766792176755585,0.0153358435351117,0.00766792176755585,0.023003765302667546,0.038339608837779246,0.023003765302667546,0.08050110845520707,0.5163297717135298,1.033069486201295,1.5334436495527057,1.2412813789549872,2.066892938858332,0.8940883666799891,0.08059424,0.5161896,1.0362582,1.5259476,1.2417841,2.069725,0.89669776
0.05683283192423747,0.008118975989176783,0.016237951978353565,0.008118975989176783,0.024356927967530344,0.040594879945883906,0.024356927967530344,0.09017956902723077,0.5466889001876317,1.0938368293284706,1.6145183785538588,1.3130762671654805,2.1862225016868333,0.9462326119129826,0.09028351,0.546481,1.0969782,1.6071243,1.3136482,2.1891708,0.94883025
0.05999021147558399,0.008570030210797714,0.017140060421595427,0.008570030210797714,0.02571009063239314,0.04285015105398857,0.02571009063239314,0.10039932338703451,0.5770430560881824,1.1545980179611488,1.694608429708637,1.3847554604276984,2.3053207773921103,0.9983267863662281,0.100512624,0.5767664,1.1576738,1.687355,1.385396,2.3083763,1.0008994
0.06314759102693052,0.009021084432418646,0.018042168864837293,0.009021084432418646,0.027063253297255938,0.04510542216209323,0.027063253297255938,0.11115921929764491,0.6073919761171378,1.2153514106354526,1.773718003293695,1.4563201485729393,2.424193856318965,1.0503708409217036,0.11128318,0.6070417,1.2183461,1.7666378,1.4570293,2.4273453,1.0529068
0.06630497057827704,0.00947213865403958,0.01894427730807916,0.00947213865403958,0.028416415962118736,0.04736069327019789,0.028416415962118736,0.12245805940059984,0.637734971917415,1.276096360957898,1.8518513789282856,1.527774027214209,2.5428432259404086,1.102364718583727,0.122594714,0.63730896,1.2789955,1.8449669,1.5285478,2.5460806,1.1048529
0.06946235012962357,0.009923192875660512,0.019846385751321024,0.009923192875660512,0.02976957862698153,0.04961596437830255,0.02976957862698153,0.13429467558950597,0.6680714891527638,1.3368319037021628,1.9290127241259367,1.5991199373253084,2.6612718302252634,1.1543083582169202,0.13443685,0.6675707,1.339622,1.9223557,1.5999594,2.664585,1.1567371
0.0726197296809701,0.010374247097281443,0.020748494194562886,0.010374247097281443,0.03112274129184433,0.05187123548640721,0.03112274129184433,0.14666791312547522,0.6984009852867545,1.3975570410745592,2.005206136003846,1.6703606056654197,2.7794827346938376,1.2062016936546152,0.14682555,0.6978222,1.4002237,1.9987984,1.6712627,2.7828608,1.2085598
0.07577710923231663,0.010825301318902376,0.02165060263780475,0.010825301318902376,0.032475903956707124,0.054126506594511875,0.032475903956707124,0.15957662238334497,0.7287228775050114,1.4582708666726234,2.0804356630366256,1.741498945253678,2.8974785888412526,1.258044653589255,0.15974665,0.7280675,1.4608049,2.074295,1.7424574,2.9009085,1.2603245
0.07893448878366316,0.011276355540523308,0.022552711081046617,0.011276355540523308,0.033829066621569925,0.056381777702616535,0.033829066621569925,0.17301967472253976,0.7590366440066512,1.5189723236631916,2.154705265055581,1.8125374750668342,3.015262665495913,1.3098371617270372,0.17320001,0.7583021,1.5213623,2.1488495,1.8135505,3.018735,1.3120282
0.08209186833500967,0.011727409762144241,0.023454819524288482,0.011727409762144241,0.03518222928643272,0.058637048810721196,0.03518222928643272,0.18699594603462696,0.7893417203006968,1.579660451807209,2.2280188559628953,1.8834789160371375,3.132837794740369,1.3615791365922651,0.18718815,0.78853047,1.5818982,2.2224617,1.8845434,3.136345,1.3636773
0.0852492478863562,0.012178463983765172,0.024356927967530344,0.012178463983765172,0.036535391951295515,0.060892319918825856,0.036535391951295515,0.20150432192554088,0.8196375342885747,1.640334303640313,2.3003802909968645,1.9543259861154096,3.2502067343114547,1.4132704916783834,0.20170808,0.8187499,1.6424122,2.2951374,1.9554372,3.2537336,1.415266
0.08840662743770272,0.012629518205386105,0.02525903641077221,0.012629518205386105,0.03788855461615831,0.06314759102693052,0.03788855461615831,0.21654369985946503,0.8499235196182543,1.7009929122120335,2.371793361860349,2.0250813264084435,3.367372301431619,1.4649111354078093,0.21675837,0.8489597,1.7029037,2.3668747,2.0262337,3.3709106,1.4667959
0.09156400698904926,0.013080572427007038,0.026161144854014075,0.013080572427007038,0.03924171728102111,0.06540286213503518,0.03924171728102111,0.23211298406347883,0.8801990865265905,1.7616353603028632,2.4422618101818925,2.0957476601497462,3.4843370955347637,1.5165009713085218,0.23233712,0.8791628,1.7633724,2.4376755,2.0969377,3.487875,1.5182724
0.09472138654039577,0.01353162664862797,0.02706325329725594,0.01353162664862797,0.040594879945883906,0.06765813324313984,0.040594879945883906,0.24821109937339972,0.9104637022975108,1.8222605886680727,2.5117892931528947,2.1663273611182152,3.6011042495922885,1.5680398973497442,0.24844682,0.90935326,1.8238196,2.5075378,2.1675515,3.6046295,1.569689
0.0978787660917423,0.013982680870248902,0.027965361740497803,0.013982680870248902,0.0419480426107467,0.0699134043512445,0.0419480426107467,0.26483697049292393,0.9407167722273311,1.8828676791839523,2.5803794364398573,2.2368230945007754,3.7176763152769277,1.619527806856179,0.26508415,0.9395362,1.8842425,2.5764694,2.2380753,3.721179,1.6210549
0.10103614564308883,0.014433735091869834,0.02886747018373967,0.014433735091869834,0.0433012052756095,0.07216867545934916,0.0433012052756095,0.28198953397708804,0.9709577099612744,1.9434556870109243,2.6480358044168346,2.307237435304867,3.834055931038555,1.6709645880608877,0.28224683,0.96970916,1.9446449,2.644474,2.3085108,3.8375273,1.6723619
0.10419352519443535,0.014884789313490767,0.029769578626981534,0.014884789313490767,0.0446543679404723,0.07442394656745382,0.0446543679404723,0.2996677374950928,1.0011859335080995,2.0040236499321646,2.7147619026147654,2.3775728925602593,3.950245778671714,1.7223501240511168,0.29993594,0.9998727,2.0050263,2.711544,2.3788643,3.9536762,1.7236161
0.10735090474578188,0.0153358435351117,0.0306716870702234,0.0153358435351117,0.04600753060533509,0.07667921767555849,0.04600753060533509,0.31787054252459035,1.0314008804969472,2.0645705517807893,2.7805611716336207,2.4478318349551476,4.066248707442259,1.7736842923615745,0.3181485,1.0300258,2.0653844,2.777691,2.4491367,4.069628,1.774817
0.11050828429712842,0.015786897756732633,0.031573795513465265,0.015786897756732633,0.047360693270197894,0.07893448878366315,0.047360693270197894,0.33659691341201387,1.061601948127728,2.125095465016566,2.8454370148801393,2.518016796492824,4.1820672173819515,1.824966966056839,0.33688498,1.0601672,2.1257172,2.8429108,2.5193276,4.185381,1.8259616
0.11366566384847494,0.016237951978353565,0.03247590395670713,0.016237951978353565,0.04871385593506069,0.08118975989176781,0.04871385593506069,0.3558458093408872,1.091788450878892,2.1855976518831093,2.9093928185343736,2.588130674012598,4.297703140882235,1.8761980153011486,0.35614085,1.0902989,2.1860309,2.9072075,2.5894437,4.300949,1.8770566
0.11682304339982146,0.016689006199974495,0.03337801239994899,0.016689006199974495,0.050067018599923484,0.08344503099987247,0.050067018599923484,0.37561623195025196,1.121959882730205,2.246075940294124,2.9724318346913114,2.658175430763063,4.413159805703396,1.9273773009895676,0.37592053,1.1204189,2.2463202,2.9705791,2.6594853,4.4163265,1.928096
0.11998042295116798,0.017140060421595427,0.034280120843190855,0.017140060421595427,0.05142018126478628,0.08570030210797713,0.05142018126478628,0.3959071822671315,1.1521156777560226,2.306529288584981,3.034557288558418,2.728153294084414,4.528440029024148,1.9785046796394579,0.3962195,1.1505275,2.3065844,3.0330334,2.7294545,4.531519,1.9790838
0.1231378025025145,0.01759111464321636,0.03518222928643272,0.01759111464321636,0.05277334392964908,0.08795557321608179,0.05277334392964908,0.4167176701711881,1.1822552646484392,2.366956657777911,3.095772355523237,2.7980664823112376,4.643546574059397,2.02958000229077,0.41704035,1.1806237,2.366829,3.0945702,2.7993546,4.6465282,2.0300202
0.12629518205386103,0.018042168864837293,0.036084337729674586,0.018042168864837293,0.054126506594511875,0.09021084432418645,0.054126506594511875,0.43804669321161543,1.2123779568784443,2.427357282774423,3.1560802129080927,2.8679177294379223,4.7584812878491,2.080603118787545,0.4383757,1.2107056,2.4270468,3.1551933,2.8691874,4.761359,2.0809047
0.12945256160520757,0.018493223086458226,0.03698644617291645,0.018493223086458226,0.05547966925937468,0.09246611543229112,0.05547966925937468,0.4598932691821741,1.2424831252141286,2.4877302501577554,3.215483960846456,2.937709443272073,4.873246503474112,2.13157387229074,0.46022844,1.2407764,2.487239,3.2149086,2.9389553,4.876013,2.1317372
0.13260994115655408,0.01894427730807916,0.03788855461615832,0.01894427730807916,0.05683283192423747,0.09472138654039577,0.05683283192423747,0.48225644412851054,1.2725702394994824,2.548074392706202,3.2739866042314434,3.007443524965951,4.987845318008938,2.182492096432877,0.48259664,1.270833,2.54741,3.2737064,3.0086613,4.990491,2.1825209
0.1357673207079006,0.019395331529700088,0.038790663059400175,0.019395331529700088,0.05818599458910026,0.09697665764850043,0.05818599458910026,0.505135251727011,1.30263865552461,2.6083888133390514,3.3315911511687766,3.0771223790617923,5.102279942448768,2.233357623946973,0.50548244,1.3008761,2.6075525,3.3315964,3.0783076,5.1048,2.23325
0.13892470025924714,0.019846385751321024,0.03969277150264205,0.019846385751321024,0.05953915725396306,0.0992319287566051,0.05953915725396306,0.5285286650154682,1.3326873696954324,2.668673513129088,3.3883007266036143,3.14675003031103,5.216549925096992,2.2841703016786576,0.5288825,1.3309038,2.6676712,3.3885841,3.1478958,5.2189407,2.2839298
0.14208207981059368,0.020297439972941957,0.04059487994588391,0.020297439972941957,0.06089231991882586,0.10148719986470978,0.06089231991882586,0.5524358826316983,1.362716492553526,2.7289256716089785,3.44411789351157,3.2163252849077315,5.330663180334665,2.3349299132361563,0.5527923,1.360916,2.7277617,3.444662,3.2174273,5.3329124,2.334559
0.1452394593619402,0.020748494194562886,0.04149698838912577,0.020748494194562886,0.06224548258368866,0.10374247097281442,0.06224548258368866,0.5768559033816103,1.3927250610114827,2.7891451644608733,3.49904566492353,3.285851918335849,5.444619520393417,2.3856362912002544,0.57721806,1.3909125,2.787829,3.4998398,3.28691,5.4467278,2.3851388
0.1483968389132867,0.02119954841618382,0.04239909683236764,0.02119954841618382,0.06359864524855145,0.10599774208091907,0.06359864524855145,0.6017877888135778,1.422712389344033,2.8493311604351232,3.5530868786618703,3.355332361501672,5.558420889924218,2.4362892497381226,0.6021533,1.4208944,2.847867,3.554121,3.3563385,5.560379,2.4356678
0.15155421846463327,0.02165060263780475,0.0433012052756095,0.02165060263780475,0.06495180791341425,0.10825301318902375,0.06495180791341425,0.6272306068462556,1.4526777783883187,2.9094828520771348,3.6062443319683704,3.424769057159667,5.672069171694878,2.4868885991932794,0.6275983,1.450856,2.907875,3.6075058,3.4257193,5.673873,2.486145
0.15471159801597978,0.022101656859425684,0.04420331371885137,0.022101656859425684,0.06630497057827706,0.11050828429712842,0.06630497057827706,0.6531834800682159,1.482620764356518,2.9695988122178614,3.658520670787727,3.494163349061929,5.785567922098112,2.5374341282941524,0.6535554,1.480803,2.9678583,3.6599922,3.4950557,5.7872124,2.5365734
0.15786897756732632,0.022552711081046617,0.045105422162093234,0.022552711081046617,0.06765813324313985,0.11276355540523307,0.06765813324313985,0.6796454932676818,1.5125406467807574,3.0296782114924503,3.7099186049791864,3.563517616650473,5.898919001801525,2.5879256355886233,0.6800177,1.510731,3.027811,3.711588,3.5643468,5.900401,2.5869524
0.1610263571186728,0.023003765302667546,0.04600753060533509,0.023003765302667546,0.06901129590800263,0.11501882651333772,0.06901129590800263,0.706615739075856,1.542436720599697,3.0897202208448773,3.7604408017297444,3.6328342112455103,6.012124274445915,2.6383629151906005,0.70698714,1.540639,3.0877333,3.7622929,3.6335974,6.013438,2.6372805
0.16418373667001934,0.023454819524288482,0.046909639048576965,0.023454819524288482,0.07036445857286544,0.11727409762144239,0.07036445857286544,0.7340933397297423,1.5723083904470567,3.149723713997023,3.8100898370624603,3.702114960079799,6.125186362466592,2.688745747269061,0.734467,1.570527,3.147624,3.8121128,3.7028084,6.1263313,2.6875577
0.16734111622136588,0.023905873745909415,0.04781174749181883,0.023905873745909415,0.07171762123772824,0.11952936872954706,0.07171762123772824,0.7620774033454387,1.602154943715214,3.2096878551904346,3.8588682956713325,3.771362164368395,6.238107108963062,2.739073915618697,0.7624507,1.6003957,3.2074857,3.8610458,3.7719831,6.2390804,2.7377868
0.1704984957727124,0.024356927967530344,0.04871385593506069,0.024356927967530344,0.07307078390259103,0.12178463983765171,0.07307078390259103,0.7905670667731913,1.6319757758220639,3.269611515258073,3.906778674729535,3.840577618336337,6.350889077552905,2.7893471893906896,0.79094076,1.6302433,3.2673125,3.9090958,3.8411236,6.3516893,2.787966
0.1736558753240589,0.024807982189151277,0.049615964378302554,0.024807982189151277,0.07442394656745382,0.12403991094575637,0.07442394656745382,0.81956145308765,1.6617701657370696,3.3294938529550016,3.9538234794188005,3.909763577001933,6.463534086352676,2.839565342029998,0.8199332,1.6600688,3.327107,3.9562683,3.910232,6.464159,2.838093
0.17681325487540545,0.02525903641077221,0.05051807282154442,0.02525903641077221,0.07577710923231662,0.12629518205386103,0.07577710923231662,0.8490597134394215,1.691537499950712,3.389333734299307,4.000005130563915,3.978921799692672,6.576044645487546,2.889728131550141,0.8494308,1.6898711,3.3868666,4.0025616,3.9793086,6.5764904,2.8881705
0.17997063442675199,0.025710090632393143,0.051420181264786285,0.025710090632393143,0.07713027189717943,0.1285504531619657,0.07713027189717943,0.8790609800768407,1.7212770190649878,3.4491303892789253,4.045326068056907,4.048054619149809,6.688422368730828,2.9398353239418964,0.8794284,1.7196515,3.4465933,4.047985,4.04836,6.68869,2.9381979
0.18312801397809852,0.026161144854014075,0.05232228970802815,0.026161144854014075,0.07848343456204222,0.13080572427007037,0.07848343456204222,0.9095644285523018,1.7509881579977093,3.5088825289096413,4.089788616387685,4.117163520709104,6.800670065307057,2.9898866603222642,0.9099276,1.7494056,3.5062819,4.0925274,4.117383,6.8007584,2.9881752
0.186285393529445,0.026612199075635005,0.05322439815127001,0.026612199075635005,0.079836597226905,0.133060995378175,0.079836597226905,0.9405692086057308,1.7806701674950756,3.568589327417532,4.1333951343424244,4.18625071655013,6.91278943191321,3.039881894035565,0.9409294,1.7791358,3.5659347,4.136202,4.186383,6.912697,3.0381002
0.18944277308079155,0.02706325329725594,0.05412650659451188,0.02706325329725594,0.08118975989176781,0.13531626648627967,0.08118975989176781,0.9720744924702873,1.8103223800583372,3.6282497314243525,4.176147911391883,4.255318041744042,7.024782668626571,3.08982076429409,0.97243094,1.8088398,3.6255498,4.1790104,4.2553625,7.0245104,3.0879738
0.19260015263213812,0.027514307518876874,0.05502861503775375,0.027514307518876874,0.08254292255663062,0.13757153759438434,0.08254292255663062,1.004079458033856,1.8399441183100165,3.6878626977447406,4.218049204535768,4.324367335741003,7.136651919492469,3.1397030051230597,1.0044296,1.8385164,3.6851254,4.220955,4.3243217,7.136201,3.1377978
0.1957575321834846,0.027965361740497803,0.055930723480995606,0.027965361740497803,0.0838960852214934,0.139826808702489,0.0838960852214934,1.0365832735195846,1.8695346057249262,3.747427424992962,4.259101269681199,4.393400794340904,7.248398782692129,3.1895283558957446,1.0369284,1.8681642,3.74466,4.2620296,4.3932643,7.2477674,3.1875687
0.1989149117348311,0.028416415962118736,0.05683283192423747,0.028416415962118736,0.0852492478863562,0.14208207981059365,0.0852492478863562,1.0695851365402385,1.8990931922364542,3.806942767253585,4.299306281867391,4.462420068640164,7.360025581497899,3.2392965356537506,1.0699258,1.8977845,3.804153,4.30225,4.46219,7.3592167,3.2372892
0.20207229128617765,0.02886747018373967,0.05773494036747934,0.02886747018373967,0.086602410551219,0.14433735091869832,0.086602410551219,1.1030842419532156,1.9286191704293882,3.8664077111565516,4.338666402118404,4.53142700196433,7.471534321132583,3.2890072636645944,1.1034174,1.927374,3.863604,4.341606,4.531105,7.4705496,3.286956
0.20522967083752422,0.0293185244053606,0.0586370488107212,0.0293185244053606,0.0879555732160818,0.146592622026803,0.0879555732160818,1.1370797870581089,1.9581118044659178,3.925821300935456,4.377183766574317,4.600423509805847,7.582926864902045,3.338660256613531,1.1374018,1.9569341,3.9230123,4.3801136,4.6000075,7.581768,3.3365722
0.2083870503888707,0.029769578626981534,0.05953915725396307,0.029769578626981534,0.0893087358809446,0.14884789313490765,0.0893087358809446,1.1715709699377272,1.9875703195625187,3.9851826670115615,4.414860489560841,4.6694116178447445,7.694204887617306,3.388255230436088,1.1718862,1.9864637,3.9823759,4.4177666,4.6689005,7.692875,3.3861334
0.21154442994021724,0.030220632848602463,0.06044126569720493,0.030220632848602463,0.09066189854580739,0.1511031642430123,0.09066189854580739,1.2065570339668452,2.016994172974512,4.044490312391192,4.451698579240165,4.738392418773495,7.805371284654742,3.4377918639170866,1.2068644,2.0159597,4.0416956,4.454567,4.737789,7.803875,3.4356437
0.21470180949156376,0.0306716870702234,0.0613433741404468,0.0306716870702234,0.09201506121067018,0.15335843535111698,0.09201506121067018,1.242037169916967,2.0463824616506776,4.103743669871095,4.487700125626689,4.807368357534868,7.916427076795932,3.487269877293009,1.2423351,2.0454233,4.100966,4.4905167,4.80667,7.9147625,3.485099
0.2178591890429103,0.031122741291844332,0.062245482583688665,0.031122741291844332,0.093368223875533,0.15561370645922165,0.093368223875533,1.2780106276248369,2.0757346012086475,4.162941313622272,4.522867088375972,4.876340616500195,8.027374942409555,3.536688941008955,1.2783005,2.074851,4.1601877,4.525627,4.8755484,8.025547,3.5345008
0.22101656859425683,0.031573795513465265,0.06314759102693053,0.031573795513465265,0.09472138654039579,0.1578689775673263,0.09472138654039579,1.3144766265717365,2.1050497800878896,4.222082400069233,4.557201465798293,4.945311210135751,8.138216402215175,3.586048750430732,1.314755,2.1042433,4.21936,4.559889,4.9444265,8.136228,3.5838494
0.22417394814560335,0.032024849735086194,0.06404969947017239,0.032024849735086194,0.09607454920525857,0.16012424867543096,0.09607454920525857,1.351434403990581,2.134327254379153,4.281165888372342,4.590705204906033,5.014281854436002,8.248953336801248,3.6353489851780014,1.3517005,2.1336017,4.278482,4.5933113,5.0133047,8.246809,3.633143
0.2273313276969499,0.03247590395670713,0.06495180791341426,0.03247590395670713,0.09742771187012138,0.16237951978353563,0.09742771187012138,1.3888832028026914,2.163566274700553,4.34019073333286,4.623380224614486,5.083254247575176,8.359587609458101,3.684589319102626,1.3891425,2.162919,4.337551,4.6258926,5.0821843,8.357286,3.6823783
0.2304887072482964,0.03292695817832806,0.06585391635665612,0.03292695817832806,0.09878087453498417,0.1646347908916403,0.09878087453498417,1.4268222715280274,2.192766086132249,4.399155885287374,4.655228416354179,5.152230069983019,8.470121066287103,3.7337694202619662,1.4270682,2.1922002,4.3965673,4.6576405,5.151071,8.467673,3.73156
0.2336460867996429,0.03337801239994899,0.06675602479989798,0.03337801239994899,0.10013403719984697,0.16689006199974493,0.10013403719984697,1.4652508641958435,2.2219259281511405,4.458060290003104,4.686251644682362,5.221210984414888,8.580555536304296,3.7828889508919845,1.4654846,2.2214403,4.4555264,4.6885567,5.219962,8.577961,3.7806835
0.23680346635098945,0.033829066621569925,0.06765813324313985,0.033829066621569925,0.10148719986470976,0.1691453331078496,0.10148719986470976,1.5041682402558518,2.2510450345653736,4.516902888574224,4.716451747892485,5.290198636016306,8.69089283153819,3.8319475673801384,1.5043902,2.2506409,4.514431,4.7186356,5.2888613,8.68816,3.8297534
0.23996084590233596,0.034280120843190855,0.06856024168638171,0.034280120843190855,0.10284036252957256,0.17140060421595427,0.10284036252957256,1.5435736322955758,2.280122415650826,4.5756832062620605,4.745830588958281,5.359195447671394,8.801133751472628,3.880944957466658,1.5437846,2.2798,4.5732794,4.7478867,5.357773,8.798267,3.8787656
0.24311822545368253,0.03473117506481179,0.06946235012962358,0.03473117506481179,0.10419352519443537,0.17365587532405893,0.10419352519443537,1.583466374067478,2.3091577218676744,4.634399018002376,4.7743898544302805,5.428201461588863,8.911282045532788,3.9298806933940122,1.5836625,2.3089175,4.6320667,4.776314,5.4266953,8.908287,3.9277189
0.246275605005029,0.03518222928643272,0.07036445857286544,0.03518222928643272,0.10554668785929816,0.17591114643216357,0.10554668785929816,1.6238457092246041,2.338149959062421,4.693049818405499,4.802131358049633,5.4972190434938755,9.021338499652613,3.97875444906185,1.6240282,2.3379893,4.690795,4.803911,5.4956303,9.018217,3.9766138
0.24943298455637553,0.03563328350805365,0.0712665670161073,0.03563328350805365,0.10689985052416094,0.17816641754026824,0.10689985052416094,1.6647108486396545,2.367097855781193,4.751635855131988,4.829056938636413,5.566251516328503,9.131302717510323,4.027565946123689,1.6648798,2.3670168,4.74946,4.8306885,5.564582,9.128064,4.0254498
0.25259036410772207,0.036084337729674586,0.07216867545934917,0.036084337729674586,0.10825301318902375,0.1804216886483729,0.10825301318902375,1.706061176077882,2.396001294314217,4.810154192533527,4.855168165902407,5.635297975410051,9.241179468816263,4.076314689851447,1.7062197,2.395999,4.8080626,4.8566437,5.6335497,9.237829,4.0742264
0.25574774365906866,0.03653539195129552,0.07307078390259104,0.03653539195129552,0.10960617585388656,0.18267695975647757,0.10960617585388656,1.7478959907207774,2.4248595381909346,4.86860354109775,4.880466724833927,5.7043597205299355,9.350970740490425,4.125000284794896,1.7480383,2.424934,4.8666,4.8817825,5.7025356,9.347512,4.122945
0.25890512321041514,0.03698644617291645,0.0739728923458329,0.03698644617291645,0.11095933851874935,0.18493223086458224,0.11095933851874935,1.7902145493203836,2.4536715181531563,4.926983534415326,4.904954341769431,5.773439232114018,9.460677052117648,4.173622394629887,1.7903414,2.4538212,4.9250717,4.906105,5.7715445,9.457117,4.1716022
0.26206250276176163,0.03743750039453738,0.07487500078907476,0.03743750039453738,0.11231250118361213,0.18718750197268688,0.11231250118361213,1.8330161239028664,2.482436221855642,4.985293634132268,4.928632701007534,5.842538733095078,9.570299228681248,4.222180668492948,1.8331289,2.482658,4.983475,4.929615,5.8405733,9.566643,4.220196
0.26521988231310817,0.03788855461615832,0.07577710923231663,0.03788855461615832,0.11366566384847494,0.18944277308079155,0.11366566384847494,1.8763000735735456,2.5111532197427606,5.04353163100084,4.951503362210113,5.911658297731391,9.679840624615032,4.270674629921022,1.8763981,2.5114455,5.04181,4.9523125,5.909626,9.676096,4.268729
0.2683772618644547,0.038339608837779246,0.07667921767555849,0.038339608837779246,0.11501882651333774,0.19169804418889622,0.11501882651333774,1.9200656800187903,2.5398214930343235,5.1016969567308434,4.973567969507743,5.9808000952828335,9.789302048283838,4.319103913844038,1.9201498,2.540182,5.100074,4.974201,5.9787073,9.785474,4.3172007
0.2715346414158012,0.038790663059400175,0.07758132611880035,0.038790663059400175,0.11637198917820052,0.19395331529700086,0.11637198917820052,1.9643120606030708,2.5684387774770943,5.159792664832091,4.994828323833232,6.049970780643142,9.89867905656816,4.36746842785402,1.9643815,2.5688667,5.158264,4.9952774,6.0478125,9.89478,4.3656077
0.27469202096714773,0.03924171728102111,0.07848343456204222,0.03924171728102111,0.11772515184306333,0.19620858640510552,0.11772515184306333,2.009038810562553,2.597006256836497,5.2178118266779165,5.015285678505007,6.119164482638078,10.007981855418128,4.415767323410138,2.0090926,2.597497,5.216385,5.0155563,6.116948,10.004017,4.413954
0.27784940051849427,0.03969277150264205,0.0793855430052841,0.03969277150264205,0.11907831450792612,0.1984638575132102,0.11907831450792612,2.054245255130064,2.625523086232397,5.275753181478663,5.034941594307596,6.188382521960975,10.117212129432463,4.464000159782648,2.054282,2.6260734,5.274428,5.0350285,6.1861134,10.113184,4.4622335
0.2810067800698408,0.04014382572426298,0.08028765144852595,0.04014382572426298,0.12043147717278893,0.20071912862131486,0.12043147717278893,2.099930660395415,2.6539879920296485,5.333616840768459,5.053797675251359,6.257627862616168,10.22636961080903,4.512166602118662,2.0999525,2.6545935,5.3323965,5.0536976,6.2553096,10.222285,4.5104485
0.28416415962118735,0.04059487994588391,0.08118975989176783,0.04059487994588391,0.12178463983765173,0.20297439972941955,0.12178463983765173,2.1460943320917214,2.682399942222063,5.391402191478504,5.0718554638833035,6.326902539035814,10.335455106308292,4.560266257039048,2.1461015,2.6830573,5.3902836,5.0715714,6.3245406,10.331322,4.5585995
0.28732153917253384,0.04104593416750484,0.08209186833500969,0.04104593416750484,0.1231378025025145,0.20522967083752416,0.1231378025025145,2.192735604598119,2.710758071042766,5.4491080867660635,5.089116460702262,6.3962079190293855,10.444470164984159,4.6082986836276305,2.1927269,2.711463,5.4480934,5.0886497,6.3938065,10.440295,4.6066823
0.2904789187238804,0.04149698838912577,0.08299397677825154,0.04149698838912577,0.12449096516737732,0.20748494194562883,0.12449096516737732,2.2398536518104124,2.7390602832812694,5.506737224472375,5.105582266441923,6.465549940064187,10.553411161091873,4.6562637588808835,2.2398286,2.739809,5.5058208,5.104927,6.4631066,10.549202,4.6546993
0.29363629827522697,0.04194804261074671,0.08389608522149342,0.04194804261074671,0.1258441278322401,0.20974021305373353,0.1258441278322401,2.2874481428389886,2.7673081097877485,5.564280865547603,5.121254106804476,6.534920879709227,10.662289838818207,4.7041603954417495,2.2874079,2.768097,5.5634665,5.120413,6.532447,10.658054,4.7026486
0.2967936778265734,0.04239909683236764,0.08479819366473527,0.04239909683236764,0.1271972904971029,0.21199548416183814,0.1271972904971029,2.3355182612908214,2.795499476102441,5.621741575534928,5.136133562848978,6.6043265244328415,10.77110262921246,4.751988443399177,2.3354623,2.7963219,5.6210303,5.135109,6.6018276,10.766846,4.750531
0.29995105737791994,0.04285015105398857,0.08570030210797713,0.04285015105398857,0.1285504531619657,0.2142507552699428,0.1285504531619657,2.384063356872774,2.823633489016641,5.679118181992522,5.15022207501001,6.673768172494631,10.879851016670864,4.799747436421876,2.3839922,2.8244858,5.678506,5.1490154,6.6712456,10.87558,4.7983437
0.30310843692926653,0.0433012052756095,0.086602410551219,0.0433012052756095,0.1299036158268285,0.2165060263780475,0.1299036158268285,2.433082679724772,2.8517084527968755,5.736412106302827,5.163521111241588,6.743250123494683,10.988533171051975,4.847437133484624,2.432995,2.8525872,5.735894,5.1621304,6.7407045,10.984259,4.8460865
0.306265816480613,0.04375225949723044,0.08750451899446088,0.04375225949723044,0.1312567784916913,0.21876129748615217,0.1312567784916913,2.4825757920760814,2.8797250292190593,5.793617041920816,5.176031994863475,6.812767679073506,11.097157085794452,4.895056601944493,2.482471,2.8806229,5.7931952,5.174465,6.8102093,11.092881,4.8937607
0.30942319603195956,0.04420331371885137,0.08840662743770274,0.04420331371885137,0.1326099411565541,0.22101656859425683,0.1326099411565541,2.5325419521168424,2.907681529902137,5.850734318502873,5.187756177045554,6.882325028967904,11.205720953169275,4.942605578165313,2.532423,2.9085941,5.8504066,5.18602,6.879759,11.201454,4.941364
0.3125805755833061,0.0446543679404723,0.0893087358809446,0.0446543679404723,0.13396310382141688,0.22327183970236147,0.13396310382141688,2.5829805235345247,2.935577033227107,5.90776273668986,5.1986950481152725,6.951923401117139,11.314226192671008,4.9900835699893715,2.5828485,2.936499,5.907527,5.196785,6.949355,11.309974,4.9888973
0.31573795513465264,0.045105422162093234,0.09021084432418647,0.045105422162093234,0.1353162664862797,0.22552711081046614,0.1353162664862797,2.63389089465575,2.963410785575723,5.964700505562318,5.208849986980247,7.021563341895596,11.422674909918605,5.037490024065551,2.6337423,2.9643364,5.9645534,5.206772,7.018997,11.418444,5.0363555
0.3188953346859991,0.04555647638371416,0.09111295276742833,0.04555647638371416,0.1366694291511425,0.2277823819185708,0.1366694291511425,2.685272407447219,2.9911816253925125,6.021547161766004,5.218222367143387,7.0912469009186765,11.531067574514585,5.084824504297217,2.6851087,2.9921045,6.0214863,5.2159805,7.088689,11.526865,5.0837426
0.3220527142373456,0.04600753060533509,0.09201506121067018,0.04600753060533509,0.13802259181600526,0.23003765302667545,0.13802259181600526,2.737124427785355,3.0188885420623564,6.078301709162052,5.226813544538645,7.160975501965028,11.639405303102935,5.132086520803077,2.7369459,3.0198035,6.0783215,5.224415,7.158429,11.635239,5.1310573
0.3252100937886922,0.04645858482695603,0.09291716965391206,0.04645858482695603,0.13937575448086809,0.23229292413478012,0.13937575448086809,2.789446346231562,3.046530701969707,6.134962530030821,5.234624869238626,7.230749858346359,11.747689918441461,5.179275518749613,2.7892532,3.047433,6.1350613,5.232069,7.228221,11.743566,5.178297
0.3283674733400387,0.046909639048576965,0.09381927809715393,0.046909639048576965,0.14072891714573088,0.23454819524288478,0.14072891714573088,2.8422375168013594,3.0741069219905777,6.191529147234236,5.241657672279001,7.300571951682097,11.855921895304856,5.2263910470762776,2.84203,3.0749903,6.191702,5.2389545,7.298065,11.851849,5.225465
0.3315248528913852,0.047360693270197894,0.09472138654039579,0.047360693270197894,0.14208207981059368,0.23680346635098945,0.14208207981059368,2.8954972613040213,3.101615689195647,6.248002217598024,5.247913245405009,7.370444988669909,11.964100452781357,5.273432764594321,2.8952725,3.1024756,6.248243,5.2450676,7.3679624,11.960089,5.272555
0.33468223244273176,0.04781174749181883,0.09562349498363766,0.04781174749181883,0.14343524247545647,0.23905873745909412,0.14343524247545647,2.949225136685802,3.1290575526866613,6.304375286941933,5.253392998876247,7.440364299018237,12.07223278749317,5.320399621270377,2.9489906,3.1298866,6.304681,5.2504063,7.437914,12.068287,5.3195696
0.33783961199407825,0.04826280171343976,0.09652560342687952,0.04826280171343976,0.14478840514031927,0.24131400856719876,0.14478840514031927,3.0034204679208356,3.156430988792139,6.360648925082555,5.25809823537697,7.510333010526172,12.180318074231733,5.367291248320194,3.0031698,3.1572237,6.361016,5.254982,7.507921,12.176441,5.3665085
0.3409969915454248,0.04871385593506069,0.09742771187012138,0.04871385593506069,0.14614156780518206,0.24356927967530342,0.14614156780518206,3.0580826136848485,3.1837347262526756,6.416822849927849,5.262030249391818,7.580353269673266,12.288356490136225,5.414107192295599,3.0578184,3.184486,6.4172487,5.258789,7.577987,12.28456,5.4133716
0.3441543710967713,0.049164910156681625,0.09832982031336325,0.049164910156681625,0.14749473047004485,0.2458245507834081,0.14749473047004485,3.113210982358511,3.21096791327675,6.472895282029231,5.265190364483021,7.6504255688342795,12.396349842027528,5.460846843281596,3.1129358,3.21167,6.4733753,5.261833,7.648109,12.392638,5.460156
0.3473117506481178,0.049615964378302554,0.09923192875660511,0.049615964378302554,0.14884789313490765,0.24807982189151273,0.14884789313490765,3.1688049763043815,3.238129620980468,6.528864672697751,5.267579898762976,7.720550649069096,12.504299640225176,5.507509607492009,3.1685138,3.238778,6.5293922,5.2641106,7.7182913,12.500679,5.5068617
0.35046913019946435,0.050067018599923484,0.10013403719984697,0.050067018599923484,0.15020105579977044,0.2503350929996174,0.15020105579977044,3.224863985528726,3.2652187729710977,6.584729959704501,5.269200150631744,7.790729768418146,12.612206849626379,5.554094935361832,3.22456,3.2658062,6.585302,5.265629,7.7885313,12.608684,5.5534887
0.3536265097508109,0.05051807282154442,0.10103614564308884,0.05051807282154442,0.15155421846463324,0.25259036410772207,0.15155421846463324,3.2813873799402296,3.292234045429349,6.640490920601321,5.270052374066747,7.860965068570363,12.720071560786204,5.6006023611209015,3.2810702,3.2927566,6.641103,5.2663765,7.858834,12.716652,5.6000366
0.3567838893021575,0.050969127043165356,0.10193825408633071,0.050969127043165356,0.15290738112949606,0.25484563521582676,0.15290738112949606,3.338374583955967,3.319174631313737,6.696145474488453,5.270137893806927,7.931256680331494,12.827895779470804,5.64703121852838,3.3380485,3.3196244,6.6967907,5.2663727,7.9291973,12.824585,5.6465044
0.35994126885350397,0.051420181264786285,0.10284036252957257,0.051420181264786285,0.15426054379435886,0.2571009063239314,0.15426054379435886,3.3958249938697316,3.3460394096080646,6.751692614220222,5.2694579882573365,8.001605877157814,12.935680370618604,5.693380948224811,3.3954844,3.3464165,6.7523694,5.2656136,7.9996243,12.9324875,5.692893
0.36309864840485045,0.051871235486407215,0.10374247097281443,0.051871235486407215,0.15561370645922162,0.25935617743203604,0.15561370645922162,3.45373803141452,3.3728275043479727,6.807130423169867,5.268013980721659,8.07201295546233,13.043427087803833,5.739650887169477,3.4533868,3.3731208,6.807829,5.2640915,8.070114,13.040358,5.7391977
0.36625602795619705,0.05232228970802815,0.1046445794160563,0.05232228970802815,0.15696686912408445,0.26161144854014073,0.15696686912408445,3.51211311039215,3.3995379368395366,6.862457308648468,5.2658071834493,8.142478551994232,13.151137312984023,5.7858403996999,3.5117528,3.3997445,6.8631773,5.26182,8.140669,13.148194,5.7854214
0.36941340750754353,0.05277334392964908,0.10554668785929816,0.05277334392964908,0.15832003178894724,0.2638667196482454,0.15832003178894724,3.570949472030915,3.426167688099722,6.917679061710184,5.262838442015105,8.213011023856886,13.258805277080446,5.831949661221123,3.570578,3.4262848,6.9184055,5.258793,8.211289,13.256001,5.8315635
0.37257078705889,0.05322439815127001,0.10644879630254002,0.05322439815127001,0.15967319445381,0.26612199075635,0.15967319445381,3.63024682534005,3.452719104308433,6.972781918934567,5.25910981398766,8.283598215332141,13.366444133251061,5.877976682580059,3.6298656,3.4527392,6.9735184,5.2550087,8.281974,13.363778,5.8776217
0.37572816661023656,0.053675452372890946,0.10735090474578189,0.053675452372890946,0.16102635711867283,0.2683772618644547,0.16102635711867283,3.6900044414399673,3.479189496457733,7.027770390521696,5.254622244573951,8.354247137785343,13.474049243016129,5.9239214818753965,3.6896133,3.4791088,7.0285115,5.2504826,8.352728,13.471529,5.9235973
0.3788855461615831,0.05412650659451188,0.10825301318902376,0.05412650659451188,0.16237951978353563,0.27063253297255935,0.16237951978353563,3.750221735213191,3.5055777798835686,7.082643118116893,5.249377032175591,8.424958624457886,13.58162166829714,5.969783426217574,3.7498195,3.5053916,7.0833826,5.245201,8.423546,13.57925,5.969488
0.38204292571292964,0.05457756081613281,0.10915512163226562,0.05457756081613281,0.16373268244839842,0.27288780408066404,0.16373268244839842,3.810898123630117,3.5318828693940705,7.137398706292453,5.243375480659968,8.495733458486974,13.689162479320125,6.015561872568523,3.8104897,3.5315857,7.138133,5.239172,8.494434,13.686944,6.015292
0.38520030526427623,0.05502861503775375,0.1100572300755075,0.05502861503775375,0.16508584511326124,0.2751430751887687,0.16508584511326124,3.8720296821814832,3.5580752251075527,7.1921909442602185,5.236606551495868,8.56672908550656,13.79653016492773,6.061275279590468,3.8716154,3.5576935,7.1927614,5.232397,8.5653925,13.794614,6.061013
0.38835768481562266,0.05547966925937468,0.11095933851874935,0.05547966925937468,0.166439007778124,0.2773983462968733,0.166439007778124,3.9336225351785123,3.5842099485638217,7.246712936686115,5.229095214429167,8.637637285205328,13.904008203456996,6.106885530009595,3.933199,3.5837116,7.247264,5.22488,8.636419,13.902257,6.1066465
0.3915150643669692,0.055930723480995606,0.11186144696199121,0.055930723480995606,0.1677921704429868,0.279653617404978,0.1677921704429868,3.9956726750322247,3.6102578308187865,7.301116947477977,5.220831151837211,8.708614396927048,14.011454718585082,6.152410768103551,3.9952426,3.6096416,7.301641,5.216612,8.707516,14.009875,6.152195
0.39467244391831574,0.05638177770261654,0.11276355540523308,0.05638177770261654,0.16914533310784963,0.28190888851308266,0.16914533310784963,4.058179680068539,3.6362184288913424,7.355394509607692,5.211816267427534,8.779654152665875,14.118877150684177,6.19784939067192,4.057744,3.635478,7.355892,5.2075996,8.778684,14.117469,6.1976547
0.3978298234696622,0.05683283192423747,0.11366566384847494,0.05683283192423747,0.1704984957727124,0.2841641596211873,0.1704984957727124,4.121142871717958,3.6620901698752055,7.409548748212214,5.202051518422334,8.850761750932426,14.226272290954613,6.243201323577429,4.1207027,3.6612234,7.4100146,5.1978493,8.849922,14.225039,6.243026
0.4009872030210088,0.0572838861458584,0.1145677722917168,0.0572838861458584,0.1718516584375752,0.286419430729292,0.1718516584375752,4.184561700792368,3.6878720326259864,7.463576935815889,5.191538358122408,8.921936586667467,14.333642245802727,6.288465709936601,4.184112,3.6868773,7.464007,5.187359,8.921234,14.332587,6.288309
0.4041445825723553,0.05773494036747934,0.11546988073495867,0.05773494036747934,0.173204821102438,0.28867470183739663,0.173204821102438,4.248435578124438,3.713562805502365,7.517478297352158,5.1802780725717135,8.993179965093086,14.44098734395357,6.333641949393356,4.2479815,3.712439,7.517869,5.1761284,8.992615,14.440114,6.3335037
0.40730196212370184,0.05818599458910027,0.11637198917820055,0.05818599458910027,0.1745579837673008,0.2909299729455013,0.1745579837673008,4.312763655056775,3.7391600805251715,7.571266632933871,5.168270415112161,9.064507383849318,14.548295410515284,6.378731457468752,4.3123045,3.737905,7.5716,5.164154,9.06407,14.547617,6.3786077
0.41045934167504844,0.0586370488107212,0.1172740976214424,0.0586370488107212,0.1759111464321636,0.293185244053606,0.1759111464321636,4.3775459116723106,3.7646651721821587,7.6249104057628,5.15551984022659,9.13589007800183,14.655593305861638,6.42372937980821,4.3770847,3.763277,7.625197,5.151449,9.135597,14.655099,6.4236197
0.4136167212263949,0.05908810303234213,0.11817620606468426,0.05908810303234213,0.1772643090970264,0.2954405151617106,0.1772643090970264,4.442781494917175,3.7900756699554203,7.6784230386391545,5.142026223365938,9.20734318520267,14.762868964778566,6.468637054329513,4.4423156,3.7885537,7.6786604,5.1380024,9.207199,14.76256,6.4685426
0.4167741007777414,0.05953915725396307,0.11907831450792614,0.05953915725396307,0.1786174717618892,0.2976957862698153,0.1786174717618892,4.508469831923319,3.8153903888599356,7.731803074751091,5.1277909486512705,9.278867282426122,14.87012322083155,6.5134537667265,4.508002,3.813734,7.7319894,5.123825,9.278873,14.870001,6.5133734
0.419931480329088,0.059990211475584,0.119980422951168,0.059990211475584,0.17997063442675199,0.29995105737792,0.17997063442675199,4.574610342995511,3.8406081009215662,7.785049536682479,5.112815352880959,9.350463394635844,14.977356488630164,6.5581788656691895,4.5741377,3.8388171,7.7851815,5.1089134,9.35062,14.977425,6.5581117
0.4230888598804345,0.06044126569720493,0.12088253139440985,0.06044126569720493,0.18132379709161478,0.3022063284860246,0.18132379709161478,4.641202346157859,3.86572709091266,7.838168808018798,5.097099847007535,9.422139612803846,15.08456322695664,6.6028127581145375,4.6407285,3.863802,7.8382335,5.0932693,9.42244,15.084823,6.602757
0.426246239431781,0.06089231991882586,0.12178463983765173,0.06089231991882586,0.18267695975647757,0.3044615995941293,0.18267695975647757,4.708242881454269,3.8907490506660456,7.891318836283695,5.080625319728651,9.494048481276636,15.191614682888689,6.647379177453541,4.7077694,3.888689,7.8911476,5.076889,9.494335,15.1922035,6.6473064
0.4294036189831275,0.0613433741404468,0.1226867482808936,0.0613433741404468,0.18403012242134037,0.30671687070223397,0.18403012242134037,4.7757365424990414,3.9156692439381695,7.94416232121069,5.063435536160042,9.565869683943749,15.298786192927258,6.6918262885667374,4.775263,3.913476,7.9439225,5.059782,9.566302,15.299564,6.6917624
0.43256099853447405,0.06179442836206773,0.12358885672413546,0.06179442836206773,0.18538328508620316,0.3089721418103386,0.18538328508620316,4.843680139024575,3.940487469064723,7.9968640030893585,5.045511375339951,9.637762695288647,15.405941762994058,6.736178489922007,4.8432074,3.9381638,7.9965544,5.0419426,9.638346,15.406908,6.736125
0.4357183780858206,0.062245482583688665,0.12449096516737733,0.062245482583688665,0.186736447751066,0.3112274129184433,0.186736447751066,4.912069698821234,3.9652403965601404,8.049628176027213,5.026826269098105,9.709921473679703,15.512913506550788,6.7804705349925785,4.911601,3.962751,8.049047,5.0233803,9.710463,15.514231,6.7803907
0.4388757576371671,0.0626965368053096,0.1253930736106192,0.0626965368053096,0.18808961041592875,0.31348268402654794,0.18808961041592875,4.980911410268271,3.989854235718454,8.102054853920789,5.007434988166443,9.781971609516896,15.620030488273835,6.824633189108849,4.9804435,3.9872355,8.101393,5.0040836,9.782654,15.621534,6.8245587
0.44203313718851367,0.06314759102693053,0.12629518205386106,0.06314759102693053,0.18944277308079158,0.3157379551346526,0.18944277308079158,5.050201449863762,4.014360554573902,8.154330142168327,4.9873144323828535,9.854090108877571,15.727137905860097,6.868697690154369,5.049735,4.0116196,8.153595,4.984064,9.854918,15.728821,6.8686304
0.44519051673986015,0.06359864524855145,0.1271972904971029,0.06359864524855145,0.19079593574565437,0.3179932262427573,0.19079593574565437,5.119939110358586,4.038760089704031,8.20645949408294,4.966465200482867,9.926283866029483,15.834230514588183,6.912664540874265,5.1194725,4.035898,8.20565,4.9633217,9.927254,15.836086,6.9126043
0.4483478962912067,0.06404969947017239,0.12809939894034478,0.06404969947017239,0.19214909841051714,0.3202484973508619,0.19214909841051714,5.190123819345488,4.063051572529792,8.25844137046483,4.944888832004801,9.998553220144307,15.941308937916626,6.956532961313909,5.189659,4.060076,8.257561,4.9418545,9.999666,15.943335,6.9564767
0.4515052758425532,0.06450075369179332,0.12900150738358665,0.06450075369179332,0.19350226107537996,0.32250376845896656,0.19350226107537996,5.260755019480657,4.08723340621661,8.310273147213511,4.922587057412575,10.070897478050357,16.048374629992043,7.0003019618173825,5.2602954,4.084149,8.309319,4.9196606,10.072149,16.05056,7.0002522
0.4546626553938998,0.06495180791341426,0.12990361582682852,0.06495180791341426,0.19485542374024276,0.32475903956707125,0.19485542374024276,5.331832105344121,4.111304936791493,8.361955399274748,4.899561126037155,10.143318920705903,16.155426470060284,7.043971150694599,5.3313756,4.1081142,8.360931,4.8967514,10.144706,16.157768,7.0439262
0.45782003494524626,0.06540286213503518,0.13080572427007037,0.06540286213503518,0.19620858640510555,0.3270143106751759,0.19620858640510555,5.403354519027279,4.135264559135769,8.413485508351704,4.8758128023445195,10.215816824388241,16.262465859913988,7.087539530995645,5.402902,4.131975,8.412389,4.8731155,10.217334,16.264956,7.087499
0.4609774144965928,0.06585391635665612,0.13170783271331224,0.06585391635665612,0.19756174906996835,0.3292695817832806,0.19756174906996835,5.475321660839866,4.159111622631116,8.464864054664128,4.851343336261966,10.288393439399329,16.36949169094845,7.131006711133271,5.474872,4.15573,8.4636965,4.8487644,10.290036,16.372126,7.1309695
0.46413479404793934,0.06630497057827706,0.1326099411565541,0.06630497057827706,0.19891491173483114,0.3315248528913852,0.19891491173483114,5.547733005959128,4.182843531927987,8.516085197599617,4.826155109789337,10.361044988938627,16.47650774256775,7.174371062984995,5.547288,4.1793766,8.51485,4.8236866,10.362806,16.47927,7.174336
0.4672921735992858,0.06675602479989798,0.13351204959979596,0.06675602479989798,0.20026807439969393,0.33378012399948986,0.20026807439969393,5.620587951210803,4.206459603301674,8.567149457527165,4.80024944030235,10.433773628879173,16.58351287172505,7.217632171841209,5.6201487,4.202916,8.565851,4.797901,10.435649,16.5864,7.2175994
0.47044955315063236,0.06720707902151891,0.13441415804303783,0.06720707902151891,0.20162123706455673,0.33603539510759456,0.20162123706455673,5.693885880013542,4.2299599155510546,8.618059762676731,4.773627163009365,10.50658375205923,16.6905042190146,7.260790100095153,5.69345,4.2263455,8.616694,4.771393,10.508563,16.693504,7.2607565
0.4736069327019789,0.06765813324313985,0.1353162664862797,0.06765813324313985,0.20297439972941952,0.3382906662156992,0.20297439972941952,5.767626294319326,4.2533403602722455,8.668805550828278,4.746291690304351,10.579467099596496,16.797488841819078,7.303842268403603,5.767197,4.2496643,8.667381,4.744171,10.581544,16.800587,7.3038096
0.4767643122533254,0.06810918746476077,0.13621837492952155,0.06810918746476077,0.20432756239428232,0.34054593732380384,0.20432756239428232,5.841808546675527,4.276602153385211,8.719393387813653,4.718243195984936,10.652431431736527,16.904461176142863,7.346789447478653,5.8413863,4.2728744,8.717909,4.716236,10.6545925,16.90765,7.3467526
0.4799216918046719,0.06856024168638171,0.13712048337276342,0.06856024168638171,0.20568072505914511,0.34280120843190853,0.20568072505914511,5.916432108092065,4.29974159742679,8.769814241120939,4.689484938547146,10.72546987691153,17.011426952457303,7.389629328905045,5.916017,4.295974,8.768278,4.6875896,10.727712,17.014687,7.3895907
0.48307907135601846,0.06901129590800265,0.1380225918160053,0.06901129590800265,0.20703388772400794,0.3450564795400132,0.20703388772400794,5.991496367352271,4.322758493144848,8.820070152917735,4.660018007201535,10.798585917609488,17.118383873027984,7.432361789405085,5.9910865,4.318961,8.818487,4.658228,10.800897,17.1217,7.432319
0.48623645090736506,0.06946235012962358,0.13892470025924716,0.06946235012962358,0.20838705038887073,0.34731175064811787,0.20838705038887073,6.067000721646508,4.345653077635536,8.870164399333177,4.629843167197989,10.871784177340304,17.225328894592522,7.474986968171172,6.066597,4.3418345,8.868533,4.6281567,10.874148,17.22869,7.4749374
0.4893938304587115,0.0699134043512445,0.139826808702489,0.0699134043512445,0.2097402130537335,0.3495670217562225,0.2097402130537335,6.142944623225313,4.368421035741958,8.920086289714575,4.598964238528213,10.945056158232132,17.332268612321116,7.517502184427554,6.142549,4.3645964,8.918417,4.597378,10.947463,17.335653,7.517445
0.492551210010058,0.07036445857286544,0.14072891714573088,0.07036445857286544,0.21109337571859632,0.35182229286432715,0.21109337571859632,6.2193274656213315,4.391062105841241,8.969837643562023,4.567382395473804,11.018405071552042,17.439200874480427,7.55990726866174,6.2189374,4.387243,8.968137,4.5658875,11.020845,17.44259,7.55984
0.49570858956140457,0.07081551279448638,0.14163102558897275,0.07081551279448638,0.21244653838345912,0.35407756397243184,0.21244653838345912,6.29614865494376,4.4135757248507295,9.019419280538312,4.535099000521632,11.09183317243175,17.54612428464627,7.60220185818331,6.2957664,4.4097757,9.017689,4.533695,11.094287,17.5495,7.6021214
0.49886596911275105,0.0712665670161073,0.1425331340322146,0.0712665670161073,0.21379970104832188,0.3563328350805365,0.21379970104832188,6.373407603314012,4.435959297724712,9.068825948280542,4.502116859056926,11.16533699097492,17.653041469066384,7.6443843420974344,6.373032,4.432192,9.067074,4.5007915,11.167793,17.656384,7.644288
0.5020233486640976,0.07171762123772824,0.14343524247545647,0.07171762123772824,0.2151528637131847,0.3585881061886411,0.2151528637131847,6.451103716063009,4.458212676430647,9.118059701822421,4.4684370829922795,11.238919898325102,17.759950187516317,7.686454608800985,6.4507346,4.4544926,9.11629,4.467184,11.241357,17.763233,7.6863384
0.5051807282154441,0.07216867545934917,0.14433735091869834,0.07216867545934917,0.2165060263780475,0.3608433772967458,0.2165060263780475,6.529236393610364,4.480333138208894,9.16711499561756,4.434062657124367,11.31257809859979,17.866853130460612,7.728410970970559,6.5288734,4.476675,9.165337,4.432873,11.31498,17.870056,7.728274
0.5083381077667907,0.07261972968097011,0.14523945936194022,0.07261972968097011,0.2178591890429103,0.3630986484048505,0.2178591890429103,6.607805077980096,4.502324172591623,9.216004256094756,4.3989920321036236,11.386324684049914,17.97374154582836,7.770255502274665,6.607448,4.4987392,9.214212,4.3978634,11.388659,17.976845,7.7700887
0.5114954873181373,0.07307078390259104,0.1461415678051821,0.07307078390259104,0.21921235170777312,0.36535391951295515,0.21921235170777312,6.686809101206153,4.524175937314584,9.264701619274877,4.363233514056516,11.460136679458623,18.080630839734408,7.811982230566956,6.686458,4.5206847,9.262916,4.362152,11.462398,18.083603,7.811786
0.5146528668694837,0.07352183812421198,0.14704367624842396,0.07352183812421198,0.2205655143726359,0.36760919062105984,0.2205655143726359,6.766247886822408,4.545891158617049,9.313217358776681,4.326786220112573,11.534025097854581,18.187513491572048,7.8535927639065015,6.765904,4.5425105,9.311444,4.325741,11.53619,18.190325,7.853362
0.5178102464208303,0.0739728923458329,0.1479457846916658,0.0739728923458329,0.2219186770374987,0.3698644617291645,0.2219186770374987,6.846120863683721,4.567470415505621,9.36155534905038,4.289650794300069,11.607994919362524,18.294386208972583,7.8950873936827755,6.8457813,4.5642157,9.359796,4.2886276,11.610033,18.297009,7.8948145
0.5209676259721767,0.07442394656745382,0.14884789313490765,0.07442394656745382,0.22327183970236147,0.37211973283726907,0.22327183970236147,6.926427392823468,4.5889099702635665,9.409707434902074,4.251831190231556,11.682039753455609,18.40125300366419,7.936463841300814,6.926094,4.5858,9.407972,4.250822,11.6839285,18.403656,7.9361434
0.5241250055235233,0.07487500078907476,0.14975000157814952,0.07487500078907476,0.22462500236722427,0.37437500394537376,0.22462500236722427,7.007166854083306,4.610208088670414,9.457671178577133,4.2133299025199085,11.756158567749567,18.50811429067574,7.977721032549016,7.006836,4.6072617,9.45597,4.2123184,11.757873,18.510265,7.977346
0.5272823850748699,0.0753260550106957,0.1506521100213914,0.0753260550106957,0.22597816503208706,0.37663027505347846,0.22597816503208706,7.088338643990046,4.631363938232406,9.505446569455849,4.174148766728679,11.830352597679337,18.614969024381914,8.018858417453195,7.0880084,4.6286006,9.503787,4.1731186,11.831864,18.616833,8.018423
0.5304397646262163,0.07577710923231663,0.15155421846463327,0.07577710923231663,0.2273313276969499,0.3788855461615831,0.2273313276969499,7.169942113098567,4.652374866897948,9.553028749648279,4.134291079318396,11.904618465428642,18.72181894785522,8.059874386622072,7.1696153,4.6498156,9.551422,4.1332283,11.905902,18.723354,8.059372
0.5335971441775629,0.07622816345393757,0.15245632690787514,0.07622816345393757,0.22868449036181268,0.3811408172696878,0.22868449036181268,7.251976749689618,4.67324337568726,9.60042640695621,4.093756087946002,11.978965597816448,18.828658052047903,8.100770306104595,7.2516513,4.6709046,9.598875,4.0926514,11.979984,18.829836,8.100189
0.5367545237289094,0.07667921767555849,0.15335843535111698,0.07667921767555849,0.23003765302667548,0.38339608837779243,0.23003765302667548,7.334441833260295,4.6939643294080415,9.647628140165432,4.05254913106297,12.053384365376155,18.935491767423105,8.141543126676739,7.3341174,4.6918683,9.646144,4.05138,12.054108,18.936268,8.140877
0.539911903280256,0.07713027189717943,0.15426054379435886,0.07713027189717943,0.23139081569153827,0.3856513594858971,0.23139081569153827,7.417336680570237,4.714534757951609,9.694628526687385,4.010673918341361,12.127870751091935,19.04232191713963,8.18219108210982,7.41701,4.712706,9.693225,4.0094223,12.128268,19.042652,8.181429
0.5430692828316024,0.07758132611880035,0.1551626522376007,0.07758132611880035,0.23274397835640104,0.3879066305940017,0.23274397835640104,7.500660740157906,4.734955808887719,9.74143258442795,3.9681308865223106,12.202430628481867,19.149144547495958,8.222714736828998,7.5003295,4.733416,9.740118,3.9667778,12.202466,19.148987,8.221848
0.5462266623829489,0.07803238034042129,0.15606476068084257,0.07803238034042129,0.23409714102126383,0.3901619017021064,0.23409714102126383,7.584413366832774,4.755225643393165,9.788037672699152,3.924922898368009,12.277062573176645,19.2559599538094,8.263112953024857,7.5840783,4.7539964,9.786821,3.9234467,12.2767,19.255264,8.262127
0.5493840419342955,0.07848343456204222,0.15696686912408445,0.07848343456204222,0.23545030368612666,0.39241717281021105,0.23545030368612666,7.668593922606773,4.775342761826878,9.834442025356887,3.8810525891273544,12.351765960826416,19.362767912415013,8.303384785430854,7.6682496,4.774449,9.833336,3.8794327,12.350967,19.361494,8.302271
0.552541421485642,0.07893448878366316,0.15786897756732632,0.07893448878366316,0.23680346635098945,0.39467244391831574,0.23680346635098945,7.753201765728827,4.795305659457445,9.880643871325047,3.8365226438124687,12.426540131503895,19.46956816843242,8.343529285654737,7.752852,4.7947693,9.879656,3.8347416,12.425262,19.467663,8.342272
0.5556988010369885,0.0793855430052841,0.1587710860105682,0.0793855430052841,0.23815662901585224,0.3969277150264204,0.23815662901585224,7.838236250577852,4.815112826663216,9.926641434792174,3.791335798163392,12.501384389363508,19.57636043546977,8.383545502354337,7.837874,4.8149567,9.925778,3.7893639,12.499587,19.573769,8.382128
0.5588561805883351,0.07983659722690502,0.15967319445381004,0.07983659722690502,0.23950979168071504,0.3991829861345251,0.23950979168071504,7.9236967275552574,4.834762749139862,9.972432935414938,3.7454948396121757,12.57629800230179,19.683144395328377,8.423432481418935,7.923322,4.8350153,9.971708,3.743309,12.573935,19.679813,8.421844
0.5620135601396816,0.08028765144852595,0.1605753028970519,0.08028765144852595,0.24086295434557786,0.4014382572426297,0.24086295434557786,8.009582542977562,4.854253908115176,10.018016588527981,3.6990026082454484,12.651280201618139,19.78991969770837,8.463189266155432,8.0091915,4.8549366,10.017439,3.6965866,12.648306,19.785797,8.461412
0.5651709396910282,0.08073870567014689,0.16147741134029378,0.08073870567014689,0.24221611701044066,0.4036935283507344,0.24221611701044066,8.09589303896867,4.873584780571432,10.063390605360292,3.6518619977671456,12.726330181677655,19.89668595991544,8.502814897480123,8.095482,4.8747244,10.062967,3.6491776,12.722695,19.891712,8.500831
0.5683283192423747,0.08118975989176783,0.16237951978353565,0.08118975989176783,0.24356927967530345,0.4059487994588391,0.24356927967530345,8.182627776395098,4.892757878282577,10.108562873240073,3.6040723007142117,12.801456376978908,20.003438173532537,8.542310670090522,8.182196,4.894377,10.108295,3.601101,12.797101,19.997553,8.540099
0.5714856987937211,0.08164081411338875,0.1632816282267775,0.08164081411338875,0.24492244234016622,0.4082040705669437,0.24492244234016622,8.269785792174487,4.911766061615012,10.153518001013667,3.55564155213408,12.876644896683757,20.110182459124918,8.581672470915334,8.26933,4.913893,10.1534195,3.552353,12.87152,20.103325,8.579214
0.5746430783450677,0.08209186833500969,0.16418373667001937,0.08209186833500969,0.246275605005029,0.41045934167504833,0.246275605005029,8.357366417121142,4.930607975525598,10.198254764674214,3.506572666356049,12.95189535849657,20.21691798209258,8.620899454138787,8.356882,4.9332714,10.198338,3.5029373,12.9459505,20.209023,8.618174
0.5778004578964143,0.08254292255663061,0.16508584511326121,0.08254292255663061,0.24762876766989184,0.412714612783153,0.24762876766989184,8.445369142972043,4.949284983718675,10.242778141954682,3.4568661280628588,13.027213322688173,20.323641085510378,8.659992249393051,8.444853,4.952509,10.243049,3.4528542,13.02039,20.314636,8.656978
0.5809578374477607,0.08299397677825154,0.1659879535565031,0.08299397677825154,0.24898193033475463,0.41496988389125766,0.24898193033475463,8.533793055961743,4.967791671046788,10.287077398142358,3.406528659817612,13.102589196507983,20.43035526728613,8.6989477718065,8.533241,4.9716063,10.28755,3.4021034,13.094831,20.420172,8.69562


==> fig_sym_data_PANN_sym_2.txt <==
t,e_1,e_2,e_3,k_1,k_2,k_3,pot,n_1,n_2,n_3,m_1,m_2,m_3,pot_pred,n_1_pred,n_2_pred,n_3_pred,m_1_pred,m_2_pred,m_3_pred
0.0,0.0,0.0,0.0,0.0,0.0,0.0,4.646034252751611e-15,0.0,0.0,8.689870105463174e-15,-1.4356387245144628e-18,-4.891746575825457e-17,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.0
-0.003157379551346526,-0.0004510542216209323,-0.0009021084432418646,0.0004510542216209323,-0.001353162664862797,-0.002255271108104661,0.001353162664862797,0.00028219902047282993,-0.03036048225674082,-0.06072404574880911,0.0985426208687027,-0.07424703366164839,-0.123738020258409,0.05299262150716646,0.0002817139,-0.030433059,-0.061187744,0.09739685,-0.074189186,-0.12390518,0.053329706
-0.006314759102693052,-0.0009021084432418646,-0.0018042168864837293,0.0009021084432418646,-0.002706325329725594,-0.004510542216209322,0.002706325329725594,0.0011278491280923844,-0.060725008862120504,-0.12145884236524428,0.19601616830130622,-0.14832355154785765,-0.24718883460008165,0.10593524984194161,0.0011270493,-0.0608567,-0.122344494,0.19384003,-0.14822674,-0.24752617,0.10658169
-0.00947213865403958,-0.001353162664862797,-0.002706325329725594,0.001353162664862797,-0.0040594879945883905,-0.006765813324313984,0.0040594879945883905,0.0025355407482517316,-0.09109307582418018,-0.1822033389345955,0.2924262474816629,-0.22223302447193302,-0.3703561307138499,0.15882792244715982,0.0025374293,-0.09127045,-0.18346786,0.28932953,-0.2221098,-0.37086868,0.15975618
-0.012629518205386103,-0.0018042168864837293,-0.0036084337729674586,0.0018042168864837293,-0.005412650659451188,-0.009021084432418645,0.005412650659451188,0.0045038786272989274,-0.1214641770074699,-0.2429564901718314,0.3877783767489315,-0.29597888326992094,-0.49324355419882077,0.21167067142308227,0.0045090616,-0.12167668,-0.24456358,0.38386917,-0.2958479,-0.49393845,0.2128563
-0.01578689775673263,-0.0022552711081046616,-0.004510542216209323,0.0022552711081046616,-0.006765813324313984,-0.011276355540523307,0.006765813324313984,0.00703148164269874,-0.15183780411404216,-0.3037172562106664,0.48207798895405984,-0.3695645194661553,-0.6158547092711402,0.26446352355063557,0.0070385635,-0.15207279,-0.30562687,0.4774456,-0.36943817,-0.61673164,0.26588464
-0.01894427730807916,-0.002706325329725594,-0.005412650659451188,0.002706325329725594,-0.008118975989176781,-0.013531626648627969,0.008118975989176781,0.010116982616109113,-0.182213446662978,-0.3644846023957198,0.5753304327918596,-0.4429932859241665,-0.7381931594562775,0.31720650031352315,0.010128856,-0.18246031,-0.3666625,0.5700722,-0.44288158,-0.7392521,0.31883502
-0.02210165685942568,-0.0031573795513465262,-0.0063147591026930525,0.0031573795513465262,-0.009472138654039577,-0.01578689775673263,0.009472138654039577,0.013759028129298186,-0.21259059196848623,-0.42525749907771154,0.6675409741091188,-0.5162684974832287,-0.8602624282671304,0.36989961791921877,0.01377514,-0.2128396,-0.42767048,0.661747,-0.5161829,-0.8615074,0.37171686
-0.025259036410772207,-0.0036084337729674586,-0.007216867545934917,0.0036084337729674586,-0.010825301318902376,-0.01804216886483729,0.010825301318902376,0.0179562664296974,-0.2429685223099572,-0.48603536270284464,0.7587148283392984,-0.5893947279107954,-0.9820637651327011,0.42254288610221025,0.017976463,-0.24321079,-0.4886489,0.7524605,-0.5893431,-0.9834919,0.42452395
-0.028416415962118736,-0.004059487994588391,-0.008118975989176783,0.004059487994588391,-0.012178463983765172,-0.020297439972941953,0.012178463983765172,0.02270739157418591,-0.27334709631384024,-0.5468163547894073,0.8488570458369581,-0.6623728075309047,-1.1036047742599586,0.4751363127179886,0.022734225,-0.27357304,-0.5495992,0.8422203,-0.66236496,-1.1052113,0.47726214
-0.03157379551346526,-0.004510542216209323,-0.009021084432418646,0.004510542216209323,-0.013531626648627969,-0.022552711081046613,0.013531626648627969,0.028011081337672574,-0.30372562045064966,-0.6075998385409593,0.9379726750984174,-0.7352070583211151,-1.2248869346760003,0.5276798973225304,0.028045118,-0.30392885,-0.6105232,0.93102455,-0.7352495,-1.2266674,0.52993
-0.034731175064811784,-0.004961596437830256,-0.009923192875660512,0.004961596437830256,-0.014884789313490765,-0.024807982189151274,0.014884789313490765,0.03386603577325656,-0.33410357541436203,-0.6683847966122947,1.0260666626322044,-0.8079006330374372,-1.3459136457386072,0.5801736352349104,0.03390777,-0.33427453,-0.67141914,1.0188751,-0.8079996,-1.347866,0.5825267
-0.03788855461615832,-0.005412650659451188,-0.010825301318902376,0.005412650659451188,-0.016237951978353562,-0.027063253297255938,0.016237951978353562,0.04027096717413378,-0.36448043196296637,-0.7291702333159839,1.1131438799716598,-0.8804566978969579,-1.4666881820287438,0.6326175165282757,0.040318727,-0.36461306,-0.7322898,1.1057701,-0.88061523,-1.4688053,0.6350547
-0.041045934167504836,-0.005863704881072121,-0.011727409762144241,0.005863704881072121,-0.01759111464321636,-0.029318524405360598,0.01759111464321636,0.047224601449117255,-0.39485566888756785,-0.7899551327015413,1.1992091208257725,-0.9528783184728618,-1.5872139017134383,0.6850115261851146,0.047279596,-0.3949443,-0.7931342,1.1917152,-0.9531021,-1.589489,0.68751776
-0.04420331371885136,-0.0063147591026930525,-0.012629518205386105,0.0063147591026930525,-0.018944277308079155,-0.03157379551346526,0.018944277308079155,0.05472567602588307,-0.42522875160036266,-0.8507385078988763,1.2842671072678156,-1.0251685957680623,-1.7074940019779417,0.7373556439410915,0.054789603,-0.4252671,-0.8539529,1.276701,-1.0254602,-1.7099228,0.7399112
-0.04736069327019789,-0.006765813324313985,-0.01353162664862797,0.006765813324313985,-0.020297439972941953,-0.03382906662156992,0.020297439972941953,0.06277294187071623,-0.45559915463973993,-0.9115193487965737,1.3683224851905296,-1.097330524957962,-1.8275317754238416,0.7896498444792065,0.06284851,-0.45558214,-0.9147444,1.360733,-1.0976906,-1.8301029,0.792238
-0.05051807282154441,-0.007216867545934917,-0.014433735091869834,0.007216867545934917,-0.02165060263780475,-0.03608433772967458,0.02165060263780475,0.07136516128134958,-0.48596634133546796,-0.9722966687927648,1.4513798307468933,-1.169367123063348,-1.9473303815607967,0.8418940972758946,0.07144916,-0.48588932,-0.97551394,1.4438171,-1.1697979,-1.9500332,0.8444985
-0.05367545237289094,-0.00766792176755585,-0.0153358435351117,0.00766792176755585,-0.023003765302667546,-0.038339608837779246,0.023003765302667546,0.08050110845520718,-0.5163297717135308,-1.033069486201295,1.533443649552714,-1.2412813789549875,-2.0668929388583326,0.8940883666799887,0.08059424,-0.5161896,-1.0362582,1.5259476,-1.2417841,-2.069725,0.89669776
-0.05683283192423747,-0.008118975989176783,-0.016237951978353565,0.008118975989176783,-0.024356927967530344,-0.040594879945883906,0.024356927967530344,0.09017956902723089,-0.5466889001876325,-1.0938368293284706,1.6145183785538573,-1.3130762671654823,-2.186222501686835,0.9462326119129819,0.09028351,-0.546481,-1.0969782,1.6071243,-1.3136482,-2.1891708,0.94883025
-0.05999021147558399,-0.008570030210797714,-0.017140060421595427,0.008570030210797714,-0.02571009063239314,-0.04285015105398857,0.02571009063239314,0.1003993233870344,-0.577043056088182,-1.1545980179611433,1.6946084297086337,-1.3847554604276993,-2.305320777392113,0.998326786366228,0.100512624,-0.5767664,-1.1576738,1.687355,-1.385396,-2.3083763,1.0008994
-0.06314759102693052,-0.009021084432418646,-0.018042168864837293,0.009021084432418646,-0.027063253297255938,-0.04510542216209323,0.027063253297255938,0.11115921929764527,-0.6073919761171375,-1.215351410635453,1.773718003293685,-1.4563201485729431,-2.4241938563189582,1.0503708409217036,0.11128318,-0.6070417,-1.2183461,1.7666378,-1.4570293,-2.4273453,1.0529068
-0.06630497057827704,-0.00947213865403958,-0.01894427730807916,0.00947213865403958,-0.028416415962118736,-0.04736069327019789,0.028416415962118736,0.12245805940059967,-0.6377349719174162,-1.2760963609578995,1.85185137892829,-1.5277740272142122,-2.542843225940412,1.102364718583728,0.122594714,-0.63730896,-1.2789955,1.8449669,-1.5285478,-2.5460806,1.1048529
-0.06946235012962357,-0.009923192875660512,-0.019846385751321024,0.009923192875660512,-0.02976957862698153,-0.04961596437830255,0.02976957862698153,0.1342946755895065,-0.6680714891527648,-1.3368319037021634,1.929012724125942,-1.599119937325313,-2.661271830225265,1.1543083582169194,0.13443685,-0.6675707,-1.339622,1.9223557,-1.5999594,-2.664585,1.1567371
-0.0726197296809701,-0.010374247097281443,-0.020748494194562886,0.010374247097281443,-0.03112274129184433,-0.05187123548640721,0.03112274129184433,0.1466679131254756,-0.6984009852867563,-1.397557041074558,2.00520613600385,-1.6703606056654188,-2.7794827346938358,1.2062016936546158,0.14682555,-0.6978222,-1.4002237,1.9987984,-1.6712627,-2.7828608,1.2085598
-0.07577710923231663,-0.010825301318902376,-0.02165060263780475,0.010825301318902376,-0.032475903956707124,-0.054126506594511875,0.032475903956707124,0.15957662238334458,-0.7287228775050111,-1.458270866672626,2.0804356630366154,-1.741498945253679,-2.897478588841249,1.2580446535892544,0.15974665,-0.7280675,-1.4608049,2.074295,-1.7424574,-2.9009085,1.2603245
-0.07893448878366316,-0.011276355540523308,-0.022552711081046617,0.011276355540523308,-0.033829066621569925,-0.056381777702616535,0.033829066621569925,0.17301967472253976,-0.7590366440066506,-1.5189723236631887,2.1547052650555756,-1.812537475066835,-3.015262665495909,1.309837161727038,0.17320001,-0.7583021,-1.5213623,2.1488495,-1.8135505,-3.018735,1.3120282
-0.08209186833500967,-0.011727409762144241,-0.023454819524288482,0.011727409762144241,-0.03518222928643272,-0.058637048810721196,0.03518222928643272,0.1869959460346267,-0.7893417203006945,-1.57966045180721,2.2280188559628944,-1.883478916037139,-3.132837794740376,1.361579136592265,0.18718815,-0.78853047,-1.5818982,2.2224617,-1.8845434,-3.136345,1.3636773
-0.0852492478863562,-0.012178463983765172,-0.024356927967530344,0.012178463983765172,-0.036535391951295515,-0.060892319918825856,0.036535391951295515,0.20150432192554085,-0.819637534288575,-1.6403343036403117,2.300380290996869,-1.9543259861154083,-3.2502067343114565,1.4132704916783858,0.20170808,-0.8187499,-1.6424122,2.2951374,-1.9554372,-3.2537336,1.415266
-0.08840662743770272,-0.012629518205386105,-0.02525903641077221,0.012629518205386105,-0.03788855461615831,-0.06314759102693052,0.03788855461615831,0.21654369985946484,-0.8499235196182544,-1.700992912212033,2.3717933618603535,-2.025081326408439,-3.3673723014316197,1.4649111354078082,0.21675837,-0.8489597,-1.7029037,2.3668747,-2.0262337,-3.3709106,1.4667959
-0.09156400698904926,-0.013080572427007038,-0.026161144854014075,0.013080572427007038,-0.03924171728102111,-0.06540286213503518,0.03924171728102111,0.23211298406347852,-0.8801990865265904,-1.7616353603028607,2.4422618101818925,-2.0957476601497396,-3.484337095534767,1.516500971308523,0.23233712,-0.8791628,-1.7633724,2.4376755,-2.0969377,-3.487875,1.5182724
-0.09472138654039577,-0.01353162664862797,-0.02706325329725594,0.01353162664862797,-0.040594879945883906,-0.06765813324313984,0.040594879945883906,0.24821109937340002,-0.9104637022975095,-1.8222605886680727,2.511789293152883,-2.1663273611182188,-3.6011042495922867,1.5680398973497456,0.24844682,-0.90935326,-1.8238196,2.5075378,-2.1675515,-3.6046295,1.569689
-0.0978787660917423,-0.013982680870248902,-0.027965361740497803,0.013982680870248902,-0.0419480426107467,-0.0699134043512445,0.0419480426107467,0.26483697049292404,-0.940716772227331,-1.8828676791839523,2.580379436439852,-2.2368230945007705,-3.717676315276933,1.6195278068561811,0.26508415,-0.9395362,-1.8842425,2.5764694,-2.2380753,-3.721179,1.6210549
-0.10103614564308883,-0.014433735091869834,-0.02886747018373967,0.014433735091869834,-0.0433012052756095,-0.07216867545934916,0.0433012052756095,0.2819895339770879,-0.9709577099612747,-1.9434556870109219,2.648035804416844,-2.307237435304867,-3.8340559310385562,1.6709645880608823,0.28224683,-0.96970916,-1.9446449,2.644474,-2.3085108,-3.8375273,1.6723619
-0.10419352519443535,-0.014884789313490767,-0.029769578626981534,0.014884789313490767,-0.0446543679404723,-0.07442394656745382,0.0446543679404723,0.29966773749509223,-1.0011859335081004,-2.0040236499321655,2.7147619026147685,-2.3775728925602553,-3.950245778671718,1.7223501240511176,0.29993594,-0.9998727,-2.0050263,2.711544,-2.3788643,-3.9536762,1.7236161
-0.10735090474578188,-0.0153358435351117,-0.0306716870702234,0.0153358435351117,-0.04600753060533509,-0.07667921767555849,0.04600753060533509,0.3178705425245904,-1.0314008804969483,-2.064570551780792,2.7805611716336123,-2.447831834955148,-4.066248707442264,1.7736842923615734,0.3181485,-1.0300258,-2.0653844,2.777691,-2.4491367,-4.069628,1.774817
-0.11050828429712842,-0.015786897756732633,-0.031573795513465265,0.015786897756732633,-0.047360693270197894,-0.07893448878366315,0.047360693270197894,0.33659691341201337,-1.061601948127728,-2.1250954650165728,2.845437014880148,-2.51801679649282,-4.182067217381948,1.8249669660568386,0.33688498,-1.0601672,-2.1257172,2.8429108,-2.5193276,-4.185381,1.8259616
-0.11366566384847494,-0.016237951978353565,-0.03247590395670713,0.016237951978353565,-0.04871385593506069,-0.08118975989176781,0.04871385593506069,0.35584580934088733,-1.0917884508788898,-2.1855976518830973,2.90939281853438,-2.5881306740125947,-4.297703140882226,1.8761980153011504,0.35614085,-1.0902989,-2.1860309,2.9072075,-2.5894437,-4.300949,1.8770566
-0.11682304339982146,-0.016689006199974495,-0.03337801239994899,0.016689006199974495,-0.050067018599923484,-0.08344503099987247,0.050067018599923484,0.3756162319502526,-1.1219598827301989,-2.246075940294121,2.9724318346913194,-2.6581754307630554,-4.413159805703398,1.9273773009895718,0.37592053,-1.1204189,-2.2463202,2.9705791,-2.6594853,-4.4163265,1.928096
-0.11998042295116798,-0.017140060421595427,-0.034280120843190855,0.017140060421595427,-0.05142018126478628,-0.08570030210797713,0.05142018126478628,0.3959071822671314,-1.152115677756022,-2.306529288584989,3.0345572885584176,-2.728153294084415,-4.528440029024139,1.9785046796394539,0.3962195,-1.1505275,-2.3065844,3.0330334,-2.7294545,-4.531519,1.9790838
-0.1231378025025145,-0.01759111464321636,-0.03518222928643272,0.01759111464321636,-0.05277334392964908,-0.08795557321608179,0.05277334392964908,0.41671767017118805,-1.18225526464844,-2.3669566577779118,3.09577235552324,-2.798066482311235,-4.643546574059398,2.029580002290768,0.41704035,-1.1806237,-2.366829,3.0945702,-2.7993546,-4.6465282,2.0300202
-0.12629518205386103,-0.018042168864837293,-0.036084337729674586,0.018042168864837293,-0.054126506594511875,-0.09021084432418645,0.054126506594511875,0.43804669321161527,-1.2123779568784459,-2.4273572827744214,3.1560802129080927,-2.867917729437922,-4.758481287849091,2.080603118787547,0.4383757,-1.2107056,-2.4270468,3.1551933,-2.8691874,-4.761359,2.0809047
-0.12945256160520757,-0.018493223086458226,-0.03698644617291645,0.018493223086458226,-0.05547966925937468,-0.09246611543229112,0.05547966925937468,0.4598932691821752,-1.2424831252141286,-2.4877302501577554,3.215483960846453,-2.9377094432720785,-4.873246503474112,2.1315738722907382,0.46022844,-1.2407764,-2.487239,3.2149086,-2.9389553,-4.876013,2.1317372
-0.13260994115655408,-0.01894427730807916,-0.03788855461615832,0.01894427730807916,-0.05683283192423747,-0.09472138654039577,0.05683283192423747,0.4822564441285108,-1.2725702394994813,-2.5480743927062055,3.273986604231435,-3.0074435249659492,-4.987845318008941,2.1824920964328753,0.48259664,-1.270833,-2.54741,3.2737064,-3.0086613,-4.990491,2.1825209
-0.1357673207079006,-0.019395331529700088,-0.038790663059400175,0.019395331529700088,-0.05818599458910026,-0.09697665764850043,0.05818599458910026,0.5051352517270112,-1.302638655524608,-2.608388813339055,3.33159115116878,-3.0771223790617936,-5.102279942448779,2.23335762394697,0.50548244,-1.3008761,-2.6075525,3.3315964,-3.0783076,-5.1048,2.23325
-0.13892470025924714,-0.019846385751321024,-0.03969277150264205,0.019846385751321024,-0.05953915725396306,-0.0992319287566051,0.05953915725396306,0.5285286650154662,-1.3326873696954344,-2.6686735131290873,3.388300726603618,-3.1467500303110225,-5.216549925096997,2.2841703016786594,0.5288825,-1.3309038,-2.6676712,3.3885841,-3.1478958,-5.2189407,2.2839298
-0.14208207981059368,-0.020297439972941957,-0.04059487994588391,0.020297439972941957,-0.06089231991882586,-0.10148719986470978,0.06089231991882586,0.5524358826316982,-1.3627164925535276,-2.7289256716089763,3.444117893511581,-3.21632528490773,-5.330663180334659,2.3349299132361536,0.5527923,-1.360916,-2.7277617,3.444662,-3.2174273,-5.3329124,2.334559
-0.1452394593619402,-0.020748494194562886,-0.04149698838912577,0.020748494194562886,-0.06224548258368866,-0.10374247097281442,0.06224548258368866,0.5768559033816095,-1.3927250610114839,-2.789145164460872,3.499045664923534,-3.2858519183358452,-5.444619520393415,2.3856362912002536,0.57721806,-1.3909125,-2.787829,3.4998398,-3.28691,-5.4467278,2.3851388
-0.1483968389132867,-0.02119954841618382,-0.04239909683236764,0.02119954841618382,-0.06359864524855145,-0.10599774208091907,0.06359864524855145,0.6017877888135784,-1.4227123893440343,-2.849331160435125,3.553086878661882,-3.3553323615016684,-5.558420889924206,2.436289249738126,0.6021533,-1.4208944,-2.847867,3.554121,-3.3563385,-5.560379,2.4356678
-0.15155421846463327,-0.02165060263780475,-0.0433012052756095,0.02165060263780475,-0.06495180791341425,-0.10825301318902375,0.06495180791341425,0.6272306068462549,-1.452677778388318,-2.909482852077135,3.606244331968373,-3.424769057159666,-5.672069171694888,2.486888599193283,0.6275983,-1.450856,-2.907875,3.6075058,-3.4257193,-5.673873,2.486145
-0.15471159801597978,-0.022101656859425684,-0.04420331371885137,0.022101656859425684,-0.06630497057827706,-0.11050828429712842,0.06630497057827706,0.653183480068215,-1.4826207643565172,-2.969598812217867,3.6585206707877274,-3.4941633490619277,-5.785567922098112,2.537434128294147,0.6535554,-1.480803,-2.9678583,3.6599922,-3.4950557,-5.7872124,2.5365734
-0.15786897756732632,-0.022552711081046617,-0.045105422162093234,0.022552711081046617,-0.06765813324313985,-0.11276355540523307,0.06765813324313985,0.6796454932676821,-1.5125406467807554,-3.0296782114924428,3.709918604979193,-3.5635176166504685,-5.898919001801519,2.5879256355886238,0.6800177,-1.510731,-3.027811,3.711588,-3.5643468,-5.900401,2.5869524
-0.1610263571186728,-0.023003765302667546,-0.04600753060533509,0.023003765302667546,-0.06901129590800263,-0.11501882651333772,0.06901129590800263,0.7066157390758565,-1.5424367205996967,-3.089720220844875,3.760440801729728,-3.6328342112455037,-6.012124274445906,2.638362915190598,0.70698714,-1.540639,-3.0877333,3.7622929,-3.6335974,-6.013438,2.6372805
-0.16418373667001934,-0.023454819524288482,-0.046909639048576965,0.023454819524288482,-0.07036445857286544,-0.11727409762144239,0.07036445857286544,0.7340933397297421,-1.572308390447058,-3.1497237139970258,3.81008983706245,-3.702114960079793,-6.125186362466583,2.688745747269066,0.734467,-1.570527,-3.147624,3.8121128,-3.7028084,-6.1263313,2.6875577
-0.16734111622136588,-0.023905873745909415,-0.04781174749181883,0.023905873745909415,-0.07171762123772824,-0.11952936872954706,0.07171762123772824,0.7620774033454386,-1.6021549437152154,-3.2096878551904306,3.8588682956713374,-3.7713621643683974,-6.238107108963058,2.739073915618696,0.7624507,-1.6003957,-3.2074857,3.8610458,-3.7719831,-6.2390804,2.7377868
-0.1704984957727124,-0.024356927967530344,-0.04871385593506069,0.024356927967530344,-0.07307078390259103,-0.12178463983765171,0.07307078390259103,0.7905670667731904,-1.631975775822062,-3.2696115152580694,3.9067786747295243,-3.8405776183363365,-6.350889077552902,2.7893471893906927,0.79094076,-1.6302433,-3.2673125,3.9090958,-3.8411236,-6.3516893,2.787966
-0.1736558753240589,-0.024807982189151277,-0.049615964378302554,0.024807982189151277,-0.07442394656745382,-0.12403991094575637,0.07442394656745382,0.8195614530876498,-1.6617701657370683,-3.329493852954999,3.9538234794188107,-3.909763577001937,-6.463534086352666,2.839565342029999,0.8199332,-1.6600688,-3.327107,3.9562683,-3.910232,-6.464159,2.838093
-0.17681325487540545,-0.02525903641077221,-0.05051807282154442,0.02525903641077221,-0.07577710923231662,-0.12629518205386103,0.07577710923231662,0.849059713439421,-1.6915374999507162,-3.3893337342993037,4.000005130563912,-3.9789217996926736,-6.576044645487552,2.8897281315501444,0.8494308,-1.6898711,-3.3868666,4.0025616,-3.9793086,-6.5764904,2.8881705
-0.17997063442675199,-0.025710090632393143,-0.051420181264786285,0.025710090632393143,-0.07713027189717943,-0.1285504531619657,0.07713027189717943,0.8790609800768405,-1.72127701906499,-3.4491303892789245,4.045326068056882,-4.048054619149814,-6.688422368730818,2.9398353239419,0.8794284,-1.7196515,-3.4465933,4.047985,-4.04836,-6.68869,2.9381979
-0.18312801397809852,-0.026161144854014075,-0.05232228970802815,0.026161144854014075,-0.07848343456204222,-0.13080572427007037,0.07848343456204222,0.9095644285523014,-1.7509881579977074,-3.5088825289096457,4.08978861638774,-4.117163520709108,-6.800670065307065,2.98988666032226,0.9099276,-1.7494056,-3.5062819,4.0925274,-4.117383,-6.8007584,2.9881752
-0.186285393529445,-0.026612199075635005,-0.05322439815127001,0.026612199075635005,-0.079836597226905,-0.133060995378175,0.079836597226905,0.9405692086057302,-1.7806701674950804,-3.568589327417533,4.133395134342427,-4.186250716550126,-6.912789431913206,3.039881894035564,0.9409294,-1.7791358,-3.5659347,4.136202,-4.186383,-6.912697,3.0381002
-0.18944277308079155,-0.02706325329725594,-0.05412650659451188,0.02706325329725594,-0.08118975989176781,-0.13531626648627967,0.08118975989176781,0.972074492470289,-1.8103223800583355,-3.628249731424359,4.176147911391903,-4.255318041744043,-7.024782668626567,3.0898207642940845,0.97243094,-1.8088398,-3.6255498,4.1790104,-4.2553625,-7.0245104,3.0879738
-0.19260015263213812,-0.027514307518876874,-0.05502861503775375,0.027514307518876874,-0.08254292255663062,-0.13757153759438434,0.08254292255663062,1.004079458033855,-1.8399441183100125,-3.687862697744752,4.218049204535762,-4.324367335741001,-7.136651919492465,3.139703005123057,1.0044296,-1.8385164,-3.6851254,4.220955,-4.3243217,-7.136201,3.1377978
-0.1957575321834846,-0.027965361740497803,-0.055930723480995606,0.027965361740497803,-0.0838960852214934,-0.139826808702489,0.0838960852214934,1.0365832735195866,-1.8695346057249276,-3.7474274249929596,4.259101269681224,-4.3934007943409,-7.248398782692125,3.189528355895745,1.0369284,-1.8681642,-3.74466,4.2620296,-4.3932643,-7.2477674,3.1875687
-0.1989149117348311,-0.028416415962118736,-0.05683283192423747,0.028416415962118736,-0.0852492478863562,-0.14208207981059365,0.0852492478863562,1.0695851365402376,-1.8990931922364611,-3.8069427672535925,4.299306281867388,-4.462420068640161,-7.3600255814979105,3.2392965356537466,1.0699258,-1.8977845,-3.804153,4.30225,-4.46219,-7.3592167,3.2372892
-0.20207229128617765,-0.02886747018373967,-0.05773494036747934,0.02886747018373967,-0.086602410551219,-0.14433735091869832,0.086602410551219,1.1030842419532134,-1.928619170429383,-3.866407711156564,4.338666402118404,-4.531427001964331,-7.471534321132582,3.2890072636645975,1.1034174,-1.927374,-3.863604,4.341606,-4.531105,-7.4705496,3.286956
-0.20522967083752422,-0.0293185244053606,-0.0586370488107212,0.0293185244053606,-0.0879555732160818,-0.146592622026803,0.0879555732160818,1.1370797870581084,-1.9581118044659154,-3.9258213009354503,4.3771837665743725,-4.600423509805851,-7.582926864902028,3.3386602566135246,1.1374018,-1.9569341,-3.9230123,4.3801136,-4.6000075,-7.581768,3.3365722
-0.2083870503888707,-0.029769578626981534,-0.05953915725396307,0.029769578626981534,-0.0893087358809446,-0.14884789313490765,0.0893087358809446,1.1715709699377301,-1.9875703195625167,-3.985182667011566,4.414860489560846,-4.669411617844737,-7.69420488761732,3.388255230436086,1.1718862,-1.9864637,-3.9823759,4.4177666,-4.6689005,-7.692875,3.3861334
-0.21154442994021724,-0.030220632848602463,-0.06044126569720493,0.030220632848602463,-0.09066189854580739,-0.1511031642430123,0.09066189854580739,1.2065570339668457,-2.0169941729745116,-4.044490312391188,4.451698579240139,-4.738392418773482,-7.805371284654752,3.4377918639170857,1.2068644,-2.0159597,-4.0416956,4.454567,-4.737789,-7.803875,3.4356437
-0.21470180949156376,-0.0306716870702234,-0.0613433741404468,0.0306716870702234,-0.09201506121067018,-0.15335843535111698,0.09201506121067018,1.2420371699169668,-2.0463824616506763,-4.1037436698710925,4.487700125626693,-4.807368357534882,-7.916427076795926,3.487269877292999,1.2423351,-2.0454233,-4.100966,4.4905167,-4.80667,-7.9147625,3.485099
-0.2178591890429103,-0.031122741291844332,-0.062245482583688665,0.031122741291844332,-0.093368223875533,-0.15561370645922165,0.093368223875533,1.2780106276248366,-2.0757346012086546,-4.162941313622267,4.522867088375978,-4.876340616500182,-8.027374942409567,3.53668894100895,1.2783005,-2.074851,-4.1601877,4.525627,-4.8755484,-8.025547,3.5345008
-0.22101656859425683,-0.031573795513465265,-0.06314759102693053,0.031573795513465265,-0.09472138654039579,-0.1578689775673263,0.09472138654039579,1.314476626571736,-2.1050497800878896,-4.222082400069238,4.5572014657982844,-4.945311210135752,-8.138216402215166,3.586048750430733,1.314755,-2.1042433,-4.21936,4.559889,-4.9444265,-8.136228,3.5838494
-0.22417394814560335,-0.032024849735086194,-0.06404969947017239,0.032024849735086194,-0.09607454920525857,-0.16012424867543096,0.09607454920525857,1.351434403990581,-2.1343272543791536,-4.281165888372347,4.5907052049060395,-5.014281854436005,-8.24895333680124,3.6353489851779996,1.3517005,-2.1336017,-4.278482,4.5933113,-5.0133047,-8.246809,3.633143
-0.2273313276969499,-0.03247590395670713,-0.06495180791341426,0.03247590395670713,-0.09742771187012138,-0.16237951978353563,0.09742771187012138,1.3888832028026947,-2.1635662747005546,-4.340190733332872,4.623380224614465,-5.083254247575172,-8.359587609458087,3.684589319102618,1.3891425,-2.162919,-4.337551,4.6258926,-5.0821843,-8.357286,3.6823783
-0.2304887072482964,-0.03292695817832806,-0.06585391635665612,0.03292695817832806,-0.09878087453498417,-0.1646347908916403,0.09878087453498417,1.4268222715280254,-2.1927660861322598,-4.39915588528737,4.655228416354181,-5.1522300699830295,-8.470121066287101,3.7337694202619667,1.4270682,-2.1922002,-4.3965673,4.6576405,-5.151071,-8.467673,3.73156
-0.2336460867996429,-0.03337801239994899,-0.06675602479989798,0.03337801239994899,-0.10013403719984697,-0.16689006199974493,0.10013403719984697,1.4652508641958453,-2.2219259281511365,-4.458060290003109,4.686251644682373,-5.221210984414898,-8.580555536304287,3.7828889508919867,1.4654846,-2.2214403,-4.4555264,4.6885567,-5.219962,-8.577961,3.7806835
-0.23680346635098945,-0.033829066621569925,-0.06765813324313985,0.033829066621569925,-0.10148719986470976,-0.1691453331078496,0.10148719986470976,1.5041682402558552,-2.2510450345653723,-4.5169028885742275,4.716451747892497,-5.290198636016313,-8.690892831538202,3.8319475673801353,1.5043902,-2.2506409,-4.514431,4.7186356,-5.2888613,-8.68816,3.8297534
-0.23996084590233596,-0.034280120843190855,-0.06856024168638171,0.034280120843190855,-0.10284036252957256,-0.17140060421595427,0.10284036252957256,1.5435736322955746,-2.2801224156508253,-4.575683206262059,4.745830588958303,-5.359195447671394,-8.801133751472642,3.8809449574666592,1.5437846,-2.2798,-4.5732794,4.7478867,-5.357773,-8.798267,3.8787656
-0.24311822545368253,-0.03473117506481179,-0.06946235012962358,0.03473117506481179,-0.10419352519443537,-0.17365587532405893,0.10419352519443537,1.5834663740674761,-2.3091577218676687,-4.634399018002378,4.7743898544302965,-5.428201461588855,-8.911282045532786,3.9298806933940105,1.5836625,-2.3089175,-4.6320667,4.776314,-5.4266953,-8.908287,3.9277189
-0.246275605005029,-0.03518222928643272,-0.07036445857286544,0.03518222928643272,-0.10554668785929816,-0.17591114643216357,0.10554668785929816,1.6238457092246013,-2.3381499590624184,-4.693049818405511,4.802131358049598,-5.497219043493862,-9.021338499652604,3.9787544490618574,1.6240282,-2.3379893,-4.690795,4.803911,-5.4956303,-9.018217,3.9766138
-0.24943298455637553,-0.03563328350805365,-0.0712665670161073,0.03563328350805365,-0.10689985052416094,-0.17816641754026824,0.10689985052416094,1.664710848639655,-2.3670978557811924,-4.751635855131997,4.829056938636411,-5.566251516328525,-9.131302717510314,4.027565946123692,1.6648798,-2.3670168,-4.74946,4.8306885,-5.564582,-9.128064,4.0254498
-0.25259036410772207,-0.036084337729674586,-0.07216867545934917,0.036084337729674586,-0.10825301318902375,-0.1804216886483729,0.10825301318902375,1.706061176077881,-2.396001294314217,-4.810154192533515,4.8551681659023895,-5.635297975410045,-9.241179468816265,4.0763146898514515,1.7062197,-2.395999,-4.8080626,4.8566437,-5.6335497,-9.237829,4.0742264
-0.25574774365906866,-0.03653539195129552,-0.07307078390259104,0.03653539195129552,-0.10960617585388656,-0.18267695975647757,0.10960617585388656,1.7478959907207732,-2.4248595381909426,-4.868603541097742,4.880466724833912,-5.7043597205299434,-9.35097074049042,4.125000284794894,1.7480383,-2.424934,-4.8666,4.8817825,-5.7025356,-9.347512,4.122945
-0.25890512321041514,-0.03698644617291645,-0.0739728923458329,0.03698644617291645,-0.11095933851874935,-0.18493223086458224,0.11095933851874935,1.7902145493203816,-2.4536715181531576,-4.92698353441535,4.904954341769435,-5.7734392321140255,-9.460677052117646,4.1736223946298825,1.7903414,-2.4538212,-4.9250717,4.906105,-5.7715445,-9.457117,4.1716022
-0.26206250276176163,-0.03743750039453738,-0.07487500078907476,0.03743750039453738,-0.11231250118361213,-0.18718750197268688,0.11231250118361213,1.8330161239028635,-2.482436221855646,-4.9852936341322724,4.928632701007488,-5.84253873309508,-9.57029922868123,4.222180668492943,1.8331289,-2.482658,-4.983475,4.929615,-5.8405733,-9.566643,4.220196
-0.26521988231310817,-0.03788855461615832,-0.07577710923231663,0.03788855461615832,-0.11366566384847494,-0.18944277308079155,0.11366566384847494,1.8763000735735422,-2.5111532197427597,-5.043531631000845,4.951503362210128,-5.9116582977314,-9.679840624615032,4.270674629921021,1.8763981,-2.5114455,-5.04181,4.9523125,-5.909626,-9.676096,4.268729
-0.2683772618644547,-0.038339608837779246,-0.07667921767555849,0.038339608837779246,-0.11501882651333774,-0.19169804418889622,0.11501882651333774,1.9200656800187914,-2.5398214930343213,-5.101696956730851,4.973567969507772,-5.98080009528285,-9.789302048283826,4.319103913844034,1.9201498,-2.540182,-5.100074,4.974201,-5.9787073,-9.785474,4.3172007
-0.2715346414158012,-0.038790663059400175,-0.07758132611880035,0.038790663059400175,-0.11637198917820052,-0.19395331529700086,0.11637198917820052,1.9643120606030717,-2.568438777477097,-5.159792664832095,4.9948283238332225,-6.0499707806431156,-9.898679056568154,4.367468427854025,1.9643815,-2.5688667,-5.158264,4.9952774,-6.0478125,-9.89478,4.3656077
-0.27469202096714773,-0.03924171728102111,-0.07848343456204222,0.03924171728102111,-0.11772515184306333,-0.19620858640510552,0.11772515184306333,2.009038810562553,-2.597006256836498,-5.21781182667791,5.015285678505008,-6.119164482638076,-10.007981855418137,4.415767323410137,2.0090926,-2.597497,-5.216385,5.0155563,-6.116948,-10.004017,4.413954
-0.27784940051849427,-0.03969277150264205,-0.0793855430052841,0.03969277150264205,-0.11907831450792612,-0.1984638575132102,0.11907831450792612,2.054245255130063,-2.6255230862323997,-5.275753181478659,5.034941594307605,-6.188382521960971,-10.117212129432437,4.464000159782651,2.054282,-2.6260734,-5.274428,5.0350285,-6.1861134,-10.113184,4.4622335
-0.2810067800698408,-0.04014382572426298,-0.08028765144852595,0.04014382572426298,-0.12043147717278893,-0.20071912862131486,0.12043147717278893,2.099930660395416,-2.6539879920296534,-5.333616840768461,5.053797675251358,-6.257627862616179,-10.226369610809042,4.512166602118661,2.0999525,-2.6545935,-5.3323965,5.0536976,-6.2553096,-10.222285,4.5104485
-0.28416415962118735,-0.04059487994588391,-0.08118975989176783,0.04059487994588391,-0.12178463983765173,-0.20297439972941955,0.12178463983765173,2.1460943320917214,-2.6823999422220655,-5.391402191478495,5.071855463883288,-6.326902539035799,-10.335455106308283,4.560266257039059,2.1461015,-2.6830573,-5.3902836,5.0715714,-6.3245406,-10.331322,4.5585995
-0.28732153917253384,-0.04104593416750484,-0.08209186833500969,0.04104593416750484,-0.1231378025025145,-0.20522967083752416,0.1231378025025145,2.1927356045981163,-2.7107580710427657,-5.449108086766068,5.0891164607022645,-6.396207919029381,-10.44447016498415,4.60829868362762,2.1927269,-2.711463,-5.4480934,5.0886497,-6.3938065,-10.440295,4.6066823
-0.2904789187238804,-0.04149698838912577,-0.08299397677825154,0.04149698838912577,-0.12449096516737732,-0.20748494194562883,0.12449096516737732,2.2398536518104137,-2.739060283281273,-5.506737224472364,5.105582266441896,-6.4655499400642045,-10.553411161091876,4.65626375888089,2.2398286,-2.739809,-5.5058208,5.104927,-6.4631066,-10.549202,4.6546993
-0.29363629827522697,-0.04194804261074671,-0.08389608522149342,0.04194804261074671,-0.1258441278322401,-0.20974021305373353,0.1258441278322401,2.287448142838985,-2.767308109787749,-5.564280865547612,5.1212541068044715,-6.534920879709219,-10.662289838818191,4.7041603954417415,2.2874079,-2.768097,-5.5634665,5.120413,-6.532447,-10.658054,4.7026486
-0.2967936778265734,-0.04239909683236764,-0.08479819366473527,0.04239909683236764,-0.1271972904971029,-0.21199548416183814,0.1271972904971029,2.335518261290814,-2.795499476102443,-5.621741575534943,5.136133562849018,-6.604326524432843,-10.77110262921246,4.751988443399164,2.3354623,-2.7963219,-5.6210303,5.135109,-6.6018276,-10.766846,4.750531
-0.29995105737791994,-0.04285015105398857,-0.08570030210797713,0.04285015105398857,-0.1285504531619657,-0.2142507552699428,0.1285504531619657,2.384063356872771,-2.823633489016639,-5.679118181992524,5.150222075010046,-6.673768172494631,-10.879851016670893,4.799747436421865,2.3839922,-2.8244858,-5.678506,5.1490154,-6.6712456,-10.87558,4.7983437
-0.30310843692926653,-0.0433012052756095,-0.086602410551219,0.0433012052756095,-0.1299036158268285,-0.2165060263780475,0.1299036158268285,2.4330826797247695,-2.8517084527968755,-5.736412106302835,5.163521111241596,-6.743250123494676,-10.988533171051975,4.847437133484628,2.432995,-2.8525872,-5.735894,5.1621304,-6.7407045,-10.984259,4.8460865
-0.306265816480613,-0.04375225949723044,-0.08750451899446088,0.04375225949723044,-0.1312567784916913,-0.21876129748615217,0.1312567784916913,2.4825757920760836,-2.8797250292190615,-5.793617041920841,5.176031994863474,-6.812767679073512,-11.097157085794455,4.8950566019445,2.482471,-2.8806229,-5.7931952,5.174465,-6.8102093,-11.092881,4.8937607
-0.30942319603195956,-0.04420331371885137,-0.08840662743770274,0.04420331371885137,-0.1326099411565541,-0.22101656859425683,0.1326099411565541,2.5325419521168446,-2.9076815299021326,-5.850734318502879,5.187756177045583,-6.882325028967908,-11.205720953169287,4.942605578165315,2.532423,-2.9085941,-5.8504066,5.18602,-6.879759,-11.201454,4.941364
-0.3125805755833061,-0.0446543679404723,-0.0893087358809446,0.0446543679404723,-0.13396310382141688,-0.22327183970236147,0.13396310382141688,2.582980523534522,-2.9355770332271005,-5.907762736689867,5.198695048115254,-6.9519234011171225,-11.314226192670999,4.990083569989372,2.5828485,-2.936499,-5.907527,5.196785,-6.949355,-11.309974,4.9888973
-0.31573795513465264,-0.045105422162093234,-0.09021084432418647,0.045105422162093234,-0.1353162664862797,-0.22552711081046614,0.1353162664862797,2.6338908946557558,-2.963410785575722,-5.964700505562323,5.208849986980221,-7.021563341895598,-11.422674909918618,5.037490024065559,2.6337423,-2.9643364,-5.9645534,5.206772,-7.018997,-11.418444,5.0363555
-0.3188953346859991,-0.04555647638371416,-0.09111295276742833,0.04555647638371416,-0.1366694291511425,-0.2277823819185708,0.1366694291511425,2.685272407447214,-2.9911816253925068,-6.0215471617659935,5.218222367143413,-7.091246900918689,-11.531067574514578,5.084824504297217,2.6851087,-2.9921045,-6.0214863,5.2159805,-7.088689,-11.526865,5.0837426
-0.3220527142373456,-0.04600753060533509,-0.09201506121067018,0.04600753060533509,-0.13802259181600526,-0.23003765302667545,0.13802259181600526,2.7371244277853517,-3.018888542062358,-6.078301709162056,5.226813544538637,-7.16097550196502,-11.639405303102942,5.132086520803083,2.7369459,-3.0198035,-6.0783215,5.224415,-7.158429,-11.635239,5.1310573
-0.3252100937886922,-0.04645858482695603,-0.09291716965391206,0.04645858482695603,-0.13937575448086809,-0.23229292413478012,0.13937575448086809,2.789446346231566,-3.04653070196971,-6.134962530030826,5.234624869238655,-7.230749858346367,-11.747689918441443,5.179275518749614,2.7892532,-3.047433,-6.1350613,5.232069,-7.228221,-11.743566,5.178297
-0.3283674733400387,-0.046909639048576965,-0.09381927809715393,0.046909639048576965,-0.14072891714573088,-0.23454819524288478,0.14072891714573088,2.842237516801367,-3.074106921990582,-6.191529147234231,5.241657672279006,-7.300571951682081,-11.85592189530487,5.22639104707627,2.84203,-3.0749903,-6.191702,5.2389545,-7.298065,-11.851849,5.225465
-0.3315248528913852,-0.047360693270197894,-0.09472138654039579,0.047360693270197894,-0.14208207981059368,-0.23680346635098945,0.14208207981059368,2.8954972613040293,-3.1016156891956443,-6.24800221759803,5.247913245404997,-7.3704449886699175,-11.964100452781343,5.273432764594299,2.8952725,-3.1024756,-6.248243,5.2450676,-7.3679624,-11.960089,5.272555
-0.33468223244273176,-0.04781174749181883,-0.09562349498363766,0.04781174749181883,-0.14343524247545647,-0.23905873745909412,0.14343524247545647,2.949225136685797,-3.129057552686655,-6.304375286941907,5.253392998876242,-7.440364299018231,-12.072232787493181,5.320399621270367,2.9489906,-3.1298866,-6.304681,5.2504063,-7.437914,-12.068287,5.3195696
-0.33783961199407825,-0.04826280171343976,-0.09652560342687952,0.04826280171343976,-0.14478840514031927,-0.24131400856719876,0.14478840514031927,3.0034204679208387,-3.156430988792137,-6.360648925082569,5.25809823537695,-7.510333010526162,-12.18031807423174,5.3672912483201864,3.0031698,-3.1572237,-6.361016,5.254982,-7.507921,-12.176441,5.3665085
-0.3409969915454248,-0.04871385593506069,-0.09742771187012138,0.04871385593506069,-0.14614156780518206,-0.24356927967530342,0.14614156780518206,3.0580826136848467,-3.183734726252678,-6.41682284992786,5.262030249391787,-7.580353269673268,-12.28835649013623,5.41410719229561,3.0578184,-3.184486,-6.4172487,5.258789,-7.577987,-12.28456,5.4133716
-0.3441543710967713,-0.049164910156681625,-0.09832982031336325,0.049164910156681625,-0.14749473047004485,-0.2458245507834081,0.14749473047004485,3.113210982358503,-3.210967913276745,-6.472895282029245,5.265190364483014,-7.6504255688342795,-12.396349842027513,5.4608468432815975,3.1129358,-3.21167,-6.4733753,5.261833,-7.648109,-12.392638,5.460156
-0.3473117506481178,-0.049615964378302554,-0.09923192875660511,0.049615964378302554,-0.14884789313490765,-0.24807982189151273,0.14884789313490765,3.1688049763043855,-3.2381296209804638,-6.528864672697757,5.267579898762984,-7.720550649069086,-12.504299640225153,5.507509607492014,3.1685138,-3.238778,-6.5293922,5.2641106,-7.7182913,-12.500679,5.5068617
-0.35046913019946435,-0.050067018599923484,-0.10013403719984697,0.050067018599923484,-0.15020105579977044,-0.2503350929996174,0.15020105579977044,3.2248639855287267,-3.265218772971102,-6.584729959704501,5.2692001506317245,-7.79072976841815,-12.612206849626387,5.554094935361829,3.22456,-3.2658062,-6.585302,5.265629,-7.7885313,-12.608684,5.5534887
-0.3536265097508109,-0.05051807282154442,-0.10103614564308884,0.05051807282154442,-0.15155421846463324,-0.25259036410772207,0.15155421846463324,3.281387379940228,-3.292234045429342,-6.640490920601331,5.270052374066762,-7.8609650685703505,-12.720071560786185,5.600602361120909,3.2810702,-3.2927566,-6.641103,5.2663765,-7.858834,-12.716652,5.6000366
-0.3567838893021575,-0.050969127043165356,-0.10193825408633071,0.050969127043165356,-0.15290738112949606,-0.25484563521582676,0.15290738112949606,3.338374583955961,-3.319174631313738,-6.696145474488447,5.270137893806909,-7.931256680331487,-12.827895779470824,5.647031218528386,3.3380485,-3.3196244,-6.6967907,5.2663727,-7.9291973,-12.824585,5.6465044
-0.35994126885350397,-0.051420181264786285,-0.10284036252957257,0.051420181264786285,-0.15426054379435886,-0.2571009063239314,0.15426054379435886,3.395824993869736,-3.346039409608068,-6.751692614220217,5.269457988257364,-8.001605877157822,-12.935680370618607,5.693380948224802,3.3954844,-3.3464165,-6.7523694,5.2656136,-7.9996243,-12.9324875,5.692893
-0.36309864840485045,-0.051871235486407215,-0.10374247097281443,0.051871235486407215,-0.15561370645922162,-0.25935617743203604,0.15561370645922162,3.4537380314145185,-3.3728275043479696,-6.807130423169849,5.268013980721691,-8.072012955462334,-13.043427087803842,5.739650887169479,3.4533868,-3.3731208,-6.807829,5.2640915,-8.070114,-13.040358,5.7391977
-0.36625602795619705,-0.05232228970802815,-0.1046445794160563,0.05232228970802815,-0.15696686912408445,-0.26161144854014073,0.15696686912408445,3.5121131103921477,-3.399537936839537,-6.862457308648484,5.265807183449292,-8.14247855199424,-13.151137312984048,5.7858403996998975,3.5117528,-3.3997445,-6.8631773,5.26182,-8.140669,-13.148194,5.7854214
-0.36941340750754353,-0.05277334392964908,-0.10554668785929816,0.05277334392964908,-0.15832003178894724,-0.2638667196482454,0.15832003178894724,3.570949472030921,-3.426167688099721,-6.917679061710175,5.262838442015124,-8.213011023856907,-13.258805277080452,5.831949661221123,3.570578,-3.4262848,-6.9184055,5.258793,-8.211289,-13.256001,5.8315635
-0.37257078705889,-0.05322439815127001,-0.10644879630254002,0.05322439815127001,-0.15967319445381,-0.26612199075635,0.15967319445381,3.6302468253400577,-3.4527191043084438,-6.972781918934567,5.259109813987664,-8.283598215332137,-13.366444133251058,5.87797668258005,3.6298656,-3.4527392,-6.9735184,5.2550087,-8.281974,-13.363778,5.8776217
-0.37572816661023656,-0.053675452372890946,-0.10735090474578189,0.053675452372890946,-0.16102635711867283,-0.2683772618644547,0.16102635711867283,3.6900044414399686,-3.4791894964577326,-7.02777039052169,5.254622244573961,-8.354247137785334,-13.474049243016097,5.9239214818754045,3.6896133,-3.4791088,-7.0285115,5.2504826,-8.352728,-13.471529,5.9235973
-0.3788855461615831,-0.05412650659451188,-0.10825301318902376,0.05412650659451188,-0.16237951978353563,-0.27063253297255935,0.16237951978353563,3.750221735213186,-3.505577779883571,-7.082643118116896,5.249377032175555,-8.424958624457872,-13.581621668297148,5.969783426217586,3.7498195,-3.5053916,-7.0833826,5.245201,-8.423546,-13.57925,5.969488
-0.38204292571292964,-0.05457756081613281,-0.10915512163226562,0.05457756081613281,-0.16373268244839842,-0.27288780408066404,0.16373268244839842,3.810898123630117,-3.5318828693940683,-7.137398706292451,5.243375480659978,-8.495733458486953,-13.689162479320132,6.015561872568511,3.8104897,-3.5315857,-7.138133,5.239172,-8.494434,-13.686944,6.015292
-0.38520030526427623,-0.05502861503775375,-0.1100572300755075,0.05502861503775375,-0.16508584511326124,-0.2751430751887687,0.16508584511326124,3.872029682181484,-3.55807522510755,-7.192190944260222,5.236606551495914,-8.566729085506578,-13.796530164927729,6.061275279590458,3.8716154,-3.5576935,-7.1927614,5.232397,-8.5653925,-13.794614,6.061013
-0.38835768481562266,-0.05547966925937468,-0.11095933851874935,0.05547966925937468,-0.166439007778124,-0.2773983462968733,0.166439007778124,3.933622535178506,-3.5842099485638146,-7.246712936686121,5.229095214429199,-8.637637285205342,-13.904008203456984,6.1068855300096025,3.933199,-3.5837116,-7.247264,5.22488,-8.636419,-13.902257,6.1066465
-0.3915150643669692,-0.055930723480995606,-0.11186144696199121,0.055930723480995606,-0.1677921704429868,-0.279653617404978,0.1677921704429868,3.9956726750322322,-3.6102578308187825,-7.301116947477965,5.220831151837238,-8.708614396927063,-14.011454718585098,6.152410768103548,3.9952426,-3.6096416,-7.301641,5.216612,-8.707516,-14.009875,6.152195
-0.39467244391831574,-0.05638177770261654,-0.11276355540523308,0.05638177770261654,-0.16914533310784963,-0.28190888851308266,0.16914533310784963,4.058179680068538,-3.636218428891354,-7.355394509607695,5.211816267427516,-8.77965415266587,-14.118877150684195,6.197849390671923,4.057744,-3.635478,-7.355892,5.2075996,-8.778684,-14.117469,6.1976547
-0.3978298234696622,-0.05683283192423747,-0.11366566384847494,0.05683283192423747,-0.1704984957727124,-0.2841641596211873,0.1704984957727124,4.121142871717958,-3.6620901698751958,-7.409548748212228,5.202051518422336,-8.850761750932433,-14.226272290954595,6.243201323577422,4.1207027,-3.6612234,-7.4100146,5.1978493,-8.849922,-14.225039,6.243026
-0.4009872030210088,-0.0572838861458584,-0.1145677722917168,0.0572838861458584,-0.1718516584375752,-0.286419430729292,0.1718516584375752,4.1845617007923686,-3.6878720326259837,-7.463576935815869,5.191538358122406,-8.921936586667458,-14.333642245802695,6.288465709936607,4.184112,-3.6868773,-7.464007,5.187359,-8.921234,-14.332587,6.288309
-0.4041445825723553,-0.05773494036747934,-0.11546988073495867,0.05773494036747934,-0.173204821102438,-0.28867470183739663,0.173204821102438,4.248435578124435,-3.7135628055023653,-7.517478297352159,5.180278072571758,-8.993179965093065,-14.440987343953578,6.333641949393349,4.2479815,-3.712439,-7.517869,5.1761284,-8.992615,-14.440114,6.3335037
-0.40730196212370184,-0.05818599458910027,-0.11637198917820055,0.05818599458910027,-0.1745579837673008,-0.2909299729455013,0.1745579837673008,4.312763655056769,-3.7391600805251617,-7.571266632933875,5.168270415112168,-9.064507383849339,-14.548295410515259,6.378731457468752,4.3123045,-3.737905,-7.5716,5.164154,-9.06407,-14.547617,6.3786077
-0.41045934167504844,-0.0586370488107212,-0.1172740976214424,0.0586370488107212,-0.1759111464321636,-0.293185244053606,0.1759111464321636,4.3775459116723106,-3.764665172182155,-7.624910405762795,5.155519840226621,-9.135890078001852,-14.65559330586166,6.4237293798082,4.3770847,-3.763277,-7.625197,5.151449,-9.135597,-14.655099,6.4236197
-0.4136167212263949,-0.05908810303234213,-0.11817620606468426,0.05908810303234213,-0.1772643090970264,-0.2954405151617106,0.1772643090970264,4.442781494917167,-3.7900756699554186,-7.6784230386391465,5.142026223365921,-9.207343185202689,-14.762868964778557,6.468637054329511,4.4423156,-3.7885537,-7.6786604,5.1380024,-9.207199,-14.76256,6.4685426
-0.4167741007777414,-0.05953915725396307,-0.11907831450792614,0.05953915725396307,-0.1786174717618892,-0.2976957862698153,0.1786174717618892,4.508469831923317,-3.81539038885992,-7.731803074751108,5.127790948651255,-9.278867282426125,-14.87012322083158,6.513453766726498,4.508002,-3.813734,-7.7319894,5.123825,-9.278873,-14.870001,6.5133734
-0.419931480329088,-0.059990211475584,-0.119980422951168,0.059990211475584,-0.17997063442675199,-0.29995105737792,0.17997063442675199,4.574610342995506,-3.8406081009215605,-7.785049536682479,5.112815352880925,-9.350463394635863,-14.977356488630155,6.558178865669197,4.5741377,-3.8388171,-7.7851815,5.1089134,-9.35062,-14.977425,6.5581117
-0.4230888598804345,-0.06044126569720493,-0.12088253139440985,0.06044126569720493,-0.18132379709161478,-0.3022063284860246,0.18132379709161478,4.641202346157865,-3.8657270909126664,-7.838168808018818,5.097099847007603,-9.422139612803864,-15.08456322695665,6.602812758114525,4.6407285,-3.863802,-7.8382335,5.0932693,-9.42244,-15.084823,6.602757
-0.426246239431781,-0.06089231991882586,-0.12178463983765173,0.06089231991882586,-0.18267695975647757,-0.3044615995941293,0.18267695975647757,4.7082428814542645,-3.8907490506660563,-7.891318836283694,5.080625319728656,-9.494048481276621,-15.191614682888684,6.647379177453548,4.7077694,-3.888689,-7.8911476,5.076889,-9.494335,-15.1922035,6.6473064
-0.4294036189831275,-0.0613433741404468,-0.1226867482808936,0.0613433741404468,-0.18403012242134037,-0.30671687070223397,0.18403012242134037,4.775736542499034,-3.915669243938176,-7.944162321210677,5.063435536159981,-9.565869683943713,-15.298786192927302,6.69182628856674,4.775263,-3.913476,-7.9439225,5.059782,-9.566302,-15.299564,6.6917624
-0.43256099853447405,-0.06179442836206773,-0.12358885672413546,0.06179442836206773,-0.18538328508620316,-0.3089721418103386,0.18538328508620316,4.843680139024575,-3.940487469064735,-7.996864003089367,5.045511375339974,-9.637762695288643,-15.405941762994042,6.7361784899219925,4.8432074,-3.9381638,-7.9965544,5.0419426,-9.638346,-15.406908,6.736125
-0.4357183780858206,-0.062245482583688665,-0.12449096516737733,0.062245482583688665,-0.186736447751066,-0.3112274129184433,0.186736447751066,4.912069698821238,-3.9652403965601377,-8.049628176027197,5.026826269098118,-9.70992147367974,-15.512913506550774,6.780470534992575,4.911601,-3.962751,-8.049047,5.0233803,-9.710463,-15.514231,6.7803907
-0.4388757576371671,-0.0626965368053096,-0.1253930736106192,0.0626965368053096,-0.18808961041592875,-0.31348268402654794,0.18808961041592875,4.980911410268267,-3.9898542357184557,-8.102054853920803,5.007434988166409,-9.78197160951688,-15.620030488273832,6.824633189108846,4.9804435,-3.9872355,-8.101393,5.0040836,-9.782654,-15.621534,6.8245587
-0.44203313718851367,-0.06314759102693053,-0.12629518205386106,0.06314759102693053,-0.18944277308079158,-0.3157379551346526,0.18944277308079158,5.050201449863765,-4.014360554573896,-8.154330142168314,4.987314432382858,-9.85409010887756,-15.727137905860122,6.868697690154349,5.049735,-4.0116196,-8.153595,4.984064,-9.854918,-15.728821,6.8686304
-0.44519051673986015,-0.06359864524855145,-0.1271972904971029,0.06359864524855145,-0.19079593574565437,-0.3179932262427573,0.19079593574565437,5.119939110358567,-4.038760089704032,-8.20645949408295,4.966465200482866,-9.926283866029502,-15.83423051458819,6.91266454087426,5.1194725,-4.035898,-8.20565,4.9633217,-9.927254,-15.836086,6.9126043
-0.4483478962912067,-0.06404969947017239,-0.12809939894034478,0.06404969947017239,-0.19214909841051714,-0.3202484973508619,0.19214909841051714,5.19012381934548,-4.0630515725297895,-8.2584413704648,4.944888832004791,-9.998553220144272,-15.941308937916608,6.956532961313901,5.189659,-4.060076,-8.257561,4.9418545,-9.999666,-15.943335,6.9564767
-0.4515052758425532,-0.06450075369179332,-0.12900150738358665,0.06450075369179332,-0.19350226107537996,-0.32250376845896656,0.19350226107537996,5.260755019480652,-4.087233406216592,-8.310273147213534,4.922587057412633,-10.07089747805035,-16.04837462999202,7.000301961817379,5.2602954,-4.084149,-8.309319,4.9196606,-10.072149,-16.05056,7.0002522
-0.4546626553938998,-0.06495180791341426,-0.12990361582682852,0.06495180791341426,-0.19485542374024276,-0.32475903956707125,0.19485542374024276,5.3318321053441196,-4.111304936791495,-8.361955399274764,4.899561126037177,-10.143318920705912,-16.1554264700603,7.043971150694602,5.3313756,-4.1081142,-8.360931,4.8967514,-10.144706,-16.157768,7.0439262
-0.45782003494524626,-0.06540286213503518,-0.13080572427007037,0.06540286213503518,-0.19620858640510555,-0.3270143106751759,0.19620858640510555,5.4033545190272925,-4.135264559135755,-8.413485508351718,4.8758128023445035,-10.215816824388249,-16.26246585991403,7.08753953099565,5.402902,-4.131975,-8.412389,4.8731155,-10.217334,-16.264956,7.087499
-0.4609774144965928,-0.06585391635665612,-0.13170783271331224,0.06585391635665612,-0.19756174906996835,-0.3292695817832806,0.19756174906996835,5.475321660839875,-4.1591116226311176,-8.464864054664142,4.851343336261943,-10.288393439399332,-16.369491690948447,7.131006711133274,5.474872,-4.15573,-8.4636965,4.8487644,-10.290036,-16.372126,7.1309695
-0.46413479404793934,-0.06630497057827706,-0.1326099411565541,0.06630497057827706,-0.19891491173483114,-0.3315248528913852,0.19891491173483114,5.547733005959131,-4.182843531927997,-8.516085197599617,4.826155109789362,-10.361044988938627,-16.47650774256773,7.174371062984984,5.547288,-4.1793766,-8.51485,4.8236866,-10.362806,-16.47927,7.174336
-0.4672921735992858,-0.06675602479989798,-0.13351204959979596,0.06675602479989798,-0.20026807439969393,-0.33378012399948986,0.20026807439969393,5.6205879512108075,-4.206459603301657,-8.567149457527185,4.800249440302377,-10.433773628879134,-16.58351287172505,7.217632171841204,5.6201487,-4.202916,-8.565851,4.797901,-10.435649,-16.5864,7.2175994
-0.47044955315063236,-0.06720707902151891,-0.13441415804303783,0.06720707902151891,-0.20162123706455673,-0.33603539510759456,0.20162123706455673,5.693885880013541,-4.229959915551053,-8.618059762676715,4.773627163009358,-10.50658375205922,-16.690504219014628,7.260790100095151,5.69345,-4.2263455,-8.616694,4.771393,-10.508563,-16.693504,7.2607565
-0.4736069327019789,-0.06765813324313985,-0.1353162664862797,0.06765813324313985,-0.20297439972941952,-0.3382906662156992,0.20297439972941952,5.76762629431933,-4.2533403602722295,-8.668805550828278,4.746291690304354,-10.579467099596506,-16.79748884181907,7.303842268403574,5.767197,-4.2496643,-8.667381,4.744171,-10.581544,-16.800587,7.3038096
-0.4767643122533254,-0.06810918746476077,-0.13621837492952155,0.06810918746476077,-0.20432756239428232,-0.34054593732380384,0.20432756239428232,5.841808546675519,-4.276602153385227,-8.719393387813666,4.718243195984967,-10.65243143173654,-16.904461176142824,7.346789447478662,5.8413863,-4.2728744,-8.717909,4.716236,-10.6545925,-16.90765,7.3467526
-0.4799216918046719,-0.06856024168638171,-0.13712048337276342,0.06856024168638171,-0.20568072505914511,-0.34280120843190853,0.20568072505914511,5.916432108092067,-4.29974159742681,-8.769814241120919,4.689484938547215,-10.725469876911554,-17.0114269524573,7.389629328905038,5.916017,-4.295974,-8.768278,4.6875896,-10.727712,-17.014687,7.3895907
-0.48307907135601846,-0.06901129590800265,-0.1380225918160053,0.06901129590800265,-0.20703388772400794,-0.3450564795400132,0.20703388772400794,5.9914963673522745,-4.322758493144843,-8.820070152917744,4.660018007201541,-10.798585917609477,-17.118383873027962,7.432361789405091,5.9910865,-4.318961,-8.818487,4.658228,-10.800897,-17.1217,7.432319
-0.48623645090736506,-0.06946235012962358,-0.13892470025924716,0.06946235012962358,-0.20838705038887073,-0.34731175064811787,0.20838705038887073,6.067000721646495,-4.345653077635537,-8.87016439933317,4.629843167198016,-10.87178417734031,-17.22532889459252,7.474986968171173,6.066597,-4.3418345,-8.868533,4.6281567,-10.874148,-17.22869,7.4749374
-0.4893938304587115,-0.0699134043512445,-0.139826808702489,0.0699134043512445,-0.2097402130537335,-0.3495670217562225,0.2097402130537335,6.142944623225308,-4.36842103574196,-8.920086289714591,4.598964238528219,-10.945056158232136,-17.332268612321148,7.517502184427568,6.142549,-4.3645964,-8.918417,4.597378,-10.947463,-17.335653,7.517445
-0.492551210010058,-0.07036445857286544,-0.14072891714573088,0.07036445857286544,-0.21109337571859632,-0.35182229286432715,0.21109337571859632,6.219327465621325,-4.391062105841255,-8.969837643562052,4.56738239547381,-11.01840507155205,-17.439200874480466,7.559907268661754,6.2189374,-4.387243,-8.968137,4.5658875,-11.020845,-17.44259,7.55984
-0.49570858956140457,-0.07081551279448638,-0.14163102558897275,0.07081551279448638,-0.21244653838345912,-0.35407756397243184,0.21244653838345912,6.296148654943764,-4.413575724850724,-9.01941928053831,4.535099000521662,-11.091833172431755,-17.546124284646265,7.6022018581833,6.2957664,-4.4097757,-9.017689,4.533695,-11.094287,-17.5495,7.6021214
-0.49886596911275105,-0.0712665670161073,-0.1425331340322146,0.0712665670161073,-0.21379970104832188,-0.3563328350805365,0.21379970104832188,6.373407603314014,-4.435959297724728,-9.068825948280542,4.5021168590569305,-11.16533699097493,-17.653041469066395,7.644384342097426,6.373032,-4.432192,-9.067074,4.5007915,-11.167793,-17.656384,7.644288
-0.5020233486640976,-0.07171762123772824,-0.14343524247545647,0.07171762123772824,-0.2151528637131847,-0.3585881061886411,0.2151528637131847,6.451103716063017,-4.458212676430655,-9.118059701822409,4.468437082992263,-11.238919898325097,-17.7599501875163,7.686454608800984,6.4507346,-4.4544926,-9.11629,4.467184,-11.241357,-17.763233,7.6863384
-0.5051807282154441,-0.07216867545934917,-0.14433735091869834,0.07216867545934917,-0.2165060263780475,-0.3608433772967458,0.2165060263780475,6.529236393610366,-4.480333138208889,-9.16711499561759,4.434062657124383,-11.312578098599765,-17.866853130460623,7.728410970970539,6.5288734,-4.476675,-9.165337,4.432873,-11.31498,-17.870056,7.728274
-0.5083381077667907,-0.07261972968097011,-0.14523945936194022,0.07261972968097011,-0.2178591890429103,-0.3630986484048505,0.2178591890429103,6.607805077980092,-4.502324172591638,-9.216004256094754,4.398992032103626,-11.386324684049917,-17.973741545828346,7.770255502274667,6.607448,-4.4987392,-9.214212,4.3978634,-11.388659,-17.976845,7.7700887
-0.5114954873181373,-0.07307078390259104,-0.1461415678051821,0.07307078390259104,-0.21921235170777312,-0.36535391951295515,0.21921235170777312,6.686809101206155,-4.524175937314578,-9.264701619274897,4.36323351405651,-11.460136679458586,-18.08063083973441,7.811982230566956,6.686458,-4.5206847,-9.262916,4.362152,-11.462398,-18.083603,7.811786
-0.5146528668694837,-0.07352183812421198,-0.14704367624842396,0.07352183812421198,-0.2205655143726359,-0.36760919062105984,0.2205655143726359,6.766247886822398,-4.545891158617055,-9.313217358776688,4.326786220112542,-11.53402509785458,-18.187513491572048,7.853592763906505,6.765904,-4.5425105,-9.311444,4.325741,-11.53619,-18.190325,7.853362
-0.5178102464208303,-0.0739728923458329,-0.1479457846916658,0.0739728923458329,-0.2219186770374987,-0.3698644617291645,0.2219186770374987,6.846120863683723,-4.567470415505618,-9.361555349050374,4.289650794300146,-11.607994919362543,-18.294386208972554,7.895087393682762,6.8457813,-4.5642157,-9.359796,4.2886276,-11.610033,-18.297009,7.8948145
-0.5209676259721767,-0.07442394656745382,-0.14884789313490765,0.07442394656745382,-0.22327183970236147,-0.37211973283726907,0.22327183970236147,6.92642739282347,-4.588909970263562,-9.409707434902064,4.2518311902315995,-11.682039753455612,-18.4012530036642,7.936463841300806,6.926094,-4.5858,-9.407972,4.250822,-11.6839285,-18.403656,7.9361434
-0.5241250055235233,-0.07487500078907476,-0.14975000157814952,0.07487500078907476,-0.22462500236722427,-0.37437500394537376,0.22462500236722427,7.007166854083311,-4.610208088670411,-9.457671178577128,4.213329902519921,-11.756158567749594,-18.508114290675785,7.977721032549014,7.006836,-4.6072617,-9.45597,4.2123184,-11.757873,-18.510265,7.977346
-0.5272823850748699,-0.0753260550106957,-0.1506521100213914,0.0753260550106957,-0.22597816503208706,-0.37663027505347846,0.22597816503208706,7.088338643990053,-4.631363938232393,-9.505446569455856,4.174148766728655,-11.830352597679322,-18.614969024381985,8.018858417453199,7.0880084,-4.6286006,-9.503787,4.1731186,-11.831864,-18.616833,8.018423
-0.5304397646262163,-0.07577710923231663,-0.15155421846463327,0.07577710923231663,-0.2273313276969499,-0.3788855461615831,0.2273313276969499,7.169942113098565,-4.652374866897959,-9.55302874964828,4.134291079318411,-11.904618465428658,-18.721818947855244,8.05987438662208,7.1696153,-4.6498156,-9.551422,4.1332283,-11.905902,-18.723354,8.059372
-0.5335971441775629,-0.07622816345393757,-0.15245632690787514,0.07622816345393757,-0.22868449036181268,-0.3811408172696878,0.22868449036181268,7.251976749689616,-4.673243375687262,-9.60042640695623,4.093756087945957,-11.97896559781643,-18.82865805204787,8.100770306104595,7.2516513,-4.6709046,-9.598875,4.0926514,-11.979984,-18.829836,8.100189
-0.5367545237289094,-0.07667921767555849,-0.15335843535111698,0.07667921767555849,-0.23003765302667548,-0.38339608837779243,0.23003765302667548,7.334441833260304,-4.693964329408037,-9.647628140165423,4.052549131062909,-12.053384365376107,-18.935491767423105,8.141543126676728,7.3341174,-4.6918683,-9.646144,4.05138,-12.054108,-18.936268,8.140877
-0.539911903280256,-0.07713027189717943,-0.15426054379435886,0.07713027189717943,-0.23139081569153827,-0.3856513594858971,0.23139081569153827,7.417336680570221,-4.714534757951611,-9.694628526687383,4.010673918341347,-12.127870751091958,-19.042321917139652,8.18219108210983,7.41701,-4.712706,-9.693225,4.0094223,-12.128268,-19.042652,8.181429
-0.5430692828316024,-0.07758132611880035,-0.1551626522376007,0.07758132611880035,-0.23274397835640104,-0.3879066305940017,0.23274397835640104,7.500660740157875,-4.734955808887726,-9.74143258442795,3.9681308865222675,-12.20243062848189,-19.14914454749598,8.222714736829015,7.5003295,-4.733416,-9.740118,3.9667778,-12.202466,-19.148987,8.221848
-0.5462266623829489,-0.07803238034042129,-0.15606476068084257,0.07803238034042129,-0.23409714102126383,-0.3901619017021064,0.23409714102126383,7.584413366832797,-4.755225643393159,-9.788037672699136,3.9249228983680426,-12.277062573176627,-19.255959953809416,8.26311295302486,7.5840783,-4.7539964,-9.786821,3.9234467,-12.2767,-19.255264,8.262127
-0.5493840419342955,-0.07848343456204222,-0.15696686912408445,0.07848343456204222,-0.23545030368612666,-0.39241717281021105,0.23545030368612666,7.668593922606766,-4.775342761826873,-9.834442025356884,3.881052589127308,-12.351765960826418,-19.36276791241502,8.303384785430842,7.6682496,-4.774449,-9.833336,3.8794327,-12.350967,-19.361494,8.302271
-0.552541421485642,-0.07893448878366316,-0.15786897756732632,0.07893448878366316,-0.23680346635098945,-0.39467244391831574,0.23680346635098945,7.753201765728845,-4.795305659457443,-9.880643871325056,3.8365226438123936,-12.426540131503875,-19.46956816843244,8.34352928565472,7.752852,-4.7947693,-9.879656,3.8347416,-12.425262,-19.467663,8.342272
-0.5556988010369885,-0.0793855430052841,-0.1587710860105682,0.0793855430052841,-0.23815662901585224,-0.3969277150264204,0.23815662901585224,7.838236250577848,-4.815112826663218,-9.926641434792172,3.7913357981634093,-12.501384389363524,-19.576360435469784,8.38354550235432,7.837874,-4.8149567,-9.925778,3.7893639,-12.499587,-19.573769,8.382128
-0.5588561805883351,-0.07983659722690502,-0.15967319445381004,0.07983659722690502,-0.23950979168071504,-0.3991829861345251,0.23950979168071504,7.9236967275552646,-4.83476274913986,-9.972432935414961,3.7454948396121712,-12.576298002301769,-19.68314439532838,8.423432481418928,7.923322,-4.8350153,-9.971708,3.743309,-12.573935,-19.679813,8.421844
-0.5620135601396816,-0.08028765144852595,-0.1605753028970519,0.08028765144852595,-0.24086295434557786,-0.4014382572426297,0.24086295434557786,8.00958254297755,-4.854253908115165,-10.018016588527962,3.69900260824546,-12.651280201618137,-19.78991969770833,8.463189266155405,8.0091915,-4.8549366,-10.017439,3.6965866,-12.648306,-19.785797,8.461412
-0.5651709396910282,-0.08073870567014689,-0.16147741134029378,0.08073870567014689,-0.24221611701044066,-0.4036935283507344,0.24221611701044066,8.095893038968683,-4.873584780571423,-10.063390605360306,3.651861997767156,-12.726330181677614,-19.89668595991544,8.50281489748012,8.095482,-4.8747244,-10.062967,3.6491776,-12.722695,-19.891712,8.500831
-0.5683283192423747,-0.08118975989176783,-0.16237951978353565,0.08118975989176783,-0.24356927967530345,-0.4059487994588391,0.24356927967530345,8.182627776395108,-4.892757878282575,-10.108562873240095,3.6040723007142055,-12.801456376978942,-20.003438173532526,8.542310670090533,8.182196,-4.894377,-10.108295,3.601101,-12.797101,-19.997553,8.540099
-0.5714856987937211,-0.08164081411338875,-0.1632816282267775,0.08164081411338875,-0.24492244234016622,-0.4082040705669437,0.24492244234016622,8.269785792174506,-4.911766061615008,-10.153518001013696,3.5556415521340954,-12.876644896683773,-20.110182459124925,8.581672470915336,8.26933,-4.913893,-10.1534195,3.552353,-12.87152,-20.103325,8.579214
-0.5746430783450677,-0.08209186833500969,-0.16418373667001937,0.08209186833500969,-0.246275605005029,-0.41045934167504833,0.246275605005029,8.357366417121138,-4.930607975525607,-10.198254764674168,3.506572666356075,-12.951895358496568,-20.216917982092582,8.620899454138765,8.356882,-4.9332714,-10.198338,3.5029373,-12.9459505,-20.209023,8.618174
-0.5778004578964143,-0.08254292255663061,-0.16508584511326121,0.08254292255663061,-0.24762876766989184,-0.412714612783153,0.24762876766989184,8.445369142972032,-4.949284983718692,-10.24277814195469,3.4568661280628605,-13.027213322688144,-20.32364108551038,8.659992249393074,8.444853,-4.952509,-10.243049,3.4528542,-13.02039,-20.314636,8.656978
-0.5809578374477607,-0.08299397677825154,-0.1659879535565031,0.08299397677825154,-0.24898193033475463,-0.41496988389125766,0.24898193033475463,8.533793055961738,-4.967791671046787,-10.287077398142364,3.40652865981759,-13.102589196507992,-20.430355267286146,8.698947771806488,8.533241,-4.9716063,-10.28755,3.4021034,-13.094831,-20.420172,8.69562

